Prospects for $\gamma$-ray observations of the Perseus galaxy cluster with the Cherenkov Telescope Array

Galaxy clusters are expected to be dark matter (DM) reservoirs and storage rooms for the cosmic-ray protons (CRp) that accumulate along the cluster's formation history. Accordingly, they are excellent targets to search for signals of DM annihilation and decay at gamma-ray energies and are predicted to be sources of large-scale gamma-ray emission due to hadronic interactions in the intracluster medium. We estimate the sensitivity of the Cherenkov Telescope Array (CTA) to detect diffuse gamma-ray emission from the Perseus galaxy cluster. We perform a detailed spatial and spectral modelling of the expected signal for the DM and the CRp components. For each, we compute the expected CTA sensitivity. The observing strategy of Perseus is also discussed. In the absence of a diffuse signal (non-detection), CTA should constrain the CRp to thermal energy ratio within the radius $R_{500}$ down to about $X_{500}<3\times 10^{-3}$, for a spatial CRp distribution that follows the thermal gas and a CRp spectral index $\alpha_{\rm CRp}=2.3$. Under the optimistic assumption of a pure hadronic origin of the Perseus radio mini-halo and depending on the assumed magnetic field profile, CTA should measure $\alpha_{\rm CRp}$ down to about $\Delta\alpha_{\rm CRp}\simeq 0.1$ and the CRp spatial distribution with 10% precision. Regarding DM, CTA should improve the current ground-based gamma-ray DM limits from clusters observations on the velocity-averaged annihilation cross-section by a factor of up to $\sim 5$, depending on the modelling of DM halo substructure. In the case of decay of DM particles, CTA will explore a new region of the parameter space, reaching models with $\tau_{\chi}>10^{27}$s for DM masses above 1 TeV. These constraints will provide unprecedented sensitivity to the physics of both CRp acceleration and transport at cluster scale and to TeV DM particle models, especially in the decay scenario.

==> cta_perseus_ksp_authors.json <==
{
    "_comment": "CTA author list in JSON format. Contains an array of authors in order that\nthey should be included in the author list (element \"authors\"), and an array\nof places to which the authors are affiliated (element \"affiliations\").\n\nArray \"authors\" :\n- author_id         : Unique identifier of author in SAPO database.\n- lastname          : Last name(s) of author in unicode.\n- firstname         : First name(s) of author in unicode.\n- email             : Email addresses for all authors.\n- corresponding     : Corresponding author.\n- orcid             : ORCID identifier if available (optional).\n- author_sortorder  : Sort key used to order authors names (ascii in format\n                      \"lastname, f. i.\").\n- author_asciified  : Ascii version of author's name (in format \n                      \"F. I. Lastname\", with unicode removed).\n- author_unicode    : Unicode version of author's name in format\n                      \"F. I. Lastname\".\n- author_html       : HTML version of author's name in format\n                      \"F.&nbsp;I.&nbsp;Lastname\".\n- author_latex      : LaTeX version of author's name in format\n                      \"F.~I.~Lastname\".\n- affil_nums        : Array listing positions of authors' affiliations in the\n                      affiliation array (starting at zero).\n- affil_num_strs    : Array listing positions of authors' affiliations in the\n                      affiliation array as string (staring at one).\n- affil_place_keys  : Array of text keys for authors affiliations. Can be used\n                      as a unique but readble key for LaTeX \\ref/\\label pairing\n                      to identify affiliations.\n- affil_place_ids   : Array of numeric identifiers for authors affiliations\n                      corresponding to identifier in the SAPO database \n                      (not recommended for general use).\n\nArray \"affiliations\" :\n- affil_num         : Position of affiliation in the affiliation array\n                      (starting at zero).\n- affil_num_str     : Position of affiliation in the affiliation array as\n                      string (staring at one).\n- place_key         : Text key for affiliation. Can be used as a unique but\n                      readble key for LaTeX \\ref/\\label pairing to identify\n                      affiliations.\n- place_id          : Numeric identifier for affiliation corresponding to \n                      identifier in the SAPO database (not recommended for\n                      general use).\n- short_name_unicode: Short name of place in unicode.\n- short_name_latex  : Short name of place in LaTeX format.\n- country           : Country.\n- address_asciified : Ascii version of address (with unicode removed).\n- address_unicode   : Unicode version of address.\n- address_html      : HTML version of address with unicode escaped.\n- address_latex     : LaTeX version of address with unicode escaped.\n",
    "title_unicode": "Prospects for \u03b3-ray observations of the Perseus galaxy cluster with the Cherenkov Telescope Array",
    "title_html": "Prospects for &#947;-ray observations of the Perseus galaxy cluster with the Cherenkov Telescope Array",
    "title_latex": "Prospects for \\ensuremath{\\gamma}-ray observations of the Perseus galaxy cluster with the Cherenkov Telescope Array",
    "title_asciified": "Prospects for -ray observations of the Perseus galaxy cluster with the Cherenkov Telescope Array",
    "date": "2023-07-11 06:57:38",
    "authors": [
        {
            "author_id": "xwiki:XWiki.kazukiabe@cta-consortiumorg",
            "lastname": "Abe",
            "firstname": "Kazuki",
            "email": "k.abe@star.tokai-u.jp",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Japan.U Tokai"
            ],
            "affil_place_keys": [
                "JapanUTokai"
            ],
            "affil_nums": [
                0
            ],
            "affil_num_strs": [
                "1"
            ],
            "author_sortorder": "abe, k.",
            "author_asciified": "K. Abe",
            "author_unicode": "K. Abe",
            "author_html": "K.&nbsp;Abe",
            "author_latex": "K.~Abe"
        },
        {
            "author_id": "xwiki:XWiki.shotaroabe@cta-consortiumorg",
            "lastname": "Abe",
            "firstname": "Shotaro",
            "email": "shotaro@icrr.u-tokyo.ac.jp",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-7250-3596",
            "affil_place_ids": [
                "AffiliationAddress.Japan.U Tokyo, ICRR"
            ],
            "affil_place_keys": [
                "JapanUTokyoICRR"
            ],
            "affil_nums": [
                1
            ],
            "affil_num_strs": [
                "2"
            ],
            "author_sortorder": "abe, s.",
            "author_asciified": "S. Abe",
            "author_unicode": "S. Abe",
            "author_html": "S.&nbsp;Abe",
            "author_latex": "S.~Abe"
        },
        {
            "author_id": "xwiki:XWiki.fabioacero@cta-consortiumorg",
            "lastname": "Acero",
            "firstname": "Fabio",
            "email": "fabio.acero@cea.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-6606-2816",
            "affil_place_ids": [
                "AffiliationAddress.France.CEA/IRFU/DAp",
                "AffiliationAddress.Spain.FSLAC IRL (CNRSIAC)"
            ],
            "affil_place_keys": [
                "FranceCEAIRFUDAp",
                "SpainFSLACIRLCNRSIAC"
            ],
            "affil_nums": [
                2,
                3
            ],
            "affil_num_strs": [
                "3",
                "4"
            ],
            "author_sortorder": "acero, f.",
            "author_asciified": "F. Acero",
            "author_unicode": "F. Acero",
            "author_html": "F.&nbsp;Acero",
            "author_latex": "F.~Acero"
        },
        {
            "author_id": "xwiki:XWiki.atreyaacharyya@cta-consortiumorg",
            "lastname": "Acharyya",
            "firstname": "Atreya",
            "email": "aacharyya1@ua.edu",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-2028-9230",
            "affil_place_ids": [
                "AffiliationAddress.USA.U Alabama Tuscaloosa"
            ],
            "affil_place_keys": [
                "USAUAlabamaTuscaloosa"
            ],
            "affil_nums": [
                4
            ],
            "affil_num_strs": [
                "5"
            ],
            "author_sortorder": "acharyya, a.",
            "author_asciified": "A. Acharyya",
            "author_unicode": "A. Acharyya",
            "author_html": "A.&nbsp;Acharyya",
            "author_latex": "A.~Acharyya"
        },
        {
            "author_id": "xwiki:XWiki.remiadam@cta-observatoryorg",
            "lastname": "Adam",
            "firstname": "R\u00e9mi",
            "email": "remi.adam@oca.eu",
            "corresponding": true,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.France.O Cote d'Azur",
                "AffiliationAddress.France.LLR Ecole Polytechnique"
            ],
            "affil_place_keys": [
                "FranceOCotedAzur",
                "FranceLLREcolePolytechnique"
            ],
            "affil_nums": [
                5,
                6
            ],
            "affil_num_strs": [
                "6",
                "7"
            ],
            "author_sortorder": "adam, r.",
            "author_asciified": "R. Adam",
            "author_unicode": "R. Adam",
            "author_html": "R.&nbsp;Adam",
            "author_latex": "R.~Adam"
        },
        {
            "author_id": "xwiki:XWiki.ArnauAguasca",
            "lastname": "Aguasca-Cabot",
            "firstname": "Arnau",
            "email": "arnau.aguasca@fqa.ub.edu",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-8816-4920",
            "affil_place_ids": [
                "AffiliationAddress.Spain.ICC-UB"
            ],
            "affil_place_keys": [
                "SpainICCUB"
            ],
            "affil_nums": [
                7
            ],
            "affil_num_strs": [
                "8"
            ],
            "author_sortorder": "aguasca-cabot, a.",
            "author_asciified": "A. Aguasca-Cabot",
            "author_unicode": "A. Aguasca-Cabot",
            "author_html": "A.&nbsp;Aguasca-Cabot",
            "author_latex": "A.~Aguasca-Cabot"
        },
        {
            "author_id": "xwiki:XWiki.ivanagudo@cta-consortiumorg",
            "lastname": "Agudo",
            "firstname": "Iv\u00e1n",
            "email": "iagudo@iaa.es",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-3777-6182",
            "affil_place_ids": [
                "AffiliationAddress.Spain.IAA-CSIC"
            ],
            "affil_place_keys": [
                "SpainIAACSIC"
            ],
            "affil_nums": [
                8
            ],
            "affil_num_strs": [
                "9"
            ],
            "author_sortorder": "agudo, i.",
            "author_asciified": "I. Agudo",
            "author_unicode": "I. Agudo",
            "author_html": "I.&nbsp;Agudo",
            "author_latex": "I.~Agudo"
        },
        {
            "author_id": "xwiki:XWiki.alejandraaguirresantaella@cta-consortiumorg",
            "lastname": "Aguirre-Santaella",
            "firstname": "Alejandra",
            "email": "alejandra.aguirre@uam.es",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-9581-7288",
            "affil_place_ids": [
                "AffiliationAddress.Spain.IFT-UAM/CSIC"
            ],
            "affil_place_keys": [
                "SpainIFTUAMCSIC"
            ],
            "affil_nums": [
                9
            ],
            "affil_num_strs": [
                "10"
            ],
            "author_sortorder": "aguirre-santaella, a.",
            "author_asciified": "A. Aguirre-Santaella",
            "author_unicode": "A. Aguirre-Santaella",
            "author_html": "A.&nbsp;Aguirre-Santaella",
            "author_latex": "A.~Aguirre-Santaella"
        },
        {
            "author_id": "xwiki:XWiki.jorgealfaro@cta-consortiumorg",
            "lastname": "Alfaro",
            "firstname": "Jorge",
            "email": "jalfaro@fis.puc.cl",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Chile.U Pontificia Cat\u00f3lica de Chile"
            ],
            "affil_place_keys": [
                "ChileUPontificiaCatolicadeChile"
            ],
            "affil_nums": [
                10
            ],
            "affil_num_strs": [
                "11"
            ],
            "author_sortorder": "alfaro, j.",
            "author_asciified": "J. Alfaro",
            "author_unicode": "J. Alfaro",
            "author_html": "J.&nbsp;Alfaro",
            "author_latex": "J.~Alfaro"
        },
        {
            "author_id": "xwiki:XWiki.rubenalfaro@cta-consortiumorg",
            "lastname": "Alfaro",
            "firstname": "Ruben",
            "email": "ruben@fisica.unam.mx",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Mexico.UNAM Mexico"
            ],
            "affil_place_keys": [
                "MexicoUNAMMexico"
            ],
            "affil_nums": [
                11
            ],
            "affil_num_strs": [
                "12"
            ],
            "author_sortorder": "alfaro, r.",
            "author_asciified": "R. Alfaro",
            "author_unicode": "R. Alfaro",
            "author_html": "R.&nbsp;Alfaro",
            "author_latex": "R.~Alfaro"
        },
        {
            "author_id": "xwiki:XWiki.NuriaAlvarezCrespo",
            "lastname": "Alvarez-Crespo",
            "firstname": "Nuria",
            "email": "nuriaa05@ucm.es",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Spain.UCM, Altas Energ\u00edas"
            ],
            "affil_place_keys": [
                "SpainUCMAltasEnergias"
            ],
            "affil_nums": [
                12
            ],
            "affil_num_strs": [
                "13"
            ],
            "author_sortorder": "alvarez-crespo, n.",
            "author_asciified": "N. Alvarez-Crespo",
            "author_unicode": "N. Alvarez-Crespo",
            "author_html": "N.&nbsp;Alvarez-Crespo",
            "author_latex": "N.~Alvarez-Crespo"
        },
        {
            "author_id": "xwiki:XWiki.RafaelBatista",
            "lastname": "Alves Batista",
            "firstname": "Rafael",
            "email": "8rafael@gmail.com",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-2656-064X",
            "affil_place_ids": [
                "AffiliationAddress.Spain.IFT-UAM/CSIC"
            ],
            "affil_place_keys": [
                "SpainIFTUAMCSIC"
            ],
            "affil_nums": [
                9
            ],
            "affil_num_strs": [
                "10"
            ],
            "author_sortorder": "alves batista, r.",
            "author_asciified": "R. Alves Batista",
            "author_unicode": "R. Alves Batista",
            "author_html": "R.&nbsp;Alves&nbsp;Batista",
            "author_latex": "R.~Alves~Batista"
        },
        {
            "author_id": "xwiki:XWiki.jean-philippeamans@cta-consortiumorg",
            "lastname": "Amans",
            "firstname": "Jean-Philippe",
            "email": "j.p.amans@obspm.fr",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.France.Observatoire de Paris"
            ],
            "affil_place_keys": [
                "FranceObservatoiredeParis"
            ],
            "affil_nums": [
                13
            ],
            "affil_num_strs": [
                "14"
            ],
            "author_sortorder": "amans, j.-p.",
            "author_asciified": "J.-P. Amans",
            "author_unicode": "J.-P. Amans",
            "author_html": "J.-P.&nbsp;Amans",
            "author_latex": "J.-P.~Amans"
        },
        {
            "author_id": "xwiki:XWiki.ElenaAmato",
            "lastname": "Amato",
            "firstname": "Elena",
            "email": "elena.amato@inaf.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-9881-8112",
            "affil_place_ids": [
                "AffiliationAddress.Italy.O Arcetri"
            ],
            "affil_place_keys": [
                "ItalyOArcetri"
            ],
            "affil_nums": [
                14
            ],
            "affil_num_strs": [
                "15"
            ],
            "author_sortorder": "amato, e.",
            "author_asciified": "E. Amato",
            "author_unicode": "E. Amato",
            "author_html": "E.&nbsp;Amato",
            "author_latex": "E.~Amato"
        },
        {
            "author_id": "xwiki:XWiki.Oanguner",
            "lastname": "Ang\u00fcner",
            "firstname": "Ekrem Oguzhan",
            "email": "oguzhan.anguner@tubitak.gov.tr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-4712-4292",
            "affil_place_ids": [
                "AffiliationAddress.Turkey.Tubitak"
            ],
            "affil_place_keys": [
                "TurkeyTubitak"
            ],
            "affil_nums": [
                15
            ],
            "affil_num_strs": [
                "16"
            ],
            "author_sortorder": "anguner, e. o.",
            "author_asciified": "E. O. Anguner",
            "author_unicode": "E. O. Ang\u00fcner",
            "author_html": "E.&nbsp;O.&nbsp;Ang&#252;ner",
            "author_latex": "E.~O.~Ang\\\"uner"
        },
        {
            "author_id": "xwiki:XWiki.angeloantonelli@cta-consortiumorg_1",
            "lastname": "Antonelli",
            "firstname": "Lucio Angelo",
            "email": "angelo.antonelli@cta-consortium.org",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-5037-9034",
            "affil_place_ids": [
                "AffiliationAddress.Italy.O Roma"
            ],
            "affil_place_keys": [
                "ItalyORoma"
            ],
            "affil_nums": [
                16
            ],
            "affil_num_strs": [
                "17"
            ],
            "author_sortorder": "antonelli, l. a.",
            "author_asciified": "L. A. Antonelli",
            "author_unicode": "L. A. Antonelli",
            "author_html": "L.&nbsp;A.&nbsp;Antonelli",
            "author_latex": "L.~A.~Antonelli"
        },
        {
            "author_id": "xwiki:XWiki.carlaaramo@cta-observatoryorg",
            "lastname": "Aramo",
            "firstname": "Carla",
            "email": "aramo@na.infn.it",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Italy.INFN Napoli"
            ],
            "affil_place_keys": [
                "ItalyINFNNapoli"
            ],
            "affil_nums": [
                17
            ],
            "affil_num_strs": [
                "18"
            ],
            "author_sortorder": "aramo, c.",
            "author_asciified": "C. Aramo",
            "author_unicode": "C. Aramo",
            "author_html": "C.&nbsp;Aramo",
            "author_latex": "C.~Aramo"
        },
        {
            "author_id": "xwiki:XWiki.mauricioaraya@cta-consortiumorg",
            "lastname": "Araya",
            "firstname": "Mauricio",
            "email": "mauricio.araya@usm.cl",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-3472-4130",
            "affil_place_ids": [
                "AffiliationAddress.Chile.U T\u00e9cnica Federico Santa Mar\u00eda"
            ],
            "affil_place_keys": [
                "ChileUTecnicaFedericoSantaMaria"
            ],
            "affil_nums": [
                18
            ],
            "affil_num_strs": [
                "19"
            ],
            "author_sortorder": "araya, m.",
            "author_asciified": "M. Araya",
            "author_unicode": "M. Araya",
            "author_html": "M.&nbsp;Araya",
            "author_latex": "M.~Araya"
        },
        {
            "author_id": "xwiki:XWiki.corneliaarcaro@cta-consortiumorg",
            "lastname": "Arcaro",
            "firstname": "Cornelia",
            "email": "arcaro@pd.infn.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-1998-9707",
            "affil_place_ids": [
                "AffiliationAddress.Italy.INFN Padova"
            ],
            "affil_place_keys": [
                "ItalyINFNPadova"
            ],
            "affil_nums": [
                19
            ],
            "affil_num_strs": [
                "20"
            ],
            "author_sortorder": "arcaro, c.",
            "author_asciified": "C. Arcaro",
            "author_unicode": "C. Arcaro",
            "author_html": "C.&nbsp;Arcaro",
            "author_latex": "C.~Arcaro"
        },
        {
            "author_id": "xwiki:XWiki.LuisaArrabito",
            "lastname": "Arrabito",
            "firstname": "Luisa",
            "email": "arrabito@in2p3.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-4727-7288",
            "affil_place_ids": [
                "AffiliationAddress.France.LUPM U Montpellier"
            ],
            "affil_place_keys": [
                "FranceLUPMUMontpellier"
            ],
            "affil_nums": [
                20
            ],
            "affil_num_strs": [
                "21"
            ],
            "author_sortorder": "arrabito, l.",
            "author_asciified": "L. Arrabito",
            "author_unicode": "L. Arrabito",
            "author_html": "L.&nbsp;Arrabito",
            "author_latex": "L.~Arrabito"
        },
        {
            "author_id": "xwiki:XWiki.katsuakiasano@cta-consortiumorg",
            "lastname": "Asano",
            "firstname": "Katsuaki",
            "email": "asanok@icrr.u-tokyo.ac.jp",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Japan.U Tokyo, ICRR"
            ],
            "affil_place_keys": [
                "JapanUTokyoICRR"
            ],
            "affil_nums": [
                1
            ],
            "affil_num_strs": [
                "2"
            ],
            "author_sortorder": "asano, k.",
            "author_asciified": "K. Asano",
            "author_unicode": "K. Asano",
            "author_html": "K.&nbsp;Asano",
            "author_latex": "K.~Asano"
        },
        {
            "author_id": "xwiki:XWiki.yagoascasibar@cta-consortiumorg",
            "lastname": "Ascas\u00edbar",
            "firstname": "Yago",
            "email": "yago.ascasibar@uam.es",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-1577-2479",
            "affil_place_ids": [
                "AffiliationAddress.Spain.IFT-UAM/CSIC"
            ],
            "affil_place_keys": [
                "SpainIFTUAMCSIC"
            ],
            "affil_nums": [
                9
            ],
            "affil_num_strs": [
                "10"
            ],
            "author_sortorder": "ascasibar, y.",
            "author_asciified": "Y. Ascasibar",
            "author_unicode": "Y. Ascas\u00edbar",
            "author_html": "Y.&nbsp;Ascas&#237;bar",
            "author_latex": "Y.~Ascas{\\'\\i}bar"
        },
        {
            "author_id": "xwiki:XWiki.JannAschersleben",
            "lastname": "Aschersleben",
            "firstname": "Jann",
            "email": "aschersleben@astro.rug.nl",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-6097-7898",
            "affil_place_ids": [
                "AffiliationAddress.Netherlands.U Groningen"
            ],
            "affil_place_keys": [
                "NetherlandsUGroningen"
            ],
            "affil_nums": [
                21
            ],
            "affil_num_strs": [
                "22"
            ],
            "author_sortorder": "aschersleben, j.",
            "author_asciified": "J. Aschersleben",
            "author_unicode": "J. Aschersleben",
            "author_html": "J.&nbsp;Aschersleben",
            "author_latex": "J.~Aschersleben"
        },
        {
            "author_id": "xwiki:XWiki.ashkarhalim@cta-consortiumorg",
            "lastname": "Ashkar",
            "firstname": "Halim",
            "email": "halimelachkar@gmail.com",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-2153-1818",
            "affil_place_ids": [
                "AffiliationAddress.France.LLR Ecole Polytechnique"
            ],
            "affil_place_keys": [
                "FranceLLREcolePolytechnique"
            ],
            "affil_nums": [
                6
            ],
            "affil_num_strs": [
                "7"
            ],
            "author_sortorder": "ashkar, h.",
            "author_asciified": "H. Ashkar",
            "author_unicode": "H. Ashkar",
            "author_html": "H.&nbsp;Ashkar",
            "author_latex": "H.~Ashkar"
        },
        {
            "author_id": "xwiki:XWiki.LuizAugustoStuani",
            "lastname": "Augusto Stuani",
            "firstname": "Luiz",
            "email": "gutostuani@hotmail.com",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Brazil.IFSC U S\u00e3o Paulo"
            ],
            "affil_place_keys": [
                "BrazilIFSCUSaoPaulo"
            ],
            "affil_nums": [
                22
            ],
            "affil_num_strs": [
                "23"
            ],
            "author_sortorder": "augusto stuani, l.",
            "author_asciified": "L. Augusto Stuani",
            "author_unicode": "L. Augusto Stuani",
            "author_html": "L.&nbsp;Augusto&nbsp;Stuani",
            "author_latex": "L.~Augusto~Stuani"
        },
        {
            "author_id": "xwiki:XWiki.dominikbaack@cta-consortiumorg",
            "lastname": "Baack",
            "firstname": "Dominik",
            "email": "dominik.baack@tu-dortmund.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-2311-4460",
            "affil_place_ids": [
                "AffiliationAddress.Germany.U Dortmund (TU)"
            ],
            "affil_place_keys": [
                "GermanyUDortmundTU"
            ],
            "affil_nums": [
                23
            ],
            "affil_num_strs": [
                "24"
            ],
            "author_sortorder": "baack, d.",
            "author_asciified": "D. Baack",
            "author_unicode": "D. Baack",
            "author_html": "D.&nbsp;Baack",
            "author_latex": "D.~Baack"
        },
        {
            "author_id": "xwiki:XWiki.michaelbackes@cta-consortiumorg",
            "lastname": "Backes",
            "firstname": "Michael",
            "email": "mbackes@unam.na",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-9326-6400",
            "affil_place_ids": [
                "AffiliationAddress.Namibia.U Namibia",
                "AffiliationAddress.South Africa.NWU"
            ],
            "affil_place_keys": [
                "NamibiaUNamibia",
                "SouthAfricaNWU"
            ],
            "affil_nums": [
                24,
                25
            ],
            "affil_num_strs": [
                "25",
                "26"
            ],
            "author_sortorder": "backes, m.",
            "author_asciified": "M. Backes",
            "author_unicode": "M. Backes",
            "author_html": "M.&nbsp;Backes",
            "author_latex": "M.~Backes"
        },
        {
            "author_id": "xwiki:XWiki.alibaktash@cta-consortiumorg",
            "lastname": "Baktash",
            "firstname": "Ali",
            "email": "ali.baktash@desy.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-5439-117X",
            "affil_place_ids": [
                "AffiliationAddress.Germany.U Hamburg"
            ],
            "affil_place_keys": [
                "GermanyUHamburg"
            ],
            "affil_nums": [
                26
            ],
            "affil_num_strs": [
                "27"
            ],
            "author_sortorder": "baktash, a.",
            "author_asciified": "A. Baktash",
            "author_unicode": "A. Baktash",
            "author_html": "A.&nbsp;Baktash",
            "author_latex": "A.~Baktash"
        },
        {
            "author_id": "xwiki:XWiki.CsabaBalazs",
            "lastname": "Balazs",
            "firstname": "Csaba",
            "email": "csaba.balazs@monash.edu",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-7154-1726",
            "affil_place_ids": [
                "AffiliationAddress.Australia.U Monash"
            ],
            "affil_place_keys": [
                "AustraliaUMonash"
            ],
            "affil_nums": [
                27
            ],
            "affil_num_strs": [
                "28"
            ],
            "author_sortorder": "balazs, c.",
            "author_asciified": "C. Balazs",
            "author_unicode": "C. Balazs",
            "author_html": "C.&nbsp;Balazs",
            "author_latex": "C.~Balazs"
        },
        {
            "author_id": "xwiki:XWiki.MatteoBalbo",
            "lastname": "Balbo",
            "firstname": "Matteo",
            "email": "matteo.balbo@unige.ch",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-6556-3344",
            "affil_place_ids": [
                "AffiliationAddress.Switzerland.U Geneva - ISDC"
            ],
            "affil_place_keys": [
                "SwitzerlandUGenevaISDC"
            ],
            "affil_nums": [
                28
            ],
            "affil_num_strs": [
                "29"
            ],
            "author_sortorder": "balbo, m.",
            "author_asciified": "M. Balbo",
            "author_unicode": "M. Balbo",
            "author_html": "M.&nbsp;Balbo",
            "author_latex": "M.~Balbo"
        },
        {
            "author_id": "xwiki:XWiki.otgerballester@cta-observatoryorg",
            "lastname": "Ballester",
            "firstname": "Otger",
            "email": "otger@ifae.es",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-7126-5300",
            "affil_place_ids": [
                "AffiliationAddress.Spain.IFAE-BIST"
            ],
            "affil_place_keys": [
                "SpainIFAEBIST"
            ],
            "affil_nums": [
                29
            ],
            "affil_num_strs": [
                "30"
            ],
            "author_sortorder": "ballester, o.",
            "author_asciified": "O. Ballester",
            "author_unicode": "O. Ballester",
            "author_html": "O.&nbsp;Ballester",
            "author_latex": "O.~Ballester"
        },
        {
            "author_id": "xwiki:XWiki.andresbaquero@cta-consortiumorg",
            "lastname": "Baquero Larriva",
            "firstname": "Andres",
            "email": "obaquero@ucm.es",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-1757-5826",
            "affil_place_ids": [
                "AffiliationAddress.Spain.UCM, Altas Energ\u00edas",
                "AffiliationAddress.Ecuador.U Azuay"
            ],
            "affil_place_keys": [
                "SpainUCMAltasEnergias",
                "EcuadorUAzuay"
            ],
            "affil_nums": [
                12,
                30
            ],
            "affil_num_strs": [
                "13",
                "31"
            ],
            "author_sortorder": "baquero larriva, a.",
            "author_asciified": "A. Baquero Larriva",
            "author_unicode": "A. Baquero Larriva",
            "author_html": "A.&nbsp;Baquero&nbsp;Larriva",
            "author_latex": "A.~Baquero~Larriva"
        },
        {
            "author_id": "xwiki:XWiki.victorbarbosamartins@cta-consortiumorg",
            "lastname": "Barbosa Martins",
            "firstname": "Victor",
            "email": "victor.barbosa.martins@desy.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-5085-8828",
            "affil_place_ids": [
                "AffiliationAddress.Germany.DESY"
            ],
            "affil_place_keys": [
                "GermanyDESY"
            ],
            "affil_nums": [
                31
            ],
            "affil_num_strs": [
                "32"
            ],
            "author_sortorder": "barbosa martins, v.",
            "author_asciified": "V. Barbosa Martins",
            "author_unicode": "V. Barbosa Martins",
            "author_html": "V.&nbsp;Barbosa&nbsp;Martins",
            "author_latex": "V.~Barbosa~Martins"
        },
        {
            "author_id": "xwiki:XWiki.UlissesBarres",
            "lastname": "Barres de Almeida",
            "firstname": "Ulisses",
            "email": "ulisses@cbpf.br",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-7909-588X",
            "affil_place_ids": [
                "AffiliationAddress.Brazil.CBPF",
                "AffiliationAddress.Brazil.IAG U S\u00e3o Paulo"
            ],
            "affil_place_keys": [
                "BrazilCBPF",
                "BrazilIAGUSaoPaulo"
            ],
            "affil_nums": [
                32,
                33
            ],
            "affil_num_strs": [
                "33",
                "34"
            ],
            "author_sortorder": "barres de almeida, u.",
            "author_asciified": "U. Barres de Almeida",
            "author_unicode": "U. Barres de Almeida",
            "author_html": "U.&nbsp;Barres&nbsp;de&nbsp;Almeida",
            "author_latex": "U.~Barres~de~Almeida"
        },
        {
            "author_id": "xwiki:XWiki.juanabelbarrio@cta-consortiumorg",
            "lastname": "Barrio",
            "firstname": "Juan Abel",
            "email": "barrio@gae.ucm.es",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-0965-0259",
            "affil_place_ids": [
                "AffiliationAddress.Spain.UCM, Altas Energ\u00edas"
            ],
            "affil_place_keys": [
                "SpainUCMAltasEnergias"
            ],
            "affil_nums": [
                12
            ],
            "affil_num_strs": [
                "13"
            ],
            "author_sortorder": "barrio, j. a.",
            "author_asciified": "J. A. Barrio",
            "author_unicode": "J. A. Barrio",
            "author_html": "J.&nbsp;A.&nbsp;Barrio",
            "author_latex": "J.~A.~Barrio"
        },
        {
            "author_id": "xwiki:XWiki.pedrobatista@cta-consortiumorg",
            "lastname": "Batista",
            "firstname": "Pedro Ivo",
            "email": "pedro.batista@desy.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-8138-1391",
            "affil_place_ids": [
                "AffiliationAddress.Germany.DESY"
            ],
            "affil_place_keys": [
                "GermanyDESY"
            ],
            "affil_nums": [
                31
            ],
            "affil_num_strs": [
                "32"
            ],
            "author_sortorder": "batista, p. i.",
            "author_asciified": "P. I. Batista",
            "author_unicode": "P. I. Batista",
            "author_html": "P.&nbsp;I.&nbsp;Batista",
            "author_latex": "P.~I.~Batista"
        },
        {
            "author_id": "xwiki:XWiki.ivanabatkovic@cta-consortiumorg",
            "lastname": "Batkovic",
            "firstname": "Ivana",
            "email": "ivana.batkovic@phd.unipd.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-1209-2542",
            "affil_place_ids": [
                "AffiliationAddress.Italy.U Padova and INFN"
            ],
            "affil_place_keys": [
                "ItalyUPadovaandINFN"
            ],
            "affil_nums": [
                34
            ],
            "affil_num_strs": [
                "35"
            ],
            "author_sortorder": "batkovic, i.",
            "author_asciified": "I. Batkovic",
            "author_unicode": "I. Batkovic",
            "author_html": "I.&nbsp;Batkovic",
            "author_latex": "I.~Batkovic"
        },
        {
            "author_id": "xwiki:XWiki.rowanbatzofin@cta-consortiumorg",
            "lastname": "Batzofin",
            "firstname": "Rowan",
            "email": "rowan.batzofin@uni-potsdam.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-5797-3386",
            "affil_place_ids": [
                "AffiliationAddress.Germany.U Potsdam"
            ],
            "affil_place_keys": [
                "GermanyUPotsdam"
            ],
            "affil_nums": [
                35
            ],
            "affil_num_strs": [
                "36"
            ],
            "author_sortorder": "batzofin, r.",
            "author_asciified": "R. Batzofin",
            "author_unicode": "R. Batzofin",
            "author_html": "R.&nbsp;Batzofin",
            "author_latex": "R.~Batzofin"
        },
        {
            "author_id": "xwiki:XWiki.joshuabaxter@cta-consortiumorg",
            "lastname": "Baxter",
            "firstname": "Joshua",
            "email": "joshua28@icrr.u-tokyo.ac.jp",
            "corresponding": false,
            "orcid": "https://orcid.org/0009-0004-9545-794X",
            "affil_place_ids": [
                "AffiliationAddress.Japan.U Tokyo, ICRR"
            ],
            "affil_place_keys": [
                "JapanUTokyoICRR"
            ],
            "affil_nums": [
                1
            ],
            "affil_num_strs": [
                "2"
            ],
            "author_sortorder": "baxter, j.",
            "author_asciified": "J. Baxter",
            "author_unicode": "J. Baxter",
            "author_html": "J.&nbsp;Baxter",
            "author_latex": "J.~Baxter"
        },
        {
            "author_id": "xwiki:XWiki.JosefaBecerra",
            "lastname": "Becerra Gonz\u00e1lez",
            "firstname": "Josefa",
            "email": "jbecerragonzalez@gmail.com",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Spain.IAC"
            ],
            "affil_place_keys": [
                "SpainIAC"
            ],
            "affil_nums": [
                36
            ],
            "affil_num_strs": [
                "37"
            ],
            "author_sortorder": "becerra gonzalez, j.",
            "author_asciified": "J. Becerra Gonzalez",
            "author_unicode": "J. Becerra Gonz\u00e1lez",
            "author_html": "J.&nbsp;Becerra&nbsp;Gonz&#225;lez",
            "author_latex": "J.~Becerra~Gonz\\'alez"
        },
        {
            "author_id": "xwiki:XWiki.GeoffreyBeck",
            "lastname": "Beck",
            "firstname": "Geoffrey",
            "email": "geoffrey.beck@wits.ac.za",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-4916-4914",
            "affil_place_ids": [
                "AffiliationAddress.South Africa.U Witwatersrand"
            ],
            "affil_place_keys": [
                "SouthAfricaUWitwatersrand"
            ],
            "affil_nums": [
                37
            ],
            "affil_num_strs": [
                "38"
            ],
            "author_sortorder": "beck, g.",
            "author_asciified": "G. Beck",
            "author_unicode": "G. Beck",
            "author_html": "G.&nbsp;Beck",
            "author_latex": "G.~Beck"
        },
        {
            "author_id": "xwiki:XWiki.JuliaBecker",
            "lastname": "Becker Tjus",
            "firstname": "Julia",
            "email": "julia@tp4.rub.de",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Germany.U Bochum"
            ],
            "affil_place_keys": [
                "GermanyUBochum"
            ],
            "affil_nums": [
                38
            ],
            "affil_num_strs": [
                "39"
            ],
            "author_sortorder": "becker tjus, j.",
            "author_asciified": "J. Becker Tjus",
            "author_unicode": "J. Becker Tjus",
            "author_html": "J.&nbsp;Becker&nbsp;Tjus",
            "author_latex": "J.~Becker~Tjus"
        },
        {
            "author_id": "xwiki:XWiki.wystanbenbow@cta-consortiumorg",
            "lastname": "Benbow",
            "firstname": "Wystan",
            "email": "wbenbow@cfa.harvard.edu",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-2098-170X",
            "affil_place_ids": [
                "AffiliationAddress.USA.CfA | Harvard & Smithsonian"
            ],
            "affil_place_keys": [
                "USACfAHarvardSmithsonian"
            ],
            "affil_nums": [
                39
            ],
            "affil_num_strs": [
                "40"
            ],
            "author_sortorder": "benbow, w.",
            "author_asciified": "W. Benbow",
            "author_unicode": "W. Benbow",
            "author_html": "W.&nbsp;Benbow",
            "author_latex": "W.~Benbow"
        },
        {
            "author_id": "xwiki:XWiki.juanbernete@cta-consortiumorg",
            "lastname": "Bernete Medrano",
            "firstname": "Juan",
            "email": "juan.bernete@ciemat.es",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-8108-7552",
            "affil_place_ids": [
                "AffiliationAddress.Spain.CIEMAT"
            ],
            "affil_place_keys": [
                "SpainCIEMAT"
            ],
            "affil_nums": [
                40
            ],
            "affil_num_strs": [
                "41"
            ],
            "author_sortorder": "bernete medrano, j.",
            "author_asciified": "J. Bernete Medrano",
            "author_unicode": "J. Bernete Medrano",
            "author_html": "J.&nbsp;Bernete&nbsp;Medrano",
            "author_latex": "J.~Bernete~Medrano"
        },
        {
            "author_id": "xwiki:XWiki.KonradBernloehr",
            "lastname": "Bernl\u00f6hr",
            "firstname": "Konrad",
            "email": "konrad.bernloehr@mpi-hd.mpg.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-8065-3252",
            "affil_place_ids": [
                "AffiliationAddress.Germany.MPIK"
            ],
            "affil_place_keys": [
                "GermanyMPIK"
            ],
            "affil_nums": [
                41
            ],
            "affil_num_strs": [
                "42"
            ],
            "author_sortorder": "bernlohr, k.",
            "author_asciified": "K. Bernlohr",
            "author_unicode": "K. Bernl\u00f6hr",
            "author_html": "K.&nbsp;Bernl&#246;hr",
            "author_latex": "K.~Bernl\\\"ohr"
        },
        {
            "author_id": "xwiki:XWiki.alessioberti@cta-consortiumorg",
            "lastname": "Berti",
            "firstname": "Alessio",
            "email": "alessioberti90@gmail.com",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-0396-4190",
            "affil_place_ids": [
                "AffiliationAddress.Germany.MPP"
            ],
            "affil_place_keys": [
                "GermanyMPP"
            ],
            "affil_nums": [
                42
            ],
            "affil_num_strs": [
                "43"
            ],
            "author_sortorder": "berti, a.",
            "author_asciified": "A. Berti",
            "author_unicode": "A. Berti",
            "author_html": "A.&nbsp;Berti",
            "author_latex": "A.~Berti"
        },
        {
            "author_id": "xwiki:XWiki.brunabertucci@cta-consortiumorg",
            "lastname": "Bertucci",
            "firstname": "Bruna",
            "email": "bruna.bertucci@unipg.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-7584-293X",
            "affil_place_ids": [
                "AffiliationAddress.Italy.U Perugia and INFN"
            ],
            "affil_place_keys": [
                "ItalyUPerugiaandINFN"
            ],
            "affil_nums": [
                43
            ],
            "affil_num_strs": [
                "44"
            ],
            "author_sortorder": "bertucci, b.",
            "author_asciified": "B. Bertucci",
            "author_unicode": "B. Bertucci",
            "author_html": "B.&nbsp;Bertucci",
            "author_latex": "B.~Bertucci"
        },
        {
            "author_id": "xwiki:XWiki.vasylbeshley@cta-consortiumorg",
            "lastname": "Beshley",
            "firstname": "Vasyl",
            "email": "beshley.vasyl@gmail.com",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Ukraine.IAPMM Lviv"
            ],
            "affil_place_keys": [
                "UkraineIAPMMLviv"
            ],
            "affil_nums": [
                44
            ],
            "affil_num_strs": [
                "45"
            ],
            "author_sortorder": "beshley, v.",
            "author_asciified": "V. Beshley",
            "author_unicode": "V. Beshley",
            "author_html": "V.&nbsp;Beshley",
            "author_latex": "V.~Beshley"
        },
        {
            "author_id": "xwiki:XWiki.poojabhattacharjee@cta-consortiumorg",
            "lastname": "Bhattacharjee",
            "firstname": "Pooja",
            "email": "bhattachar@lapp.in2p3.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-0258-3831",
            "affil_place_ids": [
                "AffiliationAddress.France.LAPP U Savoie Mont Blanc"
            ],
            "affil_place_keys": [
                "FranceLAPPUSavoieMontBlanc"
            ],
            "affil_nums": [
                45
            ],
            "affil_num_strs": [
                "46"
            ],
            "author_sortorder": "bhattacharjee, p.",
            "author_asciified": "P. Bhattacharjee",
            "author_unicode": "P. Bhattacharjee",
            "author_html": "P.&nbsp;Bhattacharjee",
            "author_latex": "P.~Bhattacharjee"
        },
        {
            "author_id": "xwiki:XWiki.saptashwabhattacharyya@cta-consortiumorg",
            "lastname": "Bhattacharyya",
            "firstname": "Saptashwa",
            "email": "sbhattacharyya@ung.si",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-6569-5953",
            "affil_place_ids": [
                "AffiliationAddress.Slovenia.U Nova Gorica (CAC)"
            ],
            "affil_place_keys": [
                "SloveniaUNovaGoricaCAC"
            ],
            "affil_nums": [
                46
            ],
            "affil_num_strs": [
                "47"
            ],
            "author_sortorder": "bhattacharyya, s.",
            "author_asciified": "S. Bhattacharyya",
            "author_unicode": "S. Bhattacharyya",
            "author_html": "S.&nbsp;Bhattacharyya",
            "author_latex": "S.~Bhattacharyya"
        },
        {
            "author_id": "xwiki:XWiki.baiyangbi@cta-consortiumorg",
            "lastname": "Bi",
            "firstname": "Baiyang",
            "email": "baiyang.bi@astro.uni-tuebingen.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-0455-4038",
            "affil_place_ids": [
                "AffiliationAddress.Germany.IAAT"
            ],
            "affil_place_keys": [
                "GermanyIAAT"
            ],
            "affil_nums": [
                47
            ],
            "affil_num_strs": [
                "48"
            ],
            "author_sortorder": "bi, b.",
            "author_asciified": "B. Bi",
            "author_unicode": "B. Bi",
            "author_html": "B.&nbsp;Bi",
            "author_latex": "B.~Bi"
        },
        {
            "author_id": "xwiki:XWiki.noahbiederbeck@cta-consortiumorg",
            "lastname": "Biederbeck",
            "firstname": "Noah",
            "email": "noah.biederbeck@tu-dortmund.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-3708-9785",
            "affil_place_ids": [
                "AffiliationAddress.Germany.U Dortmund (TU)"
            ],
            "affil_place_keys": [
                "GermanyUDortmundTU"
            ],
            "affil_nums": [
                23
            ],
            "affil_num_strs": [
                "24"
            ],
            "author_sortorder": "biederbeck, n.",
            "author_asciified": "N. Biederbeck",
            "author_unicode": "N. Biederbeck",
            "author_html": "N.&nbsp;Biederbeck",
            "author_latex": "N.~Biederbeck"
        },
        {
            "author_id": "xwiki:XWiki.adrianbiland@cta-consortiumorg",
            "lastname": "Biland",
            "firstname": "Adrian",
            "email": "biland@phys.ethz.ch",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Switzerland.ETH Z\u00fcrich"
            ],
            "affil_place_keys": [
                "SwitzerlandETHZurich"
            ],
            "affil_nums": [
                48
            ],
            "affil_num_strs": [
                "49"
            ],
            "author_sortorder": "biland, a.",
            "author_asciified": "A. Biland",
            "author_unicode": "A. Biland",
            "author_html": "A.&nbsp;Biland",
            "author_latex": "A.~Biland"
        },
        {
            "author_id": "xwiki:XWiki.elisabettabissaldi@cta-consortiumorg",
            "lastname": "Bissaldi",
            "firstname": "Elisabetta",
            "email": "elisabetta.bissaldi@ba.infn.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-9935-8106",
            "affil_place_ids": [
                "AffiliationAddress.Italy.Politecnico Bari",
                "AffiliationAddress.Italy.INFN Bari"
            ],
            "affil_place_keys": [
                "ItalyPolitecnicoBari",
                "ItalyINFNBari"
            ],
            "affil_nums": [
                49,
                50
            ],
            "affil_num_strs": [
                "50",
                "51"
            ],
            "author_sortorder": "bissaldi, e.",
            "author_asciified": "E. Bissaldi",
            "author_unicode": "E. Bissaldi",
            "author_html": "E.&nbsp;Bissaldi",
            "author_latex": "E.~Bissaldi"
        },
        {
            "author_id": "xwiki:XWiki.JonathanBiteau",
            "lastname": "Biteau",
            "firstname": "Jonathan",
            "email": "biteau@in2p3.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-4202-8939",
            "affil_place_ids": [
                "AffiliationAddress.France.IJCLab",
                "AffiliationAddress.France.IUF - Institut universitaire de France"
            ],
            "affil_place_keys": [
                "FranceIJCLab",
                "FranceIUFInstitutuniversitairedeFrance"
            ],
            "affil_nums": [
                51,
                52
            ],
            "affil_num_strs": [
                "52",
                "53"
            ],
            "author_sortorder": "biteau, j.",
            "author_asciified": "J. Biteau",
            "author_unicode": "J. Biteau",
            "author_html": "J.&nbsp;Biteau",
            "author_latex": "J.~Biteau"
        },
        {
            "author_id": "xwiki:XWiki.oscarblanch@cta-consortiumorg",
            "lastname": "Blanch",
            "firstname": "Oscar",
            "email": "blanch@ifae.es",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-8380-1633",
            "affil_place_ids": [
                "AffiliationAddress.Spain.IFAE-BIST"
            ],
            "affil_place_keys": [
                "SpainIFAEBIST"
            ],
            "affil_nums": [
                29
            ],
            "affil_num_strs": [
                "30"
            ],
            "author_sortorder": "blanch, o.",
            "author_asciified": "O. Blanch",
            "author_unicode": "O. Blanch",
            "author_html": "O.&nbsp;Blanch",
            "author_latex": "O.~Blanch"
        },
        {
            "author_id": "xwiki:XWiki.jiriblazek@cta-consortiumorg",
            "lastname": "Blazek",
            "firstname": "Jiri",
            "email": "blazekj@fzu.cz",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-5870-8947",
            "affil_place_ids": [
                "AffiliationAddress.Czech Republic.FZU"
            ],
            "affil_place_keys": [
                "CzechRepublicFZU"
            ],
            "affil_nums": [
                53
            ],
            "affil_num_strs": [
                "54"
            ],
            "author_sortorder": "blazek, j.",
            "author_asciified": "J. Blazek",
            "author_unicode": "J. Blazek",
            "author_html": "J.&nbsp;Blazek",
            "author_latex": "J.~Blazek"
        },
        {
            "author_id": "xwiki:XWiki.catherineboisson@cta-observatoryorg",
            "lastname": "Boisson",
            "firstname": "Catherine",
            "email": "catherine.boisson@obspm.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-5893-1797",
            "affil_place_ids": [
                "AffiliationAddress.France.Observatoire de Paris"
            ],
            "affil_place_keys": [
                "FranceObservatoiredeParis"
            ],
            "affil_nums": [
                13
            ],
            "affil_num_strs": [
                "14"
            ],
            "author_sortorder": "boisson, c.",
            "author_asciified": "C. Boisson",
            "author_unicode": "C. Boisson",
            "author_html": "C.&nbsp;Boisson",
            "author_latex": "C.~Boisson"
        },
        {
            "author_id": "xwiki:XWiki.julienbolmont@cta-consortiumorg",
            "lastname": "Bolmont",
            "firstname": "Julien",
            "email": "bolmont@lpnhe.in2p3.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-4739-8389",
            "affil_place_ids": [
                "AffiliationAddress.France.LPNHE U Sorbonne"
            ],
            "affil_place_keys": [
                "FranceLPNHEUSorbonne"
            ],
            "affil_nums": [
                54
            ],
            "affil_num_strs": [
                "55"
            ],
            "author_sortorder": "bolmont, j.",
            "author_asciified": "J. Bolmont",
            "author_unicode": "J. Bolmont",
            "author_html": "J.&nbsp;Bolmont",
            "author_latex": "J.~Bolmont"
        },
        {
            "author_id": "xwiki:XWiki.polbordas@cta-consortiumorg",
            "lastname": "Bordas",
            "firstname": "Pol",
            "email": "pbordas@fqa.ub.edu",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Spain.ICC-UB"
            ],
            "affil_place_keys": [
                "SpainICCUB"
            ],
            "affil_nums": [
                7
            ],
            "affil_num_strs": [
                "8"
            ],
            "author_sortorder": "bordas, p.",
            "author_asciified": "P. Bordas",
            "author_unicode": "P. Bordas",
            "author_html": "P.&nbsp;Bordas",
            "author_latex": "P.~Bordas"
        },
        {
            "author_id": "xwiki:XWiki.zeljkabosnjak@cta-consortiumorg",
            "lastname": "Bosnjak",
            "firstname": "Zeljka",
            "email": "zeljka.bosnjak@fer.hr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-6536-0320",
            "affil_place_ids": [
                "AffiliationAddress.Croatia.U Zagreb"
            ],
            "affil_place_keys": [
                "CroatiaUZagreb"
            ],
            "affil_nums": [
                55
            ],
            "affil_num_strs": [
                "56"
            ],
            "author_sortorder": "bosnjak, z.",
            "author_asciified": "Z. Bosnjak",
            "author_unicode": "Z. Bosnjak",
            "author_html": "Z.&nbsp;Bosnjak",
            "author_latex": "Z.~Bosnjak"
        },
        {
            "author_id": "xwiki:XWiki.eugeniobottacini@cta-consortiumorg",
            "lastname": "Bottacini",
            "firstname": "Eugenio",
            "email": "eugenio.bottacini@unipd.it",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Italy.U Padova and INFN"
            ],
            "affil_place_keys": [
                "ItalyUPadovaandINFN"
            ],
            "affil_nums": [
                34
            ],
            "affil_num_strs": [
                "35"
            ],
            "author_sortorder": "bottacini, e.",
            "author_asciified": "E. Bottacini",
            "author_unicode": "E. Bottacini",
            "author_html": "E.&nbsp;Bottacini",
            "author_latex": "E.~Bottacini"
        },
        {
            "author_id": "xwiki:XWiki.federicabradascio@cta-consortiumorg",
            "lastname": "Bradascio",
            "firstname": "Federica",
            "email": "federica.bradascio@cea.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-7750-5256",
            "affil_place_ids": [
                "AffiliationAddress.France.CEA-IRFU/DPhP"
            ],
            "affil_place_keys": [
                "FranceCEAIRFUDPhP"
            ],
            "affil_nums": [
                56
            ],
            "affil_num_strs": [
                "57"
            ],
            "author_sortorder": "bradascio, f.",
            "author_asciified": "F. Bradascio",
            "author_unicode": "F. Bradascio",
            "author_html": "F.&nbsp;Bradascio",
            "author_latex": "F.~Bradascio"
        },
        {
            "author_id": "xwiki:XWiki.catherinebraiding@cta-consortiumorg",
            "lastname": "Braiding",
            "firstname": "Catherine",
            "email": "catherine.braiding@gmail.com",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Australia.U Adelaide"
            ],
            "affil_place_keys": [
                "AustraliaUAdelaide"
            ],
            "affil_nums": [
                57
            ],
            "affil_num_strs": [
                "58"
            ],
            "author_sortorder": "braiding, c.",
            "author_asciified": "C. Braiding",
            "author_unicode": "C. Braiding",
            "author_html": "C.&nbsp;Braiding",
            "author_latex": "C.~Braiding"
        },
        {
            "author_id": "xwiki:XWiki.ettorebronzini@cta-consortiumorg",
            "lastname": "Bronzini",
            "firstname": "Ettore",
            "email": "ettore.bronzini2@unibo.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-8378-4303",
            "affil_place_ids": [
                "AffiliationAddress.Italy.OAS Bologna"
            ],
            "affil_place_keys": [
                "ItalyOASBologna"
            ],
            "affil_nums": [
                58
            ],
            "affil_num_strs": [
                "59"
            ],
            "author_sortorder": "bronzini, e.",
            "author_asciified": "E. Bronzini",
            "author_unicode": "E. Bronzini",
            "author_html": "E.&nbsp;Bronzini",
            "author_latex": "E.~Bronzini"
        },
        {
            "author_id": "xwiki:XWiki.robertbrose@cta-consortiumorg",
            "lastname": "Brose",
            "firstname": "Robert",
            "email": "broserob@cp.dias.ie",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Ireland.DIAS"
            ],
            "affil_place_keys": [
                "IrelandDIAS"
            ],
            "affil_nums": [
                59
            ],
            "affil_num_strs": [
                "60"
            ],
            "author_sortorder": "brose, r.",
            "author_asciified": "R. Brose",
            "author_unicode": "R. Brose",
            "author_html": "R.&nbsp;Brose",
            "author_latex": "R.~Brose"
        },
        {
            "author_id": "xwiki:XWiki.anthonybrown@cta-consortiumorg",
            "lastname": "Brown",
            "firstname": "Anthony M.",
            "email": "anthony.brown@durham.ac.uk",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-0259-3148",
            "affil_place_ids": [
                "AffiliationAddress.United Kingdom.U Durham"
            ],
            "affil_place_keys": [
                "UnitedKingdomUDurham"
            ],
            "affil_nums": [
                60
            ],
            "affil_num_strs": [
                "61"
            ],
            "author_sortorder": "brown, a. m.",
            "author_asciified": "A. M. Brown",
            "author_unicode": "A. M. Brown",
            "author_html": "A.&nbsp;M.&nbsp;Brown",
            "author_latex": "A.~M.~Brown"
        },
        {
            "author_id": "xwiki:XWiki.francoisbrun@cta-consortiumorg",
            "lastname": "Brun",
            "firstname": "Fran\u00e7ois",
            "email": "francois.brun@cea.fr",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.France.CEA-IRFU/DPhP"
            ],
            "affil_place_keys": [
                "FranceCEAIRFUDPhP"
            ],
            "affil_nums": [
                56
            ],
            "affil_num_strs": [
                "57"
            ],
            "author_sortorder": "brun, f.",
            "author_asciified": "F. Brun",
            "author_unicode": "F. Brun",
            "author_html": "F.&nbsp;Brun",
            "author_latex": "F.~Brun"
        },
        {
            "author_id": "xwiki:XWiki.gianfrancobrunetti@cta-consortiumorg",
            "lastname": "Brunetti",
            "firstname": "Gianfranco",
            "email": "brunetti@ira.inaf.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-4195-8613",
            "affil_place_ids": [
                "AffiliationAddress.Italy.Radioastronomia INAF"
            ],
            "affil_place_keys": [
                "ItalyRadioastronomiaINAF"
            ],
            "affil_nums": [
                61
            ],
            "affil_num_strs": [
                "62"
            ],
            "author_sortorder": "brunetti, g.",
            "author_asciified": "G. Brunetti",
            "author_unicode": "G. Brunetti",
            "author_html": "G.&nbsp;Brunetti",
            "author_latex": "G.~Brunetti"
        },
        {
            "author_id": "xwiki:XWiki.niccolobucciantini@cta-consortiumorg",
            "lastname": "Bucciantini",
            "firstname": "Niccol\u00f2",
            "email": "niccolo.bucciantini@inaf.it",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Italy.O Arcetri"
            ],
            "affil_place_keys": [
                "ItalyOArcetri"
            ],
            "affil_nums": [
                14
            ],
            "affil_num_strs": [
                "15"
            ],
            "author_sortorder": "bucciantini, n.",
            "author_asciified": "N. Bucciantini",
            "author_unicode": "N. Bucciantini",
            "author_html": "N.&nbsp;Bucciantini",
            "author_latex": "N.~Bucciantini"
        },
        {
            "author_id": "xwiki:XWiki.AndreaBulgarelli",
            "lastname": "Bulgarelli",
            "firstname": "Andrea",
            "email": "andrea.bulgarelli@inaf.it",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Italy.OAS Bologna"
            ],
            "affil_place_keys": [
                "ItalyOASBologna"
            ],
            "affil_nums": [
                58
            ],
            "affil_num_strs": [
                "59"
            ],
            "author_sortorder": "bulgarelli, a.",
            "author_asciified": "A. Bulgarelli",
            "author_unicode": "A. Bulgarelli",
            "author_html": "A.&nbsp;Bulgarelli",
            "author_latex": "A.~Bulgarelli"
        },
        {
            "author_id": "xwiki:XWiki.ireneburelli@cta-observatoryorg",
            "lastname": "Burelli",
            "firstname": "Irene",
            "email": "burelli.irene@spes.uniud.it",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Italy.U Udine and INFN Trieste"
            ],
            "affil_place_keys": [
                "ItalyUUdineandINFNTrieste"
            ],
            "affil_nums": [
                62
            ],
            "affil_num_strs": [
                "63"
            ],
            "author_sortorder": "burelli, i.",
            "author_asciified": "I. Burelli",
            "author_unicode": "I. Burelli",
            "author_html": "I.&nbsp;Burelli",
            "author_latex": "I.~Burelli"
        },
        {
            "author_id": "xwiki:XWiki.leonidburmistrov@cta-consortiumorg",
            "lastname": "Burmistrov",
            "firstname": "Leonid",
            "email": "leonid.burmistrov@unige.ch",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Switzerland.U Geneva - DPNC"
            ],
            "affil_place_keys": [
                "SwitzerlandUGenevaDPNC"
            ],
            "affil_nums": [
                63
            ],
            "affil_num_strs": [
                "64"
            ],
            "author_sortorder": "burmistrov, l.",
            "author_asciified": "L. Burmistrov",
            "author_unicode": "L. Burmistrov",
            "author_html": "L.&nbsp;Burmistrov",
            "author_latex": "L.~Burmistrov"
        },
        {
            "author_id": "xwiki:XWiki.MichaelBurton",
            "lastname": "Burton",
            "firstname": "Michael",
            "email": "michael.burton@armagh.ac.uk",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-7289-1998",
            "affil_place_ids": [
                "AffiliationAddress.United Kingdom.Armagh Observatory and Planetarium",
                "AffiliationAddress.Australia.U New South Wales"
            ],
            "affil_place_keys": [
                "UnitedKingdomArmaghObservatoryandPlanetarium",
                "AustraliaUNewSouthWales"
            ],
            "affil_nums": [
                64,
                65
            ],
            "affil_num_strs": [
                "65",
                "66"
            ],
            "author_sortorder": "burton, m.",
            "author_asciified": "M. Burton",
            "author_unicode": "M. Burton",
            "author_html": "M.&nbsp;Burton",
            "author_latex": "M.~Burton"
        },
        {
            "author_id": "xwiki:XWiki.tomasbylund@cta-consortiumorg",
            "lastname": "Bylund",
            "firstname": "Tomas",
            "email": "tomas.bylund@cea.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-2946-1313",
            "affil_place_ids": [
                "AffiliationAddress.France.CEA/IRFU/DAp"
            ],
            "affil_place_keys": [
                "FranceCEAIRFUDAp"
            ],
            "affil_nums": [
                2
            ],
            "affil_num_strs": [
                "3"
            ],
            "author_sortorder": "bylund, t.",
            "author_asciified": "T. Bylund",
            "author_unicode": "T. Bylund",
            "author_html": "T.&nbsp;Bylund",
            "author_latex": "T.~Bylund"
        },
        {
            "author_id": "xwiki:XWiki.paolocalisse@cta-observatoryorg",
            "lastname": "Calisse",
            "firstname": "Paolo Gherardo",
            "email": "paolo.calisse@cta-observatory.org",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Germany.CTAO Heidelberg"
            ],
            "affil_place_keys": [
                "GermanyCTAOHeidelberg"
            ],
            "affil_nums": [
                66
            ],
            "affil_num_strs": [
                "67"
            ],
            "author_sortorder": "calisse, p. g.",
            "author_asciified": "P. G. Calisse",
            "author_unicode": "P. G. Calisse",
            "author_html": "P.&nbsp;G.&nbsp;Calisse",
            "author_latex": "P.~G.~Calisse"
        },
        {
            "author_id": "xwiki:XWiki.annacampoy@cta-consortiumorg_1",
            "lastname": "Campoy-Ordaz",
            "firstname": "Anna",
            "email": "anna.campoy@cta-consortium.org",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-9352-8936",
            "affil_place_ids": [
                "AffiliationAddress.Spain.UAB and CERES-IEEC"
            ],
            "affil_place_keys": [
                "SpainUABandCERESIEEC"
            ],
            "affil_nums": [
                67
            ],
            "affil_num_strs": [
                "68"
            ],
            "author_sortorder": "campoy-ordaz, a.",
            "author_asciified": "A. Campoy-Ordaz",
            "author_unicode": "A. Campoy-Ordaz",
            "author_html": "A.&nbsp;Campoy-Ordaz",
            "author_latex": "A.~Campoy-Ordaz"
        },
        {
            "author_id": "xwiki:XWiki.brandoncantlay@cta-consortiumorg",
            "lastname": "Cantlay",
            "firstname": "Brandon Khan",
            "email": "brandon.cantlay@cta-consortium.org",
            "corresponding": false,
            "orcid": "https://orcid.org/0009-0002-8750-6401",
            "affil_place_ids": [
                "AffiliationAddress.Thailand.U Kasetsart",
                "AffiliationAddress.Thailand.NARIT"
            ],
            "affil_place_keys": [
                "ThailandUKasetsart",
                "ThailandNARIT"
            ],
            "affil_nums": [
                68,
                69
            ],
            "affil_num_strs": [
                "69",
                "70"
            ],
            "author_sortorder": "cantlay, b. k.",
            "author_asciified": "B. K. Cantlay",
            "author_unicode": "B. K. Cantlay",
            "author_html": "B.&nbsp;K.&nbsp;Cantlay",
            "author_latex": "B.~K.~Cantlay"
        },
        {
            "author_id": "xwiki:XWiki.milviacapalbi@cta-consortiumorg",
            "lastname": "Capalbi",
            "firstname": "Milvia",
            "email": "capalbi@ifc.inaf.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-9558-2394",
            "affil_place_ids": [
                "AffiliationAddress.Italy.IASF Palermo"
            ],
            "affil_place_keys": [
                "ItalyIASFPalermo"
            ],
            "affil_nums": [
                70
            ],
            "affil_num_strs": [
                "71"
            ],
            "author_sortorder": "capalbi, m.",
            "author_asciified": "M. Capalbi",
            "author_unicode": "M. Capalbi",
            "author_html": "M.&nbsp;Capalbi",
            "author_latex": "M.~Capalbi"
        },
        {
            "author_id": "xwiki:XWiki.andersoncaproni@cta-consortiumorg",
            "lastname": "Caproni",
            "firstname": "Anderson",
            "email": "and_caproni@yahoo.com.br",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-9707-3895",
            "affil_place_ids": [
                "AffiliationAddress.Brazil.U Cruzeiro do Sul"
            ],
            "affil_place_keys": [
                "BrazilUCruzeirodoSul"
            ],
            "affil_nums": [
                71
            ],
            "affil_num_strs": [
                "72"
            ],
            "author_sortorder": "caproni, a.",
            "author_asciified": "A. Caproni",
            "author_unicode": "A. Caproni",
            "author_html": "A.&nbsp;Caproni",
            "author_latex": "A.~Caproni"
        },
        {
            "author_id": "xwiki:XWiki.robertocapuzzo-dolcetta@cta-consortiumorg",
            "lastname": "Capuzzo-Dolcetta",
            "firstname": "Roberto",
            "email": "roberto.capuzzodolcetta@uniroma1.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-6871-9519",
            "affil_place_ids": [
                "AffiliationAddress.Italy.O Roma"
            ],
            "affil_place_keys": [
                "ItalyORoma"
            ],
            "affil_nums": [
                16
            ],
            "affil_num_strs": [
                "17"
            ],
            "author_sortorder": "capuzzo-dolcetta, r.",
            "author_asciified": "R. Capuzzo-Dolcetta",
            "author_unicode": "R. Capuzzo-Dolcetta",
            "author_html": "R.&nbsp;Capuzzo-Dolcetta",
            "author_latex": "R.~Capuzzo-Dolcetta"
        },
        {
            "author_id": "xwiki:XWiki.patriziacaraveo@cta-consortiumorg",
            "lastname": "Caraveo",
            "firstname": "Patrizia",
            "email": "pat@iasf-milano.inaf.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-2478-8018",
            "affil_place_ids": [
                "AffiliationAddress.Italy.IASF Milano"
            ],
            "affil_place_keys": [
                "ItalyIASFMilano"
            ],
            "affil_nums": [
                72
            ],
            "affil_num_strs": [
                "73"
            ],
            "author_sortorder": "caraveo, p.",
            "author_asciified": "P. Caraveo",
            "author_unicode": "P. Caraveo",
            "author_html": "P.&nbsp;Caraveo",
            "author_latex": "P.~Caraveo"
        },
        {
            "author_id": "xwiki:XWiki.samicaroff@cta-consortiumorg",
            "lastname": "Caroff",
            "firstname": "Sami",
            "email": "sami.caroff@lapp.in2p3.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-1103-130X",
            "affil_place_ids": [
                "AffiliationAddress.France.LAPP U Savoie Mont Blanc"
            ],
            "affil_place_keys": [
                "FranceLAPPUSavoieMontBlanc"
            ],
            "affil_nums": [
                45
            ],
            "affil_num_strs": [
                "46"
            ],
            "author_sortorder": "caroff, s.",
            "author_asciified": "S. Caroff",
            "author_unicode": "S. Caroff",
            "author_html": "S.&nbsp;Caroff",
            "author_latex": "S.~Caroff"
        },
        {
            "author_id": "xwiki:XWiki.robertocarosi@cta-consortiumorg",
            "lastname": "Carosi",
            "firstname": "Roberto",
            "email": "roberto.carosi@pi.infn.it",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Italy.INFN Pisa"
            ],
            "affil_place_keys": [
                "ItalyINFNPisa"
            ],
            "affil_nums": [
                73
            ],
            "affil_num_strs": [
                "74"
            ],
            "author_sortorder": "carosi, r.",
            "author_asciified": "R. Carosi",
            "author_unicode": "R. Carosi",
            "author_html": "R.&nbsp;Carosi",
            "author_latex": "R.~Carosi"
        },
        {
            "author_id": "xwiki:XWiki.edsoncarquin@cta-consortiumorg",
            "lastname": "Carquin",
            "firstname": "Edson",
            "email": "edson.carquin@usm.cl",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-7863-1166",
            "affil_place_ids": [
                "AffiliationAddress.Chile.U T\u00e9cnica Federico Santa Mar\u00eda"
            ],
            "affil_place_keys": [
                "ChileUTecnicaFedericoSantaMaria"
            ],
            "affil_nums": [
                18
            ],
            "affil_num_strs": [
                "19"
            ],
            "author_sortorder": "carquin, e.",
            "author_asciified": "E. Carquin",
            "author_unicode": "E. Carquin",
            "author_html": "E.&nbsp;Carquin",
            "author_latex": "E.~Carquin"
        },
        {
            "author_id": "xwiki:XWiki.marie-sophiecarrasco@cta-consortiumorg",
            "lastname": "Carrasco",
            "firstname": "Marie-Sophie",
            "email": "carrasco@cppm.in2p3.fr",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.France.CPPM U Aix-Marseille"
            ],
            "affil_place_keys": [
                "FranceCPPMUAixMarseille"
            ],
            "affil_nums": [
                74
            ],
            "affil_num_strs": [
                "75"
            ],
            "author_sortorder": "carrasco, m.-s.",
            "author_asciified": "M.-S. Carrasco",
            "author_unicode": "M.-S. Carrasco",
            "author_html": "M.-S.&nbsp;Carrasco",
            "author_latex": "M.-S.~Carrasco"
        },
        {
            "author_id": "xwiki:XWiki.enricocascone@cta-consortiumorg_1",
            "lastname": "Cascone",
            "firstname": "Enrico",
            "email": "enrico.cascone@cta-consortium.org",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-7425-7517",
            "affil_place_ids": [
                "AffiliationAddress.Italy.O Capodimonte"
            ],
            "affil_place_keys": [
                "ItalyOCapodimonte"
            ],
            "affil_nums": [
                75
            ],
            "affil_num_strs": [
                "76"
            ],
            "author_sortorder": "cascone, e.",
            "author_asciified": "E. Cascone",
            "author_unicode": "E. Cascone",
            "author_html": "E.&nbsp;Cascone",
            "author_latex": "E.~Cascone"
        },
        {
            "author_id": "xwiki:XWiki.francacassol@cta-consortiumorg_2",
            "lastname": "Cassol",
            "firstname": "Franca",
            "email": "franca.cassol@cta-consortium.org",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-0372-1992",
            "affil_place_ids": [
                "AffiliationAddress.France.CPPM U Aix-Marseille"
            ],
            "affil_place_keys": [
                "FranceCPPMUAixMarseille"
            ],
            "affil_nums": [
                74
            ],
            "affil_num_strs": [
                "75"
            ],
            "author_sortorder": "cassol, f.",
            "author_asciified": "F. Cassol",
            "author_unicode": "F. Cassol",
            "author_html": "F.&nbsp;Cassol",
            "author_latex": "F.~Cassol"
        },
        {
            "author_id": "xwiki:XWiki.albertocastro-tirado@cta-consortiumorg",
            "lastname": "Castro-Tirado",
            "firstname": "Alberto J.",
            "email": "ajct@iaa.es",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-2999-3563",
            "affil_place_ids": [
                "AffiliationAddress.Spain.IAA-CSIC"
            ],
            "affil_place_keys": [
                "SpainIAACSIC"
            ],
            "affil_nums": [
                8
            ],
            "affil_num_strs": [
                "9"
            ],
            "author_sortorder": "castro-tirado, a. j.",
            "author_asciified": "A. J. Castro-Tirado",
            "author_unicode": "A. J. Castro-Tirado",
            "author_html": "A.&nbsp;J.&nbsp;Castro-Tirado",
            "author_latex": "A.~J.~Castro-Tirado"
        },
        {
            "author_id": "xwiki:XWiki.davidecerasole@cta-consortiumorg",
            "lastname": "Cerasole",
            "firstname": "Davide",
            "email": "davide.cerasole@ba.infn.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-2033-756X",
            "affil_place_ids": [
                "AffiliationAddress.Italy.U and INFN Bari"
            ],
            "affil_place_keys": [
                "ItalyUandINFNBari"
            ],
            "affil_nums": [
                76
            ],
            "affil_num_strs": [
                "77"
            ],
            "author_sortorder": "cerasole, d.",
            "author_asciified": "D. Cerasole",
            "author_unicode": "D. Cerasole",
            "author_html": "D.&nbsp;Cerasole",
            "author_latex": "D.~Cerasole"
        },
        {
            "author_id": "xwiki:XWiki.MatteoCerruti",
            "lastname": "Cerruti",
            "firstname": "Matteo",
            "email": "cerruti@apc.in2p3.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-7891-699X",
            "affil_place_ids": [
                "AffiliationAddress.France.APC U Paris Cit\u00e9"
            ],
            "affil_place_keys": [
                "FranceAPCUParisCite"
            ],
            "affil_nums": [
                77
            ],
            "affil_num_strs": [
                "78"
            ],
            "author_sortorder": "cerruti, m.",
            "author_asciified": "M. Cerruti",
            "author_unicode": "M. Cerruti",
            "author_html": "M.&nbsp;Cerruti",
            "author_latex": "M.~Cerruti"
        },
        {
            "author_id": "xwiki:XWiki.paulachadwick@cta-consortiumorg",
            "lastname": "Chadwick",
            "firstname": "Paula",
            "email": "p.m.chadwick@durham.ac.uk",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-1468-2685",
            "affil_place_ids": [
                "AffiliationAddress.United Kingdom.U Durham"
            ],
            "affil_place_keys": [
                "UnitedKingdomUDurham"
            ],
            "affil_nums": [
                60
            ],
            "affil_num_strs": [
                "61"
            ],
            "author_sortorder": "chadwick, p.",
            "author_asciified": "P. Chadwick",
            "author_unicode": "P. Chadwick",
            "author_html": "P.&nbsp;Chadwick",
            "author_latex": "P.~Chadwick"
        },
        {
            "author_id": "xwiki:XWiki.sylvainchaty@cta-consortiumorg",
            "lastname": "Chaty",
            "firstname": "Sylvain",
            "email": "sylvain.chaty@u-paris.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-5769-8601",
            "affil_place_ids": [
                "AffiliationAddress.France.APC U Paris Cit\u00e9"
            ],
            "affil_place_keys": [
                "FranceAPCUParisCite"
            ],
            "affil_nums": [
                77
            ],
            "affil_num_strs": [
                "78"
            ],
            "author_sortorder": "chaty, s.",
            "author_asciified": "S. Chaty",
            "author_unicode": "S. Chaty",
            "author_html": "S.&nbsp;Chaty",
            "author_latex": "S.~Chaty"
        },
        {
            "author_id": "xwiki:XWiki.andrewchen@cta-consortiumorg",
            "lastname": "Chen",
            "firstname": "Andrew W",
            "email": "andrew.chen@wits.ac.za",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-6425-5692",
            "affil_place_ids": [
                "AffiliationAddress.South Africa.U Witwatersrand"
            ],
            "affil_place_keys": [
                "SouthAfricaUWitwatersrand"
            ],
            "affil_nums": [
                37
            ],
            "affil_num_strs": [
                "38"
            ],
            "author_sortorder": "chen, a. w.",
            "author_asciified": "A. W. Chen",
            "author_unicode": "A. W. Chen",
            "author_html": "A.&nbsp;W.&nbsp;Chen",
            "author_latex": "A.~W.~Chen"
        },
        {
            "author_id": "xwiki:XWiki.mashachernyakova@cta-consortiumorg",
            "lastname": "Chernyakova",
            "firstname": "Maria",
            "email": "masha.chernyakova@dcu.ie",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-9735-3608",
            "affil_place_ids": [
                "AffiliationAddress.Ireland.DCU"
            ],
            "affil_place_keys": [
                "IrelandDCU"
            ],
            "affil_nums": [
                78
            ],
            "affil_num_strs": [
                "79"
            ],
            "author_sortorder": "chernyakova, m.",
            "author_asciified": "M. Chernyakova",
            "author_unicode": "M. Chernyakova",
            "author_html": "M.&nbsp;Chernyakova",
            "author_latex": "M.~Chernyakova"
        },
        {
            "author_id": "xwiki:XWiki.andreachiavassa@cta-consortiumorg",
            "lastname": "Chiavassa",
            "firstname": "Andrea",
            "email": "achiavas@to.infn.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-6183-2589",
            "affil_place_ids": [
                "AffiliationAddress.Italy.INFN Torino",
                "AffiliationAddress.Italy.U Torino"
            ],
            "affil_place_keys": [
                "ItalyINFNTorino",
                "ItalyUTorino"
            ],
            "affil_nums": [
                79,
                80
            ],
            "affil_num_strs": [
                "80",
                "81"
            ],
            "author_sortorder": "chiavassa, a.",
            "author_asciified": "A. Chiavassa",
            "author_unicode": "A. Chiavassa",
            "author_html": "A.&nbsp;Chiavassa",
            "author_latex": "A.~Chiavassa"
        },
        {
            "author_id": "xwiki:XWiki.jirichudoba@cta-consortiumorg",
            "lastname": "Chudoba",
            "firstname": "Jiri",
            "email": "chudoba@fzu.cz",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-6425-2579",
            "affil_place_ids": [
                "AffiliationAddress.Czech Republic.FZU"
            ],
            "affil_place_keys": [
                "CzechRepublicFZU"
            ],
            "affil_nums": [
                53
            ],
            "affil_num_strs": [
                "54"
            ],
            "author_sortorder": "chudoba, j.",
            "author_asciified": "J. Chudoba",
            "author_unicode": "J. Chudoba",
            "author_html": "J.&nbsp;Chudoba",
            "author_latex": "J.~Chudoba"
        },
        {
            "author_id": "xwiki:XWiki.ladislavchytka@cta-consortiumorg",
            "lastname": "Chytka",
            "firstname": "Ladislav",
            "email": "ladislav.chytka@upol.cz",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-5741-259X",
            "affil_place_ids": [
                "AffiliationAddress.Czech Republic.FZU"
            ],
            "affil_place_keys": [
                "CzechRepublicFZU"
            ],
            "affil_nums": [
                53
            ],
            "affil_num_strs": [
                "54"
            ],
            "author_sortorder": "chytka, l.",
            "author_asciified": "L. Chytka",
            "author_unicode": "L. Chytka",
            "author_html": "L.&nbsp;Chytka",
            "author_latex": "L.~Chytka"
        },
        {
            "author_id": "xwiki:XWiki.alejocifuentes@cta-consortiumorg",
            "lastname": "Cifuentes",
            "firstname": "Alejo",
            "email": "alejo.cifuentes@ciemat.es",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-1033-5296",
            "affil_place_ids": [
                "AffiliationAddress.Spain.CIEMAT"
            ],
            "affil_place_keys": [
                "SpainCIEMAT"
            ],
            "affil_nums": [
                40
            ],
            "affil_num_strs": [
                "41"
            ],
            "author_sortorder": "cifuentes, a.",
            "author_asciified": "A. Cifuentes",
            "author_unicode": "A. Cifuentes",
            "author_html": "A.&nbsp;Cifuentes",
            "author_latex": "A.~Cifuentes"
        },
        {
            "author_id": "xwiki:XWiki.carloshenriquecoimbraaraujo@cta-consortiumorg",
            "lastname": "Coimbra Araujo",
            "firstname": "Carlos Henrique",
            "email": "carlos.coimbra@ufpr.br",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Brazil.UFPR"
            ],
            "affil_place_keys": [
                "BrazilUFPR"
            ],
            "affil_nums": [
                81
            ],
            "affil_num_strs": [
                "82"
            ],
            "author_sortorder": "coimbra araujo, c. h.",
            "author_asciified": "C. H. Coimbra Araujo",
            "author_unicode": "C. H. Coimbra Araujo",
            "author_html": "C.&nbsp;H.&nbsp;Coimbra&nbsp;Araujo",
            "author_latex": "C.~H.~Coimbra~Araujo"
        },
        {
            "author_id": "xwiki:XWiki.vitoconforti@cta-consortiumorg",
            "lastname": "Conforti",
            "firstname": "Vito",
            "email": "vito.conforti@inaf.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-0007-3520",
            "affil_place_ids": [
                "AffiliationAddress.Italy.OAS Bologna"
            ],
            "affil_place_keys": [
                "ItalyOASBologna"
            ],
            "affil_nums": [
                58
            ],
            "affil_num_strs": [
                "59"
            ],
            "author_sortorder": "conforti, v.",
            "author_asciified": "V. Conforti",
            "author_unicode": "V. Conforti",
            "author_html": "V.&nbsp;Conforti",
            "author_latex": "V.~Conforti"
        },
        {
            "author_id": "xwiki:XWiki.francescoconte@cta-consortiumorg",
            "lastname": "Conte",
            "firstname": "Francesco",
            "email": "conte@mpi-hd.mpg.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-3083-8539",
            "affil_place_ids": [
                "AffiliationAddress.Germany.MPIK"
            ],
            "affil_place_keys": [
                "GermanyMPIK"
            ],
            "affil_nums": [
                41
            ],
            "affil_num_strs": [
                "42"
            ],
            "author_sortorder": "conte, f.",
            "author_asciified": "F. Conte",
            "author_unicode": "F. Conte",
            "author_html": "F.&nbsp;Conte",
            "author_latex": "F.~Conte"
        },
        {
            "author_id": "xwiki:XWiki.JoseLuisContreras",
            "lastname": "Contreras",
            "firstname": "Jose Luis",
            "email": "jlcontreras@fis.ucm.es",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-7282-2394",
            "affil_place_ids": [
                "AffiliationAddress.Spain.UCM, Altas Energ\u00edas"
            ],
            "affil_place_keys": [
                "SpainUCMAltasEnergias"
            ],
            "affil_nums": [
                12
            ],
            "affil_num_strs": [
                "13"
            ],
            "author_sortorder": "contreras, j. l.",
            "author_asciified": "J. L. Contreras",
            "author_unicode": "J. L. Contreras",
            "author_html": "J.&nbsp;L.&nbsp;Contreras",
            "author_latex": "J.~L.~Contreras"
        },
        {
            "author_id": "xwiki:XWiki.juancortina@cta-consortiumorg",
            "lastname": "Cortina",
            "firstname": "Juan",
            "email": "juan.cortina@ciemat.es",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-4576-0452",
            "affil_place_ids": [
                "AffiliationAddress.Spain.CIEMAT"
            ],
            "affil_place_keys": [
                "SpainCIEMAT"
            ],
            "affil_nums": [
                40
            ],
            "affil_num_strs": [
                "41"
            ],
            "author_sortorder": "cortina, j.",
            "author_asciified": "J. Cortina",
            "author_unicode": "J. Cortina",
            "author_html": "J.&nbsp;Cortina",
            "author_latex": "J.~Cortina"
        },
        {
            "author_id": "xwiki:XWiki.AlessandroCosta",
            "lastname": "Costa",
            "firstname": "Alessandro",
            "email": "alessandro.costa@inaf.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-0344-8911",
            "affil_place_ids": [
                "AffiliationAddress.Italy.O Catania"
            ],
            "affil_place_keys": [
                "ItalyOCatania"
            ],
            "affil_nums": [
                82
            ],
            "affil_num_strs": [
                "83"
            ],
            "author_sortorder": "costa, a.",
            "author_asciified": "A. Costa",
            "author_unicode": "A. Costa",
            "author_html": "A.&nbsp;Costa",
            "author_latex": "A.~Costa"
        },
        {
            "author_id": "xwiki:XWiki.HeideCostantini",
            "lastname": "Costantini",
            "firstname": "Heide",
            "email": "costant@cppm.in2p3.fr",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.France.CPPM U Aix-Marseille"
            ],
            "affil_place_keys": [
                "FranceCPPMUAixMarseille"
            ],
            "affil_nums": [
                74
            ],
            "affil_num_strs": [
                "75"
            ],
            "author_sortorder": "costantini, h.",
            "author_asciified": "H. Costantini",
            "author_unicode": "H. Costantini",
            "author_html": "H.&nbsp;Costantini",
            "author_latex": "H.~Costantini"
        },
        {
            "author_id": "xwiki:XWiki.garretcotter@cta-consortiumorg",
            "lastname": "Cotter",
            "firstname": "Garret",
            "email": "garret.cotter@physics.ox.ac.uk",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-9975-1829",
            "affil_place_ids": [
                "AffiliationAddress.United Kingdom.U Oxford"
            ],
            "affil_place_keys": [
                "UnitedKingdomUOxford"
            ],
            "affil_nums": [
                83
            ],
            "affil_num_strs": [
                "84"
            ],
            "author_sortorder": "cotter, g.",
            "author_asciified": "G. Cotter",
            "author_unicode": "G. Cotter",
            "author_html": "G.&nbsp;Cotter",
            "author_latex": "G.~Cotter"
        },
        {
            "author_id": "xwiki:XWiki.pierrecristofari@cta-consortiumorg",
            "lastname": "Cristofari",
            "firstname": "Pierre",
            "email": "pierre.cristofari@gssi.it",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.France.Observatoire de Paris"
            ],
            "affil_place_keys": [
                "FranceObservatoiredeParis"
            ],
            "affil_nums": [
                13
            ],
            "affil_num_strs": [
                "14"
            ],
            "author_sortorder": "cristofari, p.",
            "author_asciified": "P. Cristofari",
            "author_unicode": "P. Cristofari",
            "author_html": "P.&nbsp;Cristofari",
            "author_latex": "P.~Cristofari"
        },
        {
            "author_id": "xwiki:XWiki.omarcuevas@cta-consortiumorg",
            "lastname": "Cuevas",
            "firstname": "Omar",
            "email": "omar.cuevas@uv.cl",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Chile.U de Valpara\u00edso"
            ],
            "affil_place_keys": [
                "ChileUdeValparaiso"
            ],
            "affil_nums": [
                84
            ],
            "affil_num_strs": [
                "85"
            ],
            "author_sortorder": "cuevas, o.",
            "author_asciified": "O. Cuevas",
            "author_unicode": "O. Cuevas",
            "author_html": "O.&nbsp;Cuevas",
            "author_latex": "O.~Cuevas"
        },
        {
            "author_id": "xwiki:XWiki.zacharycurtisginsberg@cta-consortiumorg",
            "lastname": "Curtis-Ginsberg",
            "firstname": "Zachary",
            "email": "curtisginsbe@wisc.edu",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-0194-7576",
            "affil_place_ids": [
                "AffiliationAddress.USA.U Wisconsin"
            ],
            "affil_place_keys": [
                "USAUWisconsin"
            ],
            "affil_nums": [
                85
            ],
            "affil_num_strs": [
                "86"
            ],
            "author_sortorder": "curtis-ginsberg, z.",
            "author_asciified": "Z. Curtis-Ginsberg",
            "author_unicode": "Z. Curtis-Ginsberg",
            "author_html": "Z.&nbsp;Curtis-Ginsberg",
            "author_latex": "Z.~Curtis-Ginsberg"
        },
        {
            "author_id": "xwiki:XWiki.giacomodamico@cta-consortiumorg",
            "lastname": "D'Amico",
            "firstname": "Giacomo",
            "email": "giacomo.damico@uib.no",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Norway.U Bergen"
            ],
            "affil_place_keys": [
                "NorwayUBergen"
            ],
            "affil_nums": [
                86
            ],
            "affil_num_strs": [
                "87"
            ],
            "author_sortorder": "d'amico, g.",
            "author_asciified": "G. D'Amico",
            "author_unicode": "G. D'Amico",
            "author_html": "G.&nbsp;D'Amico",
            "author_latex": "G.~D'Amico"
        },
        {
            "author_id": "xwiki:XWiki.FilippoDAmmando",
            "lastname": "D'Ammando",
            "firstname": "Filippo",
            "email": "dammando@ira.inaf.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-7618-7527",
            "affil_place_ids": [
                "AffiliationAddress.Italy.Radioastronomia INAF"
            ],
            "affil_place_keys": [
                "ItalyRadioastronomiaINAF"
            ],
            "affil_nums": [
                61
            ],
            "affil_num_strs": [
                "62"
            ],
            "author_sortorder": "d'ammando, f.",
            "author_asciified": "F. D'Ammando",
            "author_unicode": "F. D'Ammando",
            "author_html": "F.&nbsp;D'Ammando",
            "author_latex": "F.~D'Ammando"
        },
        {
            "author_id": "xwiki:XWiki.MykhailoDalchenko",
            "lastname": "Dalchenko",
            "firstname": "Mykhailo",
            "email": "mykhailo.dalchenko@cern.ch",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-0137-136X",
            "affil_place_ids": [
                "AffiliationAddress.Switzerland.U Geneva - DPNC"
            ],
            "affil_place_keys": [
                "SwitzerlandUGenevaDPNC"
            ],
            "affil_nums": [
                63
            ],
            "affil_num_strs": [
                "64"
            ],
            "author_sortorder": "dalchenko, m.",
            "author_asciified": "M. Dalchenko",
            "author_unicode": "M. Dalchenko",
            "author_html": "M.&nbsp;Dalchenko",
            "author_latex": "M.~Dalchenko"
        },
        {
            "author_id": "xwiki:XWiki.francescodazzi@cta-consortiumorg_1",
            "lastname": "Dazzi",
            "firstname": "Francesco",
            "email": "francesco.dazzi@inaf.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-5409-6544",
            "affil_place_ids": [
                "AffiliationAddress.Italy.INAF"
            ],
            "affil_place_keys": [
                "ItalyINAF"
            ],
            "affil_nums": [
                87
            ],
            "affil_num_strs": [
                "88"
            ],
            "author_sortorder": "dazzi, f.",
            "author_asciified": "F. Dazzi",
            "author_unicode": "F. Dazzi",
            "author_html": "F.&nbsp;Dazzi",
            "author_latex": "F.~Dazzi"
        },
        {
            "author_id": "xwiki:XWiki.MathieuLavergne",
            "lastname": "de Bony de Lavergne",
            "firstname": "Mathieu",
            "email": "mathieu.debony@cea.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-4650-1666",
            "affil_place_ids": [
                "AffiliationAddress.France.CEA/IRFU/DAp"
            ],
            "affil_place_keys": [
                "FranceCEAIRFUDAp"
            ],
            "affil_nums": [
                2
            ],
            "affil_num_strs": [
                "3"
            ],
            "author_sortorder": "de bony de lavergne, m.",
            "author_asciified": "M. de Bony de Lavergne",
            "author_unicode": "M. de Bony de Lavergne",
            "author_html": "M.&nbsp;de&nbsp;Bony&nbsp;de&nbsp;Lavergne",
            "author_latex": "M.~de~Bony~de~Lavergne"
        },
        {
            "author_id": "xwiki:XWiki.vincenzodecaprio@cta-consortiumorg",
            "lastname": "De Caprio",
            "firstname": "Vincenzo",
            "email": "decaprio@oacn.inaf.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-4587-8963",
            "affil_place_ids": [
                "AffiliationAddress.Italy.O Capodimonte"
            ],
            "affil_place_keys": [
                "ItalyOCapodimonte"
            ],
            "affil_nums": [
                75
            ],
            "affil_num_strs": [
                "76"
            ],
            "author_sortorder": "de caprio, v.",
            "author_asciified": "V. De Caprio",
            "author_unicode": "V. De Caprio",
            "author_html": "V.&nbsp;De&nbsp;Caprio",
            "author_latex": "V.~De~Caprio"
        },
        {
            "author_id": "xwiki:XWiki.fatimadefrondat@cta-consortiumorg",
            "lastname": "De Frondat Laadim",
            "firstname": "Fatima",
            "email": "fatima.de-frondat@obspm.fr",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.France.Observatoire de Paris"
            ],
            "affil_place_keys": [
                "FranceObservatoiredeParis"
            ],
            "affil_nums": [
                13
            ],
            "affil_num_strs": [
                "14"
            ],
            "author_sortorder": "de frondat laadim, f.",
            "author_asciified": "F. De Frondat Laadim",
            "author_unicode": "F. De Frondat Laadim",
            "author_html": "F.&nbsp;De&nbsp;Frondat&nbsp;Laadim",
            "author_latex": "F.~De~Frondat~Laadim"
        },
        {
            "author_id": "xwiki:XWiki.ElisabeteDalPino",
            "lastname": "de Gouveia Dal Pino",
            "firstname": "Elisabete M.",
            "email": "dalpino@iag.usp.br",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-8058-4752",
            "affil_place_ids": [
                "AffiliationAddress.Brazil.IAG U S\u00e3o Paulo"
            ],
            "affil_place_keys": [
                "BrazilIAGUSaoPaulo"
            ],
            "affil_nums": [
                33
            ],
            "affil_num_strs": [
                "34"
            ],
            "author_sortorder": "de gouveia dal pino, e. m.",
            "author_asciified": "E. M. de Gouveia Dal Pino",
            "author_unicode": "E. M. de Gouveia Dal Pino",
            "author_html": "E.&nbsp;M.&nbsp;de&nbsp;Gouveia&nbsp;Dal&nbsp;Pino",
            "author_latex": "E.~M.~de~Gouveia~Dal~Pino"
        },
        {
            "author_id": "xwiki:XWiki.barbaradelotto@cta-consortiumorg",
            "lastname": "De Lotto",
            "firstname": "Barbara",
            "email": "barbara.delotto@uniud.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-3624-4480",
            "affil_place_ids": [
                "AffiliationAddress.Italy.U Udine and INFN Trieste"
            ],
            "affil_place_keys": [
                "ItalyUUdineandINFNTrieste"
            ],
            "affil_nums": [
                62
            ],
            "affil_num_strs": [
                "63"
            ],
            "author_sortorder": "de lotto, b.",
            "author_asciified": "B. De Lotto",
            "author_unicode": "B. De Lotto",
            "author_html": "B.&nbsp;De&nbsp;Lotto",
            "author_latex": "B.~De~Lotto"
        },
        {
            "author_id": "xwiki:XWiki.mariodelucia@cta-consortiumorg",
            "lastname": "De Lucia",
            "firstname": "Mario",
            "email": "mario.delucia@cta-consortium.org",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-0519-9149",
            "affil_place_ids": [
                "AffiliationAddress.Italy.INFN Napoli"
            ],
            "affil_place_keys": [
                "ItalyINFNNapoli"
            ],
            "affil_nums": [
                17
            ],
            "affil_num_strs": [
                "18"
            ],
            "author_sortorder": "de lucia, m.",
            "author_asciified": "M. De Lucia",
            "author_unicode": "M. De Lucia",
            "author_html": "M.&nbsp;De&nbsp;Lucia",
            "author_latex": "M.~De~Lucia"
        },
        {
            "author_id": "xwiki:XWiki.domitillademartino@cta-consortiumorg",
            "lastname": "De Martino",
            "firstname": "Domitilla",
            "email": "demartino@oacn.inaf.it",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Italy.O Capodimonte"
            ],
            "affil_place_keys": [
                "ItalyOCapodimonte"
            ],
            "affil_nums": [
                75
            ],
            "affil_num_strs": [
                "76"
            ],
            "author_sortorder": "de martino, d.",
            "author_asciified": "D. De Martino",
            "author_unicode": "D. De Martino",
            "author_html": "D.&nbsp;De&nbsp;Martino",
            "author_latex": "D.~De~Martino"
        },
        {
            "author_id": "xwiki:XWiki.ranieremacieldemenezes@cta-consortiumorg",
            "lastname": "de Menezes",
            "firstname": "Raniere",
            "email": "raniere.m.menezes@gmail.com",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-5489-4925",
            "affil_place_ids": [
                "AffiliationAddress.Italy.INFN Torino",
                "AffiliationAddress.Italy.U Torino"
            ],
            "affil_place_keys": [
                "ItalyINFNTorino",
                "ItalyUTorino"
            ],
            "affil_nums": [
                79,
                80
            ],
            "affil_num_strs": [
                "80",
                "81"
            ],
            "author_sortorder": "de menezes, r.",
            "author_asciified": "R. de Menezes",
            "author_unicode": "R. de Menezes",
            "author_html": "R.&nbsp;de&nbsp;Menezes",
            "author_latex": "R.~de~Menezes"
        },
        {
            "author_id": "xwiki:XWiki.mathieudenaurois@cta-consortiumorg",
            "lastname": "de Naurois",
            "firstname": "Mathieu",
            "email": "denauroi@in2p3.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-7245-201X",
            "affil_place_ids": [
                "AffiliationAddress.France.LLR Ecole Polytechnique"
            ],
            "affil_place_keys": [
                "FranceLLREcolePolytechnique"
            ],
            "affil_nums": [
                6
            ],
            "affil_num_strs": [
                "7"
            ],
            "author_sortorder": "de naurois, m.",
            "author_asciified": "M. de Naurois",
            "author_unicode": "M. de Naurois",
            "author_html": "M.&nbsp;de&nbsp;Naurois",
            "author_latex": "M.~de~Naurois"
        },
        {
            "author_id": "xwiki:XWiki.nicoladesimone@cta-consortiumorg",
            "lastname": "De Simone",
            "firstname": "Nicola",
            "email": "nico.desimone@desy.de",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Germany.DESY"
            ],
            "affil_place_keys": [
                "GermanyDESY"
            ],
            "affil_nums": [
                31
            ],
            "affil_num_strs": [
                "32"
            ],
            "author_sortorder": "de simone, n.",
            "author_asciified": "N. De Simone",
            "author_unicode": "N. De Simone",
            "author_html": "N.&nbsp;De&nbsp;Simone",
            "author_latex": "N.~De~Simone"
        },
        {
            "author_id": "xwiki:XWiki.VitordeSouza",
            "lastname": "de Souza",
            "firstname": "Vitor",
            "email": "vitor@ifsc.usp.br",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Brazil.IFSC U S\u00e3o Paulo"
            ],
            "affil_place_keys": [
                "BrazilIFSCUSaoPaulo"
            ],
            "affil_nums": [
                22
            ],
            "affil_num_strs": [
                "23"
            ],
            "author_sortorder": "de souza, v.",
            "author_asciified": "V. de Souza",
            "author_unicode": "V. de Souza",
            "author_html": "V.&nbsp;de&nbsp;Souza",
            "author_latex": "V.~de~Souza"
        },
        {
            "author_id": "xwiki:XWiki.MariavictoriaDelvalle",
            "lastname": "del Valle",
            "firstname": "Maria Victoria",
            "email": "delvalle.mariavictoria@gmail.com",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-5444-0795",
            "affil_place_ids": [
                "AffiliationAddress.Brazil.IAG U S\u00e3o Paulo"
            ],
            "affil_place_keys": [
                "BrazilIAGUSaoPaulo"
            ],
            "affil_nums": [
                33
            ],
            "affil_num_strs": [
                "34"
            ],
            "author_sortorder": "del valle, m. v.",
            "author_asciified": "M. V. del Valle",
            "author_unicode": "M. V. del Valle",
            "author_html": "M.&nbsp;V.&nbsp;del&nbsp;Valle",
            "author_latex": "M.~V.~del~Valle"
        },
        {
            "author_id": "xwiki:XWiki.ericdelagnes@cta-consortiumorg",
            "lastname": "Delagnes",
            "firstname": "Eric",
            "email": "eric.delagnes@cea.fr",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.France.CEA/IRFU/DEDIP"
            ],
            "affil_place_keys": [
                "FranceCEAIRFUDEDIP"
            ],
            "affil_nums": [
                88
            ],
            "affil_num_strs": [
                "89"
            ],
            "author_sortorder": "delagnes, e.",
            "author_asciified": "E. Delagnes",
            "author_unicode": "E. Delagnes",
            "author_html": "E.&nbsp;Delagnes",
            "author_latex": "E.~Delagnes"
        },
        {
            "author_id": "xwiki:XWiki.AndresDelgado",
            "lastname": "Delgado Giler",
            "firstname": "Andres Gabriel",
            "email": "andres.delgado@usp.br",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-2190-9857",
            "affil_place_ids": [
                "AffiliationAddress.Brazil.IFSC U S\u00e3o Paulo",
                "AffiliationAddress.Netherlands.U Groningen"
            ],
            "affil_place_keys": [
                "BrazilIFSCUSaoPaulo",
                "NetherlandsUGroningen"
            ],
            "affil_nums": [
                22,
                21
            ],
            "affil_num_strs": [
                "23",
                "22"
            ],
            "author_sortorder": "delgado giler, a. g.",
            "author_asciified": "A. G. Delgado Giler",
            "author_unicode": "A. G. Delgado Giler",
            "author_html": "A.&nbsp;G.&nbsp;Delgado&nbsp;Giler",
            "author_latex": "A.~G.~Delgado~Giler"
        },
        {
            "author_id": "xwiki:XWiki.carlosdelgado@cta-consortiumorg",
            "lastname": "Delgado",
            "firstname": "Carlos",
            "email": "carlos.delgado@ciemat.es",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-7014-4101",
            "affil_place_ids": [
                "AffiliationAddress.Spain.CIEMAT"
            ],
            "affil_place_keys": [
                "SpainCIEMAT"
            ],
            "affil_nums": [
                40
            ],
            "affil_num_strs": [
                "41"
            ],
            "author_sortorder": "delgado, c.",
            "author_asciified": "C. Delgado",
            "author_unicode": "C. Delgado",
            "author_html": "C.&nbsp;Delgado",
            "author_latex": "C.~Delgado"
        },
        {
            "author_id": "xwiki:XWiki.michaeldellaiera@cta-consortiumorg",
            "lastname": "Dell'aiera",
            "firstname": "Michael",
            "email": "dellaiera@lapp.in2p3.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-5221-0240",
            "affil_place_ids": [
                "AffiliationAddress.France.LAPP U Savoie Mont Blanc"
            ],
            "affil_place_keys": [
                "FranceLAPPUSavoieMontBlanc"
            ],
            "affil_nums": [
                45
            ],
            "affil_num_strs": [
                "46"
            ],
            "author_sortorder": "dell'aiera, m.",
            "author_asciified": "M. Dell'aiera",
            "author_unicode": "M. Dell'aiera",
            "author_html": "M.&nbsp;Dell'aiera",
            "author_latex": "M.~Dell'aiera"
        },
        {
            "author_id": "xwiki:XWiki.domenicodellavolpe@cta-consortiumorg",
            "lastname": "della Volpe",
            "firstname": "Domenico",
            "email": "domenico.dellavolpe@unige.ch",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-8530-7447",
            "affil_place_ids": [
                "AffiliationAddress.Switzerland.U Geneva - DPNC"
            ],
            "affil_place_keys": [
                "SwitzerlandUGenevaDPNC"
            ],
            "affil_nums": [
                63
            ],
            "affil_num_strs": [
                "64"
            ],
            "author_sortorder": "della volpe, d.",
            "author_asciified": "D. della Volpe",
            "author_unicode": "D. della Volpe",
            "author_html": "D.&nbsp;della&nbsp;Volpe",
            "author_latex": "D.~della~Volpe"
        },
        {
            "author_id": "xwiki:XWiki.DavideDepaoli",
            "lastname": "Depaoli",
            "firstname": "Davide",
            "email": "davide.depaoli@mpi-hd.mpg.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-2672-4141",
            "affil_place_ids": [
                "AffiliationAddress.Germany.MPIK"
            ],
            "affil_place_keys": [
                "GermanyMPIK"
            ],
            "affil_nums": [
                41
            ],
            "affil_num_strs": [
                "42"
            ],
            "author_sortorder": "depaoli, d.",
            "author_asciified": "D. Depaoli",
            "author_unicode": "D. Depaoli",
            "author_html": "D.&nbsp;Depaoli",
            "author_latex": "D.~Depaoli"
        },
        {
            "author_id": "xwiki:XWiki.TristanoDigirolamo",
            "lastname": "Di Girolamo",
            "firstname": "Tristano",
            "email": "tristano@na.infn.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-2339-4471",
            "affil_place_ids": [
                "AffiliationAddress.Italy.U Napoli",
                "AffiliationAddress.Italy.INFN Napoli"
            ],
            "affil_place_keys": [
                "ItalyUNapoli",
                "ItalyINFNNapoli"
            ],
            "affil_nums": [
                89,
                17
            ],
            "affil_num_strs": [
                "90",
                "18"
            ],
            "author_sortorder": "di girolamo, t.",
            "author_asciified": "T. Di Girolamo",
            "author_unicode": "T. Di Girolamo",
            "author_html": "T.&nbsp;Di&nbsp;Girolamo",
            "author_latex": "T.~Di~Girolamo"
        },
        {
            "author_id": "xwiki:XWiki.AmbraDiPiano",
            "lastname": "Di Piano",
            "firstname": "Ambra",
            "email": "ambra.dipiano@inaf.it",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Italy.OAS Bologna"
            ],
            "affil_place_keys": [
                "ItalyOASBologna"
            ],
            "affil_nums": [
                58
            ],
            "affil_num_strs": [
                "59"
            ],
            "author_sortorder": "di piano, a.",
            "author_asciified": "A. Di Piano",
            "author_unicode": "A. Di Piano",
            "author_html": "A.&nbsp;Di&nbsp;Piano",
            "author_latex": "A.~Di~Piano"
        },
        {
            "author_id": "xwiki:XWiki.FedericoDiPierro",
            "lastname": "Di Pierro",
            "firstname": "Federico",
            "email": "federico.dipierro@to.infn.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-4861-432X",
            "affil_place_ids": [
                "AffiliationAddress.Italy.INFN Torino"
            ],
            "affil_place_keys": [
                "ItalyINFNTorino"
            ],
            "affil_nums": [
                79
            ],
            "affil_num_strs": [
                "80"
            ],
            "author_sortorder": "di pierro, f.",
            "author_asciified": "F. Di Pierro",
            "author_unicode": "F. Di Pierro",
            "author_html": "F.&nbsp;Di&nbsp;Pierro",
            "author_latex": "F.~Di~Pierro"
        },
        {
            "author_id": "xwiki:XWiki.riccardoditria@cta-consortiumorg",
            "lastname": "Di Tria",
            "firstname": "Riccardo",
            "email": "riccardo.ditria@uniba.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0009-0007-1088-5307",
            "affil_place_ids": [
                "AffiliationAddress.Italy.U and INFN Bari"
            ],
            "affil_place_keys": [
                "ItalyUandINFNBari"
            ],
            "affil_nums": [
                76
            ],
            "affil_num_strs": [
                "77"
            ],
            "author_sortorder": "di tria, r.",
            "author_asciified": "R. Di Tria",
            "author_unicode": "R. Di Tria",
            "author_html": "R.&nbsp;Di&nbsp;Tria",
            "author_latex": "R.~Di~Tria"
        },
        {
            "author_id": "xwiki:XWiki.leonardodivenere@cta-consortiumorg",
            "lastname": "Di Venere",
            "firstname": "Leonardo",
            "email": "leonardo.divenere@ba.infn.it",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Italy.INFN Bari"
            ],
            "affil_place_keys": [
                "ItalyINFNBari"
            ],
            "affil_nums": [
                50
            ],
            "affil_num_strs": [
                "51"
            ],
            "author_sortorder": "di venere, l.",
            "author_asciified": "L. Di Venere",
            "author_unicode": "L. Di Venere",
            "author_html": "L.&nbsp;Di&nbsp;Venere",
            "author_latex": "L.~Di~Venere"
        },
        {
            "author_id": "xwiki:XWiki.sebastiandiebold@cta-consortiumorg",
            "lastname": "Diebold",
            "firstname": "Sebastian",
            "email": "diebold@astro.uni-tuebingen.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-8042-2443",
            "affil_place_ids": [
                "AffiliationAddress.Germany.IAAT"
            ],
            "affil_place_keys": [
                "GermanyIAAT"
            ],
            "affil_nums": [
                47
            ],
            "affil_num_strs": [
                "48"
            ],
            "author_sortorder": "diebold, s.",
            "author_asciified": "S. Diebold",
            "author_unicode": "S. Diebold",
            "author_html": "S.&nbsp;Diebold",
            "author_latex": "S.~Diebold"
        },
        {
            "author_id": "xwiki:XWiki.arachedjannati-atai@cta-consortiumorg",
            "lastname": "Djannati-Ata\u00ef",
            "firstname": "Arache",
            "email": "djannati@in2p3.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-4924-1708",
            "affil_place_ids": [
                "AffiliationAddress.France.APC U Paris Cit\u00e9"
            ],
            "affil_place_keys": [
                "FranceAPCUParisCite"
            ],
            "affil_nums": [
                77
            ],
            "affil_num_strs": [
                "78"
            ],
            "author_sortorder": "djannati-atai, a.",
            "author_asciified": "A. Djannati-Atai",
            "author_unicode": "A. Djannati-Ata\u00ef",
            "author_html": "A.&nbsp;Djannati-Ata&#239;",
            "author_latex": "A.~Djannati-Ata{\\\"\\i}"
        },
        {
            "author_id": "xwiki:XWiki.JuliaDjuvsland",
            "lastname": "Djuvsland",
            "firstname": "Julia",
            "email": "julia.djuvsland@uib.no",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-6488-8219",
            "affil_place_ids": [
                "AffiliationAddress.Norway.U Bergen"
            ],
            "affil_place_keys": [
                "NorwayUBergen"
            ],
            "affil_nums": [
                86
            ],
            "affil_num_strs": [
                "87"
            ],
            "author_sortorder": "djuvsland, j.",
            "author_asciified": "J. Djuvsland",
            "author_unicode": "J. Djuvsland",
            "author_html": "J.&nbsp;Djuvsland",
            "author_latex": "J.~Djuvsland"
        },
        {
            "author_id": "xwiki:XWiki.runedominik@cta-consortiumorg",
            "lastname": "Dominik",
            "firstname": "Rune Michael",
            "email": "rune.dominik@tu-dortmund.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-4168-7200",
            "affil_place_ids": [
                "AffiliationAddress.Germany.U Dortmund (TU)"
            ],
            "affil_place_keys": [
                "GermanyUDortmundTU"
            ],
            "affil_nums": [
                23
            ],
            "affil_num_strs": [
                "24"
            ],
            "author_sortorder": "dominik, r. m.",
            "author_asciified": "R. M. Dominik",
            "author_unicode": "R. M. Dominik",
            "author_html": "R.&nbsp;M.&nbsp;Dominik",
            "author_latex": "R.~M.~Dominik"
        },
        {
            "author_id": "xwiki:XWiki.alicedonini@cta-consortiumorg",
            "lastname": "Donini",
            "firstname": "Alice",
            "email": "alice.donini@inaf.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-3066-724X",
            "affil_place_ids": [
                "AffiliationAddress.Italy.O Roma"
            ],
            "affil_place_keys": [
                "ItalyORoma"
            ],
            "affil_nums": [
                16
            ],
            "affil_num_strs": [
                "17"
            ],
            "author_sortorder": "donini, a.",
            "author_asciified": "A. Donini",
            "author_unicode": "A. Donini",
            "author_html": "A.&nbsp;Donini",
            "author_latex": "A.~Donini"
        },
        {
            "author_id": "xwiki:XWiki.Danieladorner@cta-consortiumorg",
            "lastname": "Dorner",
            "firstname": "Daniela",
            "email": "dorner@astro.uni-wuerzburg.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-8823-479X",
            "affil_place_ids": [
                "AffiliationAddress.Germany.U W\u00fcrzburg",
                "AffiliationAddress.Switzerland.ETH Z\u00fcrich"
            ],
            "affil_place_keys": [
                "GermanyUWurzburg",
                "SwitzerlandETHZurich"
            ],
            "affil_nums": [
                90,
                48
            ],
            "affil_num_strs": [
                "91",
                "49"
            ],
            "author_sortorder": "dorner, d.",
            "author_asciified": "D. Dorner",
            "author_unicode": "D. Dorner",
            "author_html": "D.&nbsp;Dorner",
            "author_latex": "D.~Dorner"
        },
        {
            "author_id": "xwiki:XWiki.juliendoerner@cta-consortiumorg",
            "lastname": "D\u00f6rner",
            "firstname": "Julien",
            "email": "jdo@tp4.rub.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-6692-6293",
            "affil_place_ids": [
                "AffiliationAddress.Germany.U Bochum"
            ],
            "affil_place_keys": [
                "GermanyUBochum"
            ],
            "affil_nums": [
                38
            ],
            "affil_num_strs": [
                "39"
            ],
            "author_sortorder": "dorner, j.",
            "author_asciified": "J. Dorner",
            "author_unicode": "J. D\u00f6rner",
            "author_html": "J.&nbsp;D&#246;rner",
            "author_latex": "J.~D\\\"orner"
        },
        {
            "author_id": "xwiki:XWiki.MicheleDoro",
            "lastname": "Doro",
            "firstname": "Michele",
            "email": "michele.doro@unipd.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-9104-3214",
            "affil_place_ids": [
                "AffiliationAddress.Italy.U Padova and INFN"
            ],
            "affil_place_keys": [
                "ItalyUPadovaandINFN"
            ],
            "affil_nums": [
                34
            ],
            "affil_num_strs": [
                "35"
            ],
            "author_sortorder": "doro, m.",
            "author_asciified": "M. Doro",
            "author_unicode": "M. Doro",
            "author_html": "M.&nbsp;Doro",
            "author_latex": "M.~Doro"
        },
        {
            "author_id": "xwiki:XWiki.ritadecassiadosanjos@cta-consortiumorg",
            "lastname": "dos Anjos",
            "firstname": "Rita de Cassia",
            "email": "ritacassia@ufpr.br",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-6463-2272",
            "affil_place_ids": [
                "AffiliationAddress.Brazil.UFPR"
            ],
            "affil_place_keys": [
                "BrazilUFPR"
            ],
            "affil_nums": [
                81
            ],
            "affil_num_strs": [
                "82"
            ],
            "author_sortorder": "dos anjos, r. d. c.",
            "author_asciified": "R. D. C. dos Anjos",
            "author_unicode": "R. D. C. dos Anjos",
            "author_html": "R.&nbsp;D.&nbsp;C.&nbsp;dos&nbsp;Anjos",
            "author_latex": "R.~D.~C.~dos~Anjos"
        },
        {
            "author_id": "xwiki:XWiki.jean-laurentdournaux@cta-consortiumorg",
            "lastname": "Dournaux",
            "firstname": "Jean-Laurent",
            "email": "jean-laurent.dournaux@obspm.fr",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.France.Observatoire de Paris"
            ],
            "affil_place_keys": [
                "FranceObservatoiredeParis"
            ],
            "affil_nums": [
                13
            ],
            "affil_num_strs": [
                "14"
            ],
            "author_sortorder": "dournaux, j.-l.",
            "author_asciified": "J.-L. Dournaux",
            "author_unicode": "J.-L. Dournaux",
            "author_html": "J.-L.&nbsp;Dournaux",
            "author_latex": "J.-L.~Dournaux"
        },
        {
            "author_id": "xwiki:XWiki.chaimongkolduangchan@cta-consortiumorg",
            "lastname": "Duangchan",
            "firstname": "Chaimongkol",
            "email": "chaimongkol.d@live.ku.th",
            "corresponding": false,
            "orcid": "https://orcid.org/0009-0003-8227-6552",
            "affil_place_ids": [
                "AffiliationAddress.Germany.U Erlangen (ECAP)",
                "AffiliationAddress.Thailand.NARIT"
            ],
            "affil_place_keys": [
                "GermanyUErlangenECAP",
                "ThailandNARIT"
            ],
            "affil_nums": [
                91,
                69
            ],
            "affil_num_strs": [
                "92",
                "70"
            ],
            "author_sortorder": "duangchan, c.",
            "author_asciified": "C. Duangchan",
            "author_unicode": "C. Duangchan",
            "author_html": "C.&nbsp;Duangchan",
            "author_latex": "C.~Duangchan"
        },
        {
            "author_id": "xwiki:XWiki.colinedubos@cta-consortiumorg",
            "lastname": "Dubos",
            "firstname": "Coline",
            "email": "coline.dubos@ijclab.in2p3.fr",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.France.IJCLab"
            ],
            "affil_place_keys": [
                "FranceIJCLab"
            ],
            "affil_nums": [
                51
            ],
            "affil_num_strs": [
                "52"
            ],
            "author_sortorder": "dubos, c.",
            "author_asciified": "C. Dubos",
            "author_unicode": "C. Dubos",
            "author_html": "C.&nbsp;Dubos",
            "author_latex": "C.~Dubos"
        },
        {
            "author_id": "xwiki:XWiki.denisdumora@cta-consortiumorg",
            "lastname": "Dumora",
            "firstname": "Denis",
            "email": "dumora@cenbg.in2p3.fr",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.France.LP2I U Bordeaux"
            ],
            "affil_place_keys": [
                "FranceLP2IUBordeaux"
            ],
            "affil_nums": [
                92
            ],
            "affil_num_strs": [
                "93"
            ],
            "author_sortorder": "dumora, d.",
            "author_asciified": "D. Dumora",
            "author_unicode": "D. Dumora",
            "author_html": "D.&nbsp;Dumora",
            "author_latex": "D.~Dumora"
        },
        {
            "author_id": "xwiki:XWiki.VikramDwarkadas",
            "lastname": "Dwarkadas",
            "firstname": "Vikram V.",
            "email": "vikram@oddjob.uchicago.edu",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-4661-7001",
            "affil_place_ids": [
                "AffiliationAddress.USA.U Chicago DAA"
            ],
            "affil_place_keys": [
                "USAUChicagoDAA"
            ],
            "affil_nums": [
                93
            ],
            "affil_num_strs": [
                "94"
            ],
            "author_sortorder": "dwarkadas, v. v.",
            "author_asciified": "V. V. Dwarkadas",
            "author_unicode": "V. V. Dwarkadas",
            "author_html": "V.&nbsp;V.&nbsp;Dwarkadas",
            "author_latex": "V.~V.~Dwarkadas"
        },
        {
            "author_id": "xwiki:XWiki.janebr@cta-observatoryorg",
            "lastname": "Ebr",
            "firstname": "Jan",
            "email": "ebr@fzu.cz",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Czech Republic.FZU"
            ],
            "affil_place_keys": [
                "CzechRepublicFZU"
            ],
            "affil_nums": [
                53
            ],
            "affil_num_strs": [
                "54"
            ],
            "author_sortorder": "ebr, j.",
            "author_asciified": "J. Ebr",
            "author_unicode": "J. Ebr",
            "author_html": "J.&nbsp;Ebr",
            "author_latex": "J.~Ebr"
        },
        {
            "author_id": "xwiki:XWiki.ChristopherEckner",
            "lastname": "Eckner",
            "firstname": "Christopher",
            "email": "christopher.eckner@ung.si",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.France.LAPP U Savoie Mont Blanc",
                "AffiliationAddress.France.LAPTh"
            ],
            "affil_place_keys": [
                "FranceLAPPUSavoieMontBlanc",
                "FranceLAPTh"
            ],
            "affil_nums": [
                45,
                94
            ],
            "affil_num_strs": [
                "46",
                "95"
            ],
            "author_sortorder": "eckner, c.",
            "author_asciified": "C. Eckner",
            "author_unicode": "C. Eckner",
            "author_html": "C.&nbsp;Eckner",
            "author_latex": "C.~Eckner"
        },
        {
            "author_id": "xwiki:XWiki.KathrinEgberts",
            "lastname": "Egberts",
            "firstname": "Kathrin",
            "email": "kathrin.egberts@uni-potsdam.de",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Germany.U Potsdam"
            ],
            "affil_place_keys": [
                "GermanyUPotsdam"
            ],
            "affil_nums": [
                35
            ],
            "affil_num_strs": [
                "36"
            ],
            "author_sortorder": "egberts, k.",
            "author_asciified": "K. Egberts",
            "author_unicode": "K. Egberts",
            "author_html": "K.&nbsp;Egberts",
            "author_latex": "K.~Egberts"
        },
        {
            "author_id": "xwiki:XWiki.sabrinaeinecke@cta-consortiumorg",
            "lastname": "Einecke",
            "firstname": "Sabrina",
            "email": "sabrina.einecke@adelaide.edu.au",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-9687-8237",
            "affil_place_ids": [
                "AffiliationAddress.Australia.U Adelaide"
            ],
            "affil_place_keys": [
                "AustraliaUAdelaide"
            ],
            "affil_nums": [
                57
            ],
            "affil_num_strs": [
                "58"
            ],
            "author_sortorder": "einecke, s.",
            "author_asciified": "S. Einecke",
            "author_unicode": "S. Einecke",
            "author_html": "S.&nbsp;Einecke",
            "author_latex": "S.~Einecke"
        },
        {
            "author_id": "xwiki:XWiki.dominikelsasser@cta-consortiumorg",
            "lastname": "Els\u00e4sser",
            "firstname": "Dominik",
            "email": "dominik.elsaesser@tu-dortmund.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-6796-3205",
            "affil_place_ids": [
                "AffiliationAddress.Germany.U Dortmund (TU)"
            ],
            "affil_place_keys": [
                "GermanyUDortmundTU"
            ],
            "affil_nums": [
                23
            ],
            "affil_num_strs": [
                "24"
            ],
            "author_sortorder": "elsasser, d.",
            "author_asciified": "D. Elsasser",
            "author_unicode": "D. Els\u00e4sser",
            "author_html": "D.&nbsp;Els&#228;sser",
            "author_latex": "D.~Els\\\"asser"
        },
        {
            "author_id": "xwiki:XWiki.GabrielEmery",
            "lastname": "Emery",
            "firstname": "Gabriel",
            "email": "emery@cppm.in2p3.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-6155-4742",
            "affil_place_ids": [
                "AffiliationAddress.France.CPPM U Aix-Marseille"
            ],
            "affil_place_keys": [
                "FranceCPPMUAixMarseille"
            ],
            "affil_nums": [
                74
            ],
            "affil_num_strs": [
                "75"
            ],
            "author_sortorder": "emery, g.",
            "author_asciified": "G. Emery",
            "author_unicode": "G. Emery",
            "author_html": "G.&nbsp;Emery",
            "author_latex": "G.~Emery"
        },
        {
            "author_id": "xwiki:XWiki.miguelescobargodoy@cta-consortiumorg",
            "lastname": "Escobar Godoy",
            "firstname": "Miguel",
            "email": "mescob11@ucsc.edu",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.USA.SCIPP"
            ],
            "affil_place_keys": [
                "USASCIPP"
            ],
            "affil_nums": [
                95
            ],
            "affil_num_strs": [
                "96"
            ],
            "author_sortorder": "escobar godoy, m.",
            "author_asciified": "M. Escobar Godoy",
            "author_unicode": "M. Escobar Godoy",
            "author_html": "M.&nbsp;Escobar&nbsp;Godoy",
            "author_latex": "M.~Escobar~Godoy"
        },
        {
            "author_id": "xwiki:XWiki.juanescudero@cta-consortiumorg",
            "lastname": "Escudero",
            "firstname": "Juan",
            "email": "jescudero@iaa.es",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-4131-655X",
            "affil_place_ids": [
                "AffiliationAddress.Spain.IAA-CSIC"
            ],
            "affil_place_keys": [
                "SpainIAACSIC"
            ],
            "affil_nums": [
                8
            ],
            "affil_num_strs": [
                "9"
            ],
            "author_sortorder": "escudero, j.",
            "author_asciified": "J. Escudero",
            "author_unicode": "J. Escudero",
            "author_html": "J.&nbsp;Escudero",
            "author_latex": "J.~Escudero"
        },
        {
            "author_id": "xwiki:XWiki.paoloesposito@cta-consortiumorg_1",
            "lastname": "Esposito",
            "firstname": "Paolo",
            "email": "paolo.esposito@cta-consortium.org",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-4849-5092",
            "affil_place_ids": [
                "AffiliationAddress.Italy.IUSS Pavia, INAF",
                "AffiliationAddress.Italy.IASF Milano"
            ],
            "affil_place_keys": [
                "ItalyIUSSPaviaINAF",
                "ItalyIASFMilano"
            ],
            "affil_nums": [
                96,
                72
            ],
            "affil_num_strs": [
                "97",
                "73"
            ],
            "author_sortorder": "esposito, p.",
            "author_asciified": "P. Esposito",
            "author_unicode": "P. Esposito",
            "author_html": "P.&nbsp;Esposito",
            "author_latex": "P.~Esposito"
        },
        {
            "author_id": "xwiki:XWiki.stefanoettori@cta-consortiumorg_1",
            "lastname": "Ettori",
            "firstname": "Stefano",
            "email": "stefano.ettori@cta-consortium.org",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-4117-8617",
            "affil_place_ids": [
                "AffiliationAddress.Italy.OAS Bologna"
            ],
            "affil_place_keys": [
                "ItalyOASBologna"
            ],
            "affil_nums": [
                58
            ],
            "affil_num_strs": [
                "59"
            ],
            "author_sortorder": "ettori, s.",
            "author_asciified": "S. Ettori",
            "author_unicode": "S. Ettori",
            "author_html": "S.&nbsp;Ettori",
            "author_latex": "S.~Ettori"
        },
        {
            "author_id": "xwiki:XWiki.carmeloevoli@cta-consortiumorg",
            "lastname": "Evoli",
            "firstname": "Carmelo",
            "email": "carmelo.evoli@gssi.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-6023-5253",
            "affil_place_ids": [
                "AffiliationAddress.Italy.GSSI and INFN Aquila"
            ],
            "affil_place_keys": [
                "ItalyGSSIandINFNAquila"
            ],
            "affil_nums": [
                97
            ],
            "affil_num_strs": [
                "98"
            ],
            "author_sortorder": "evoli, c.",
            "author_asciified": "C. Evoli",
            "author_unicode": "C. Evoli",
            "author_html": "C.&nbsp;Evoli",
            "author_latex": "C.~Evoli"
        },
        {
            "author_id": "xwiki:XWiki.diegofalceta-goncalves@cta-consortiumorg",
            "lastname": "Falceta-Goncalves",
            "firstname": "Diego",
            "email": "dfalceta@usp.br",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-1914-6654",
            "affil_place_ids": [
                "AffiliationAddress.Brazil.EACH U S\u00e3o Paulo"
            ],
            "affil_place_keys": [
                "BrazilEACHUSaoPaulo"
            ],
            "affil_nums": [
                98
            ],
            "affil_num_strs": [
                "99"
            ],
            "author_sortorder": "falceta-goncalves, d.",
            "author_asciified": "D. Falceta-Goncalves",
            "author_unicode": "D. Falceta-Goncalves",
            "author_html": "D.&nbsp;Falceta-Goncalves",
            "author_latex": "D.~Falceta-Goncalves"
        },
        {
            "author_id": "xwiki:XWiki.vandadfallahramazani@cta-consortiumorg",
            "lastname": "Fallah Ramazani",
            "firstname": "Vandad",
            "email": "varama@astro.ruhr-uni-bochum.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-8991-7744",
            "affil_place_ids": [
                "AffiliationAddress.Germany.U Bochum"
            ],
            "affil_place_keys": [
                "GermanyUBochum"
            ],
            "affil_nums": [
                38
            ],
            "affil_num_strs": [
                "39"
            ],
            "author_sortorder": "fallah ramazani, v.",
            "author_asciified": "V. Fallah Ramazani",
            "author_unicode": "V. Fallah Ramazani",
            "author_html": "V.&nbsp;Fallah&nbsp;Ramazani",
            "author_latex": "V.~Fallah~Ramazani"
        },
        {
            "author_id": "xwiki:XWiki.aliciafattorini@cta-consortiumorg",
            "lastname": "Fattorini",
            "firstname": "Alicia",
            "email": "alicia.fattorini@tu-dortmund.de",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Germany.U Dortmund (TU)"
            ],
            "affil_place_keys": [
                "GermanyUDortmundTU"
            ],
            "affil_nums": [
                23
            ],
            "affil_num_strs": [
                "24"
            ],
            "author_sortorder": "fattorini, a.",
            "author_asciified": "A. Fattorini",
            "author_unicode": "A. Fattorini",
            "author_html": "A.&nbsp;Fattorini",
            "author_latex": "A.~Fattorini"
        },
        {
            "author_id": "xwiki:XWiki.alicefaure@cta-consortiumorg",
            "lastname": "Faure",
            "firstname": "Alice",
            "email": "alice.faure@umontpellier.fr",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.France.LUPM U Montpellier"
            ],
            "affil_place_keys": [
                "FranceLUPMUMontpellier"
            ],
            "affil_nums": [
                20
            ],
            "affil_num_strs": [
                "21"
            ],
            "author_sortorder": "faure, a.",
            "author_asciified": "A. Faure",
            "author_unicode": "A. Faure",
            "author_html": "A.&nbsp;Faure",
            "author_latex": "A.~Faure"
        },
        {
            "author_id": "xwiki:XWiki.elenafedorova@cta-consortiumorg",
            "lastname": "Fedorova",
            "firstname": "Elena",
            "email": "efedorova@ukr.net",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-8882-7496",
            "affil_place_ids": [
                "AffiliationAddress.Italy.O Roma",
                "AffiliationAddress.Ukraine.Ast Obs of U Kyiv"
            ],
            "affil_place_keys": [
                "ItalyORoma",
                "UkraineAstObsofUKyiv"
            ],
            "affil_nums": [
                16,
                99
            ],
            "affil_num_strs": [
                "17",
                "100"
            ],
            "author_sortorder": "fedorova, e.",
            "author_asciified": "E. Fedorova",
            "author_unicode": "E. Fedorova",
            "author_html": "E.&nbsp;Fedorova",
            "author_latex": "E.~Fedorova"
        },
        {
            "author_id": "xwiki:XWiki.stephenfegan@cta-consortiumorg",
            "lastname": "Fegan",
            "firstname": "Stephen",
            "email": "sfegan@llr.in2p3.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-9978-2510",
            "affil_place_ids": [
                "AffiliationAddress.France.LLR Ecole Polytechnique"
            ],
            "affil_place_keys": [
                "FranceLLREcolePolytechnique"
            ],
            "affil_nums": [
                6
            ],
            "affil_num_strs": [
                "7"
            ],
            "author_sortorder": "fegan, s.",
            "author_asciified": "S. Fegan",
            "author_unicode": "S. Fegan",
            "author_html": "S.&nbsp;Fegan",
            "author_latex": "S.~Fegan"
        },
        {
            "author_id": "xwiki:XWiki.kirstyfeijen@cta-consortiumorg",
            "lastname": "Feijen",
            "firstname": "Kirsty",
            "email": "feijen@apc.in2p3.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-1476-3714",
            "affil_place_ids": [
                "AffiliationAddress.France.APC U Paris Cit\u00e9"
            ],
            "affil_place_keys": [
                "FranceAPCUParisCite"
            ],
            "affil_nums": [
                77
            ],
            "affil_num_strs": [
                "78"
            ],
            "author_sortorder": "feijen, k.",
            "author_asciified": "K. Feijen",
            "author_unicode": "K. Feijen",
            "author_html": "K.&nbsp;Feijen",
            "author_latex": "K.~Feijen"
        },
        {
            "author_id": "xwiki:XWiki.qifeng@cta-consortiumorg",
            "lastname": "Feng",
            "firstname": "Qi",
            "email": "qifeng@nevis.columbia.edu",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.USA.CfA | Harvard & Smithsonian"
            ],
            "affil_place_keys": [
                "USACfAHarvardSmithsonian"
            ],
            "affil_nums": [
                39
            ],
            "affil_num_strs": [
                "40"
            ],
            "author_sortorder": "feng, q.",
            "author_asciified": "Q. Feng",
            "author_unicode": "Q. Feng",
            "author_html": "Q.&nbsp;Feng",
            "author_latex": "Q.~Feng"
        },
        {
            "author_id": "xwiki:XWiki.GillesFerrand",
            "lastname": "Ferrand",
            "firstname": "Gilles",
            "email": "astro.ferrand@gmail.com",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-4231-8717",
            "affil_place_ids": [
                "AffiliationAddress.Canada.U Manitoba",
                "AffiliationAddress.Japan.RIKEN"
            ],
            "affil_place_keys": [
                "CanadaUManitoba",
                "JapanRIKEN"
            ],
            "affil_nums": [
                100,
                101
            ],
            "affil_num_strs": [
                "101",
                "102"
            ],
            "author_sortorder": "ferrand, g.",
            "author_asciified": "G. Ferrand",
            "author_unicode": "G. Ferrand",
            "author_html": "G.&nbsp;Ferrand",
            "author_latex": "G.~Ferrand"
        },
        {
            "author_id": "xwiki:XWiki.fabioferrarotto@cta-consortiumorg_1",
            "lastname": "Ferrarotto",
            "firstname": "Fabio",
            "email": "fabio.ferrarotto@cta-consortium.org",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-5464-0378",
            "affil_place_ids": [
                "AffiliationAddress.Italy.INFN Roma La Sapienza"
            ],
            "affil_place_keys": [
                "ItalyINFNRomaLaSapienza"
            ],
            "affil_nums": [
                102
            ],
            "affil_num_strs": [
                "103"
            ],
            "author_sortorder": "ferrarotto, f.",
            "author_asciified": "F. Ferrarotto",
            "author_unicode": "F. Ferrarotto",
            "author_html": "F.&nbsp;Ferrarotto",
            "author_latex": "F.~Ferrarotto"
        },
        {
            "author_id": "xwiki:XWiki.emanuelefiandrini@cta-consortiumorg",
            "lastname": "Fiandrini",
            "firstname": "Emanuele",
            "email": "emanuele.fiandrini@pg.infn.it",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Italy.U Perugia and INFN"
            ],
            "affil_place_keys": [
                "ItalyUPerugiaandINFN"
            ],
            "affil_nums": [
                43
            ],
            "affil_num_strs": [
                "44"
            ],
            "author_sortorder": "fiandrini, e.",
            "author_asciified": "E. Fiandrini",
            "author_unicode": "E. Fiandrini",
            "author_html": "E.&nbsp;Fiandrini",
            "author_latex": "E.~Fiandrini"
        },
        {
            "author_id": "xwiki:XWiki.armandfiasson@cta-consortiumorg",
            "lastname": "Fiasson",
            "firstname": "Armand",
            "email": "armand.fiasson@lapp.in2p3.fr",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.France.LAPP U Savoie Mont Blanc"
            ],
            "affil_place_keys": [
                "FranceLAPPUSavoieMontBlanc"
            ],
            "affil_nums": [
                45
            ],
            "affil_num_strs": [
                "46"
            ],
            "author_sortorder": "fiasson, a.",
            "author_asciified": "A. Fiasson",
            "author_unicode": "A. Fiasson",
            "author_html": "A.&nbsp;Fiasson",
            "author_latex": "A.~Fiasson"
        },
        {
            "author_id": "xwiki:XWiki.miroslavfilipovic@cta-consortiumorg",
            "lastname": "Filipovic",
            "firstname": "Miroslav",
            "email": "m.filipovic@uws.edu.au",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-4990-9288",
            "affil_place_ids": [
                "AffiliationAddress.Australia.U Western Sydney"
            ],
            "affil_place_keys": [
                "AustraliaUWesternSydney"
            ],
            "affil_nums": [
                103
            ],
            "affil_num_strs": [
                "104"
            ],
            "author_sortorder": "filipovic, m.",
            "author_asciified": "M. Filipovic",
            "author_unicode": "M. Filipovic",
            "author_html": "M.&nbsp;Filipovic",
            "author_latex": "M.~Filipovic"
        },
        {
            "author_id": "xwiki:XWiki.valentinafioretti@cta-consortiumorg_1",
            "lastname": "Fioretti",
            "firstname": "Valentina",
            "email": "valentina.fioretti@cta-consortium.org",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-6082-5384",
            "affil_place_ids": [
                "AffiliationAddress.Italy.OAS Bologna"
            ],
            "affil_place_keys": [
                "ItalyOASBologna"
            ],
            "affil_nums": [
                58
            ],
            "affil_num_strs": [
                "59"
            ],
            "author_sortorder": "fioretti, v.",
            "author_asciified": "V. Fioretti",
            "author_unicode": "V. Fioretti",
            "author_html": "V.&nbsp;Fioretti",
            "author_latex": "V.~Fioretti"
        },
        {
            "author_id": "xwiki:XWiki.LucaFoffano",
            "lastname": "Foffano",
            "firstname": "Luca",
            "email": "luca.foffano@inaf.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-0709-9707",
            "affil_place_ids": [
                "AffiliationAddress.Italy.IAPS"
            ],
            "affil_place_keys": [
                "ItalyIAPS"
            ],
            "affil_nums": [
                104
            ],
            "affil_num_strs": [
                "105"
            ],
            "author_sortorder": "foffano, l.",
            "author_asciified": "L. Foffano",
            "author_unicode": "L. Foffano",
            "author_html": "L.&nbsp;Foffano",
            "author_latex": "L.~Foffano"
        },
        {
            "author_id": "xwiki:XWiki.lluisfont@cta-consortiumorg",
            "lastname": "Font Guiteras",
            "firstname": "Lluis",
            "email": "lluis.font@uab.cat",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-2109-5961",
            "affil_place_ids": [
                "AffiliationAddress.Spain.UAB and CERES-IEEC"
            ],
            "affil_place_keys": [
                "SpainUABandCERESIEEC"
            ],
            "affil_nums": [
                67
            ],
            "affil_num_strs": [
                "68"
            ],
            "author_sortorder": "font guiteras, l.",
            "author_asciified": "L. Font Guiteras",
            "author_unicode": "L. Font Guiteras",
            "author_html": "L.&nbsp;Font&nbsp;Guiteras",
            "author_latex": "L.~Font~Guiteras"
        },
        {
            "author_id": "xwiki:XWiki.gerardfontaine@cta-consortiumorg",
            "lastname": "Fontaine",
            "firstname": "Gerard",
            "email": "fontaine@admin.in2p3.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-6443-5025",
            "affil_place_ids": [
                "AffiliationAddress.France.LLR Ecole Polytechnique"
            ],
            "affil_place_keys": [
                "FranceLLREcolePolytechnique"
            ],
            "affil_nums": [
                6
            ],
            "affil_num_strs": [
                "7"
            ],
            "author_sortorder": "fontaine, g.",
            "author_asciified": "G. Fontaine",
            "author_unicode": "G. Fontaine",
            "author_html": "G.&nbsp;Fontaine",
            "author_latex": "G.~Fontaine"
        },
        {
            "author_id": "xwiki:XWiki.stefanfrose@cta-consortiumorg",
            "lastname": "Fr\u00f6se",
            "firstname": "Stefan",
            "email": "stefan.froese@tu-dortmund.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-1832-4129",
            "affil_place_ids": [
                "AffiliationAddress.Germany.U Dortmund (TU)"
            ],
            "affil_place_keys": [
                "GermanyUDortmundTU"
            ],
            "affil_nums": [
                23
            ],
            "affil_num_strs": [
                "24"
            ],
            "author_sortorder": "frose, s.",
            "author_asciified": "S. Frose",
            "author_unicode": "S. Fr\u00f6se",
            "author_html": "S.&nbsp;Fr&#246;se",
            "author_latex": "S.~Fr\\\"ose"
        },
        {
            "author_id": "xwiki:XWiki.yasushifukazawa@cta-consortiumorg",
            "lastname": "Fukazawa",
            "firstname": "Yasushi",
            "email": "fukazawa@astro.hiroshima-u.ac.jp",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Japan.U Hiroshima"
            ],
            "affil_place_keys": [
                "JapanUHiroshima"
            ],
            "affil_nums": [
                105
            ],
            "affil_num_strs": [
                "106"
            ],
            "author_sortorder": "fukazawa, y.",
            "author_asciified": "Y. Fukazawa",
            "author_unicode": "Y. Fukazawa",
            "author_html": "Y.&nbsp;Fukazawa",
            "author_latex": "Y.~Fukazawa"
        },
        {
            "author_id": "xwiki:XWiki.yasuofukui@cta-consortiumorg",
            "lastname": "Fukui",
            "firstname": "Yasuo",
            "email": "fukui@a.phys.nagoya-u.ac.jp",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-8966-9856",
            "affil_place_ids": [
                "AffiliationAddress.Japan.U Nagoya"
            ],
            "affil_place_keys": [
                "JapanUNagoya"
            ],
            "affil_nums": [
                106
            ],
            "affil_num_strs": [
                "107"
            ],
            "author_sortorder": "fukui, y.",
            "author_asciified": "Y. Fukui",
            "author_unicode": "Y. Fukui",
            "author_html": "Y.&nbsp;Fukui",
            "author_latex": "Y.~Fukui"
        },
        {
            "author_id": "xwiki:XWiki.danielegaggero@cta-consortiumorg",
            "lastname": "Gaggero",
            "firstname": "Daniele",
            "email": "daniele.gaggero@pi.infn.it",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Italy.INFN Pisa"
            ],
            "affil_place_keys": [
                "ItalyINFNPisa"
            ],
            "affil_nums": [
                73
            ],
            "affil_num_strs": [
                "74"
            ],
            "author_sortorder": "gaggero, d.",
            "author_asciified": "D. Gaggero",
            "author_unicode": "D. Gaggero",
            "author_html": "D.&nbsp;Gaggero",
            "author_latex": "D.~Gaggero"
        },
        {
            "author_id": "xwiki:XWiki.giorgiogalanti@cta-consortiumorg",
            "lastname": "Galanti",
            "firstname": "Giorgio",
            "email": "gam.galanti@gmail.com",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-7254-3029",
            "affil_place_ids": [
                "AffiliationAddress.Italy.IASF Milano"
            ],
            "affil_place_keys": [
                "ItalyIASFMilano"
            ],
            "affil_nums": [
                72
            ],
            "affil_num_strs": [
                "73"
            ],
            "author_sortorder": "galanti, g.",
            "author_asciified": "G. Galanti",
            "author_unicode": "G. Galanti",
            "author_html": "G.&nbsp;Galanti",
            "author_latex": "G.~Galanti"
        },
        {
            "author_id": "xwiki:XWiki.stefanogallozzi@cta-consortiumorg",
            "lastname": "Gallozzi",
            "firstname": "Stefano",
            "email": "stefano.gallozzi@inaf.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-4456-9875",
            "affil_place_ids": [
                "AffiliationAddress.Italy.O Roma"
            ],
            "affil_place_keys": [
                "ItalyORoma"
            ],
            "affil_nums": [
                16
            ],
            "affil_num_strs": [
                "17"
            ],
            "author_sortorder": "gallozzi, s.",
            "author_asciified": "S. Gallozzi",
            "author_unicode": "S. Gallozzi",
            "author_html": "S.&nbsp;Gallozzi",
            "author_latex": "S.~Gallozzi"
        },
        {
            "author_id": "xwiki:XWiki.vivianagammaldi@cta-consortiumorg",
            "lastname": "Gammaldi",
            "firstname": "Viviana",
            "email": "viviana.gammaldi@uam.es",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-1826-6117",
            "affil_place_ids": [
                "AffiliationAddress.Spain.IFT-UAM/CSIC"
            ],
            "affil_place_keys": [
                "SpainIFTUAMCSIC"
            ],
            "affil_nums": [
                9
            ],
            "affil_num_strs": [
                "10"
            ],
            "author_sortorder": "gammaldi, v.",
            "author_asciified": "V. Gammaldi",
            "author_unicode": "V. Gammaldi",
            "author_html": "V.&nbsp;Gammaldi",
            "author_latex": "V.~Gammaldi"
        },
        {
            "author_id": "xwiki:XWiki.markusgarczarczyk@cta-consortiumorg",
            "lastname": "Garczarczyk",
            "firstname": "Markus",
            "email": "markus.garczarczyk@desy.de",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Germany.DESY"
            ],
            "affil_place_keys": [
                "GermanyDESY"
            ],
            "affil_nums": [
                31
            ],
            "affil_num_strs": [
                "32"
            ],
            "author_sortorder": "garczarczyk, m.",
            "author_asciified": "M. Garczarczyk",
            "author_unicode": "M. Garczarczyk",
            "author_html": "M.&nbsp;Garczarczyk",
            "author_latex": "M.~Garczarczyk"
        },
        {
            "author_id": "xwiki:XWiki.claudiogasbarra@cta-consortiumorg",
            "lastname": "Gasbarra",
            "firstname": "Claudio",
            "email": "claudio.gasbarra@roma2.infn.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-8335-9614",
            "affil_place_ids": [
                "AffiliationAddress.Italy.INFN Roma Tor Vergata"
            ],
            "affil_place_keys": [
                "ItalyINFNRomaTorVergata"
            ],
            "affil_nums": [
                107
            ],
            "affil_num_strs": [
                "108"
            ],
            "author_sortorder": "gasbarra, c.",
            "author_asciified": "C. Gasbarra",
            "author_unicode": "C. Gasbarra",
            "author_html": "C.&nbsp;Gasbarra",
            "author_latex": "C.~Gasbarra"
        },
        {
            "author_id": "xwiki:XWiki.dariogasparrini@cta-observatoryorg",
            "lastname": "Gasparrini",
            "firstname": "Dario",
            "email": "dario.gasparrini@roma2.infn.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-5064-9495",
            "affil_place_ids": [
                "AffiliationAddress.Italy.INFN Roma Tor Vergata"
            ],
            "affil_place_keys": [
                "ItalyINFNRomaTorVergata"
            ],
            "affil_nums": [
                107
            ],
            "affil_num_strs": [
                "108"
            ],
            "author_sortorder": "gasparrini, d.",
            "author_asciified": "D. Gasparrini",
            "author_unicode": "D. Gasparrini",
            "author_html": "D.&nbsp;Gasparrini",
            "author_latex": "D.~Gasparrini"
        },
        {
            "author_id": "xwiki:XWiki.markusgaug@cta-observatoryorg",
            "lastname": "Gaug",
            "firstname": "Markus",
            "email": "markus.gaug@uab.cat",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-8442-7877",
            "affil_place_ids": [
                "AffiliationAddress.Spain.UAB and CERES-IEEC"
            ],
            "affil_place_keys": [
                "SpainUABandCERESIEEC"
            ],
            "affil_nums": [
                67
            ],
            "affil_num_strs": [
                "68"
            ],
            "author_sortorder": "gaug, m.",
            "author_asciified": "M. Gaug",
            "author_unicode": "M. Gaug",
            "author_html": "M.&nbsp;Gaug",
            "author_latex": "M.~Gaug"
        },
        {
            "author_id": "xwiki:XWiki.arsenghalumyan@cta-consortiumorg",
            "lastname": "Ghalumyan",
            "firstname": "Arsen",
            "email": "ghalumyan@yandex.ru",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Armenia.NSL Alikhanyan"
            ],
            "affil_place_keys": [
                "ArmeniaNSLAlikhanyan"
            ],
            "affil_nums": [
                108
            ],
            "affil_num_strs": [
                "109"
            ],
            "author_sortorder": "ghalumyan, a.",
            "author_asciified": "A. Ghalumyan",
            "author_unicode": "A. Ghalumyan",
            "author_html": "A.&nbsp;Ghalumyan",
            "author_latex": "A.~Ghalumyan"
        },
        {
            "author_id": "xwiki:XWiki.fulviogianotti@cta-consortiumorg",
            "lastname": "Gianotti",
            "firstname": "Fulvio",
            "email": "fulvio.gianotti@inaf.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-4666-119X",
            "affil_place_ids": [
                "AffiliationAddress.Italy.OAS Bologna"
            ],
            "affil_place_keys": [
                "ItalyOASBologna"
            ],
            "affil_nums": [
                58
            ],
            "affil_num_strs": [
                "59"
            ],
            "author_sortorder": "gianotti, f.",
            "author_asciified": "F. Gianotti",
            "author_unicode": "F. Gianotti",
            "author_html": "F.&nbsp;Gianotti",
            "author_latex": "F.~Gianotti"
        },
        {
            "author_id": "xwiki:XWiki.marinagiarrusso@cta-consortiumorg",
            "lastname": "Giarrusso",
            "firstname": "Marina",
            "email": "marina.giarrusso@lns.infn.it",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Italy.INFN Catania"
            ],
            "affil_place_keys": [
                "ItalyINFNCatania"
            ],
            "affil_nums": [
                109
            ],
            "affil_num_strs": [
                "110"
            ],
            "author_sortorder": "giarrusso, m.",
            "author_asciified": "M. Giarrusso",
            "author_unicode": "M. Giarrusso",
            "author_html": "M.&nbsp;Giarrusso",
            "author_latex": "M.~Giarrusso"
        },
        {
            "author_id": "xwiki:XWiki.joaogiesbrecht@cta-consortiumorg",
            "lastname": "Giesbrecht",
            "firstname": "Jo\u00e3o",
            "email": "joao.giesbrecht@gmail.com",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Brazil.CBPF"
            ],
            "affil_place_keys": [
                "BrazilCBPF"
            ],
            "affil_nums": [
                32
            ],
            "affil_num_strs": [
                "33"
            ],
            "author_sortorder": "giesbrecht, j.",
            "author_asciified": "J. Giesbrecht",
            "author_unicode": "J. Giesbrecht",
            "author_html": "J.&nbsp;Giesbrecht",
            "author_latex": "J.~Giesbrecht"
        },
        {
            "author_id": "xwiki:XWiki.nicolagiglietto@cta-consortiumorg",
            "lastname": "Giglietto",
            "firstname": "Nicola",
            "email": "giglietto@ba.infn.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-9021-2888",
            "affil_place_ids": [
                "AffiliationAddress.Italy.Politecnico Bari",
                "AffiliationAddress.Italy.INFN Bari"
            ],
            "affil_place_keys": [
                "ItalyPolitecnicoBari",
                "ItalyINFNBari"
            ],
            "affil_nums": [
                49,
                50
            ],
            "affil_num_strs": [
                "50",
                "51"
            ],
            "author_sortorder": "giglietto, n.",
            "author_asciified": "N. Giglietto",
            "author_unicode": "N. Giglietto",
            "author_html": "N.&nbsp;Giglietto",
            "author_latex": "N.~Giglietto"
        },
        {
            "author_id": "xwiki:XWiki.francescogiordano@cta-consortiumorg",
            "lastname": "Giordano",
            "firstname": "Francesco",
            "email": "francesco.giordano@ba.infn.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-8651-2394",
            "affil_place_ids": [
                "AffiliationAddress.Italy.U and INFN Bari"
            ],
            "affil_place_keys": [
                "ItalyUandINFNBari"
            ],
            "affil_nums": [
                76
            ],
            "affil_num_strs": [
                "77"
            ],
            "author_sortorder": "giordano, f.",
            "author_asciified": "F. Giordano",
            "author_unicode": "F. Giordano",
            "author_html": "F.&nbsp;Giordano",
            "author_latex": "F.~Giordano"
        },
        {
            "author_id": "xwiki:XWiki.jean-francoisglicenstein@cta-consortiumorg",
            "lastname": "Glicenstein",
            "firstname": "Jean-Francois",
            "email": "glicens@cea.fr",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.France.CEA-IRFU/DPhP"
            ],
            "affil_place_keys": [
                "FranceCEAIRFUDPhP"
            ],
            "affil_nums": [
                56
            ],
            "affil_num_strs": [
                "57"
            ],
            "author_sortorder": "glicenstein, j.-f.",
            "author_asciified": "J.-F. Glicenstein",
            "author_unicode": "J.-F. Glicenstein",
            "author_html": "J.-F.&nbsp;Glicenstein",
            "author_latex": "J.-F.~Glicenstein"
        },
        {
            "author_id": "xwiki:XWiki.hazalgoksu@cta-consortiumorg",
            "lastname": "G\u00f6ksu",
            "firstname": "Hazal",
            "email": "hazal.goksu@mpi-hd.mpg.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-8493-2144",
            "affil_place_ids": [
                "AffiliationAddress.Germany.MPIK"
            ],
            "affil_place_keys": [
                "GermanyMPIK"
            ],
            "affil_nums": [
                41
            ],
            "affil_num_strs": [
                "42"
            ],
            "author_sortorder": "goksu, h.",
            "author_asciified": "H. Goksu",
            "author_unicode": "H. G\u00f6ksu",
            "author_html": "H.&nbsp;G&#246;ksu",
            "author_latex": "H.~G\\\"oksu"
        },
        {
            "author_id": "xwiki:XWiki.PaoloGoldoni",
            "lastname": "Goldoni",
            "firstname": "Paolo",
            "email": "goldoni@apc.univ-paris7.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-5638-5817",
            "affil_place_ids": [
                "AffiliationAddress.France.APC U Paris Cit\u00e9 (CEA affiliated personnel)"
            ],
            "affil_place_keys": [
                "FranceAPCUParisCiteCEAaffiliatedpersonnel"
            ],
            "affil_nums": [
                110
            ],
            "affil_num_strs": [
                "111"
            ],
            "author_sortorder": "goldoni, p.",
            "author_asciified": "P. Goldoni",
            "author_unicode": "P. Goldoni",
            "author_html": "P.&nbsp;Goldoni",
            "author_latex": "P.~Goldoni"
        },
        {
            "author_id": "xwiki:XWiki.josemauriciogonzalez@cta-consortiumorg",
            "lastname": "Gonz\u00e1lez",
            "firstname": "Jos\u00e9 Mauricio",
            "email": "j_gonzalez@unab.cl",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-2413-0681",
            "affil_place_ids": [
                "AffiliationAddress.Chile.U Andr\u00e9s Bello"
            ],
            "affil_place_keys": [
                "ChileUAndresBello"
            ],
            "affil_nums": [
                111
            ],
            "affil_num_strs": [
                "112"
            ],
            "author_sortorder": "gonzalez, j. m.",
            "author_asciified": "J. M. Gonzalez",
            "author_unicode": "J. M. Gonz\u00e1lez",
            "author_html": "J.&nbsp;M.&nbsp;Gonz&#225;lez",
            "author_latex": "J.~M.~Gonz\\'alez"
        },
        {
            "author_id": "xwiki:XWiki.mariamagdalenagonzalez@cta-consortiumorg",
            "lastname": "Gonz\u00e1lez",
            "firstname": "Maria Magdalena",
            "email": "magda@astro.unam.mx",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Mexico.UNAM Mexico"
            ],
            "affil_place_keys": [
                "MexicoUNAMMexico"
            ],
            "affil_nums": [
                11
            ],
            "affil_num_strs": [
                "12"
            ],
            "author_sortorder": "gonzalez, m. m.",
            "author_asciified": "M. M. Gonzalez",
            "author_unicode": "M. M. Gonz\u00e1lez",
            "author_html": "M.&nbsp;M.&nbsp;Gonz&#225;lez",
            "author_latex": "M.~M.~Gonz\\'alez"
        },
        {
            "author_id": "xwiki:XWiki.jazielgoulartcoelho@cta-consortiumorg",
            "lastname": "Goulart Coelho",
            "firstname": "Jaziel",
            "email": "jaziel.coelho@ufes.br",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-9386-1042",
            "affil_place_ids": [
                "AffiliationAddress.Brazil.UFES"
            ],
            "affil_place_keys": [
                "BrazilUFES"
            ],
            "affil_nums": [
                112
            ],
            "affil_num_strs": [
                "113"
            ],
            "author_sortorder": "goulart coelho, j.",
            "author_asciified": "J. Goulart Coelho",
            "author_unicode": "J. Goulart Coelho",
            "author_html": "J.&nbsp;Goulart&nbsp;Coelho",
            "author_latex": "J.~Goulart~Coelho"
        },
        {
            "author_id": "xwiki:XWiki.Jonathangranot@cta-consortiumorg",
            "lastname": "Granot",
            "firstname": "Jonathan",
            "email": "granot@openu.ac.il",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Israel.Open University of Israel",
                "AffiliationAddress.USA.GWU Washington DC"
            ],
            "affil_place_keys": [
                "IsraelOpenUniversityofIsrael",
                "USAGWUWashingtonDC"
            ],
            "affil_nums": [
                113,
                114
            ],
            "affil_num_strs": [
                "114",
                "115"
            ],
            "author_sortorder": "granot, j.",
            "author_asciified": "J. Granot",
            "author_unicode": "J. Granot",
            "author_html": "J.&nbsp;Granot",
            "author_latex": "J.~Granot"
        },
        {
            "author_id": "xwiki:XWiki.rogergrau@cta-consortiumorg",
            "lastname": "Grau",
            "firstname": "Roger",
            "email": "rgrau@ifae.es",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-1891-6290",
            "affil_place_ids": [
                "AffiliationAddress.Spain.IFAE-BIST"
            ],
            "affil_place_keys": [
                "SpainIFAEBIST"
            ],
            "affil_nums": [
                29
            ],
            "affil_num_strs": [
                "30"
            ],
            "author_sortorder": "grau, r.",
            "author_asciified": "R. Grau",
            "author_unicode": "R. Grau",
            "author_html": "R.&nbsp;Grau",
            "author_latex": "R.~Grau"
        },
        {
            "author_id": "xwiki:XWiki.lucasgreaux@cta-consortiumorg",
            "lastname": "Gr\u00e9aux",
            "firstname": "Lucas",
            "email": "greaux@ijclab.in2p3.fr",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.France.IJCLab"
            ],
            "affil_place_keys": [
                "FranceIJCLab"
            ],
            "affil_nums": [
                51
            ],
            "affil_num_strs": [
                "52"
            ],
            "author_sortorder": "greaux, l.",
            "author_asciified": "L. Greaux",
            "author_unicode": "L. Gr\u00e9aux",
            "author_html": "L.&nbsp;Gr&#233;aux",
            "author_latex": "L.~Gr\\'eaux"
        },
        {
            "author_id": "xwiki:XWiki.davidgreen@cta-consortiumorg",
            "lastname": "Green",
            "firstname": "David",
            "email": "damgreen@mpp.mpg.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-0768-2203",
            "affil_place_ids": [
                "AffiliationAddress.Germany.MPP"
            ],
            "affil_place_keys": [
                "GermanyMPP"
            ],
            "affil_nums": [
                42
            ],
            "affil_num_strs": [
                "43"
            ],
            "author_sortorder": "green, d.",
            "author_asciified": "D. Green",
            "author_unicode": "D. Green",
            "author_html": "D.&nbsp;Green",
            "author_latex": "D.~Green"
        },
        {
            "author_id": "xwiki:XWiki.jarredgreen@cta-consortiumorg",
            "lastname": "Green",
            "firstname": "Jarred Gershon",
            "email": "jgreen@mpp.mpg.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-1130-6692",
            "affil_place_ids": [
                "AffiliationAddress.Germany.MPP"
            ],
            "affil_place_keys": [
                "GermanyMPP"
            ],
            "affil_nums": [
                42
            ],
            "affil_num_strs": [
                "43"
            ],
            "author_sortorder": "green, j. g.",
            "author_asciified": "J. G. Green",
            "author_unicode": "J. G. Green",
            "author_html": "J.&nbsp;G.&nbsp;Green",
            "author_latex": "J.~G.~Green"
        },
        {
            "author_id": "xwiki:XWiki.isabellegrenier@cta-consortiumorg",
            "lastname": "Grenier",
            "firstname": "Isabelle",
            "email": "isabelle.grenier@cea.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-3274-674X",
            "affil_place_ids": [
                "AffiliationAddress.France.CEAIRFUDAp (U Paris Cit\u00e9 affiliated personnel)"
            ],
            "affil_place_keys": [
                "FranceCEAIRFUDApUParisCiteaffiliatedpersonnel"
            ],
            "affil_nums": [
                115
            ],
            "affil_num_strs": [
                "116"
            ],
            "author_sortorder": "grenier, i.",
            "author_asciified": "I. Grenier",
            "author_unicode": "I. Grenier",
            "author_html": "I.&nbsp;Grenier",
            "author_latex": "I.~Grenier"
        },
        {
            "author_id": "xwiki:XWiki.GuillaumeGrolleron",
            "lastname": "Grolleron",
            "firstname": "Guillaume",
            "email": "ggroller@lpnhe.in2p3.fr",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.France.LPNHE U Sorbonne"
            ],
            "affil_place_keys": [
                "FranceLPNHEUSorbonne"
            ],
            "affil_nums": [
                54
            ],
            "affil_num_strs": [
                "55"
            ],
            "author_sortorder": "grolleron, g.",
            "author_asciified": "G. Grolleron",
            "author_unicode": "G. Grolleron",
            "author_html": "G.&nbsp;Grolleron",
            "author_latex": "G.~Grolleron"
        },
        {
            "author_id": "xwiki:XWiki.jeffgrube@cta-consortiumorg",
            "lastname": "Grube",
            "firstname": "Jeff",
            "email": "jeffrey.grube@kcl.ac.uk",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.United Kingdom.King's College"
            ],
            "affil_place_keys": [
                "UnitedKingdomKingsCollege"
            ],
            "affil_nums": [
                116
            ],
            "affil_num_strs": [
                "117"
            ],
            "author_sortorder": "grube, j.",
            "author_asciified": "J. Grube",
            "author_unicode": "J. Grube",
            "author_html": "J.&nbsp;Grube",
            "author_latex": "J.~Grube"
        },
        {
            "author_id": "xwiki:XWiki.orelgueta@cta-observatoryorg",
            "lastname": "Gueta",
            "firstname": "Orel",
            "email": "orel.gueta@desy.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-9440-2398",
            "affil_place_ids": [
                "AffiliationAddress.Germany.DESY"
            ],
            "affil_place_keys": [
                "GermanyDESY"
            ],
            "affil_nums": [
                31
            ],
            "affil_num_strs": [
                "32"
            ],
            "author_sortorder": "gueta, o.",
            "author_asciified": "O. Gueta",
            "author_unicode": "O. Gueta",
            "author_html": "O.&nbsp;Gueta",
            "author_latex": "O.~Gueta"
        },
        {
            "author_id": "xwiki:XWiki.jonashackfeld@cta-consortiumorg",
            "lastname": "Hackfeld",
            "firstname": "Jonas",
            "email": "jonas.hackfeld@rub.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-1003-6408",
            "affil_place_ids": [
                "AffiliationAddress.Germany.U Bochum",
                "AffiliationAddress.Germany.U Dortmund (TU)"
            ],
            "affil_place_keys": [
                "GermanyUBochum",
                "GermanyUDortmundTU"
            ],
            "affil_nums": [
                38,
                23
            ],
            "affil_num_strs": [
                "39",
                "24"
            ],
            "author_sortorder": "hackfeld, j.",
            "author_asciified": "J. Hackfeld",
            "author_unicode": "J. Hackfeld",
            "author_html": "J.&nbsp;Hackfeld",
            "author_latex": "J.~Hackfeld"
        },
        {
            "author_id": "xwiki:XWiki.DanielaHadasch",
            "lastname": "Hadasch",
            "firstname": "Daniela",
            "email": "hadasch@icrr.u-tokyo.ac.jp",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Japan.U Tokyo, ICRR"
            ],
            "affil_place_keys": [
                "JapanUTokyoICRR"
            ],
            "affil_nums": [
                1
            ],
            "affil_num_strs": [
                "2"
            ],
            "author_sortorder": "hadasch, d.",
            "author_asciified": "D. Hadasch",
            "author_unicode": "D. Hadasch",
            "author_html": "D.&nbsp;Hadasch",
            "author_latex": "D.~Hadasch"
        },
        {
            "author_id": "xwiki:XWiki.petrhamal@cta-consortiumorg",
            "lastname": "Hamal",
            "firstname": "Petr",
            "email": "p.hamal@upol.cz",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-3139-7234",
            "affil_place_ids": [
                "AffiliationAddress.Czech Republic.FZU"
            ],
            "affil_place_keys": [
                "CzechRepublicFZU"
            ],
            "affil_nums": [
                53
            ],
            "affil_num_strs": [
                "54"
            ],
            "author_sortorder": "hamal, p.",
            "author_asciified": "P. Hamal",
            "author_unicode": "P. Hamal",
            "author_html": "P.&nbsp;Hamal",
            "author_latex": "P.~Hamal"
        },
        {
            "author_id": "xwiki:XWiki.WilliamHanlon@cta-consortiumorg",
            "lastname": "Hanlon",
            "firstname": "William",
            "email": "william.hanlon@cta-consortium.org",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-0109-4737",
            "affil_place_ids": [
                "AffiliationAddress.USA.CfA | Harvard & Smithsonian"
            ],
            "affil_place_keys": [
                "USACfAHarvardSmithsonian"
            ],
            "affil_nums": [
                39
            ],
            "affil_num_strs": [
                "40"
            ],
            "author_sortorder": "hanlon, w.",
            "author_asciified": "W. Hanlon",
            "author_unicode": "W. Hanlon",
            "author_html": "W.&nbsp;Hanlon",
            "author_latex": "W.~Hanlon"
        },
        {
            "author_id": "xwiki:XWiki.satoshihara@cta-consortiumorg",
            "lastname": "Hara",
            "firstname": "Satoshi",
            "email": "shara@icrr.u-tokyo.ac.jp",
            "corresponding": false,
            "orcid": "https://orcid.org/0009-0001-1220-7717",
            "affil_place_ids": [
                "AffiliationAddress.Japan.U Yamanashi-Gakuin"
            ],
            "affil_place_keys": [
                "JapanUYamanashiGakuin"
            ],
            "affil_nums": [
                117
            ],
            "affil_num_strs": [
                "118"
            ],
            "author_sortorder": "hara, s.",
            "author_asciified": "S. Hara",
            "author_unicode": "S. Hara",
            "author_html": "S.&nbsp;Hara",
            "author_latex": "S.~Hara"
        },
        {
            "author_id": "xwiki:XWiki.VioletHarvey",
            "lastname": "Harvey",
            "firstname": "Violet M.",
            "email": "violet.harvey@adelaide.edu.au",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-9090-8415",
            "affil_place_ids": [
                "AffiliationAddress.Australia.U Adelaide"
            ],
            "affil_place_keys": [
                "AustraliaUAdelaide"
            ],
            "affil_nums": [
                57
            ],
            "affil_num_strs": [
                "58"
            ],
            "author_sortorder": "harvey, v. m.",
            "author_asciified": "V. M. Harvey",
            "author_unicode": "V. M. Harvey",
            "author_html": "V.&nbsp;M.&nbsp;Harvey",
            "author_latex": "V.~M.~Harvey"
        },
        {
            "author_id": "xwiki:XWiki.TarekHassan",
            "lastname": "Hassan",
            "firstname": "Tarek",
            "email": "tarek.hassan@ciemat.es",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-4758-9196",
            "affil_place_ids": [
                "AffiliationAddress.Spain.CIEMAT"
            ],
            "affil_place_keys": [
                "SpainCIEMAT"
            ],
            "affil_nums": [
                40
            ],
            "affil_num_strs": [
                "41"
            ],
            "author_sortorder": "hassan, t.",
            "author_asciified": "T. Hassan",
            "author_unicode": "T. Hassan",
            "author_html": "T.&nbsp;Hassan",
            "author_latex": "T.~Hassan"
        },
        {
            "author_id": "xwiki:XWiki.leaheckmann@cta-consortiumorg",
            "lastname": "Heckmann",
            "firstname": "Lea",
            "email": "heckmann@mpp.mpg.de",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Germany.MPP"
            ],
            "affil_place_keys": [
                "GermanyMPP"
            ],
            "affil_nums": [
                42
            ],
            "affil_num_strs": [
                "43"
            ],
            "author_sortorder": "heckmann, l.",
            "author_asciified": "L. Heckmann",
            "author_unicode": "L. Heckmann",
            "author_html": "L.&nbsp;Heckmann",
            "author_latex": "L.~Heckmann"
        },
        {
            "author_id": "xwiki:XWiki.matthieuheller@cta-consortiumorg",
            "lastname": "Heller",
            "firstname": "Matthieu",
            "email": "matthieu.heller@cern.ch",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Switzerland.U Geneva - DPNC"
            ],
            "affil_place_keys": [
                "SwitzerlandUGenevaDPNC"
            ],
            "affil_nums": [
                63
            ],
            "affil_num_strs": [
                "64"
            ],
            "author_sortorder": "heller, m.",
            "author_asciified": "M. Heller",
            "author_unicode": "M. Heller",
            "author_html": "M.&nbsp;Heller",
            "author_latex": "M.~Heller"
        },
        {
            "author_id": "xwiki:XWiki.sergiohernandezcadena@cta-consortiumorg",
            "lastname": "Hern\u00e1ndez Cadena",
            "firstname": "Sergio",
            "email": "skerzot@ciencias.unam.mx",
            "corresponding": true,
            "orcid": "https://orcid.org/0000-0002-2565-8365",
            "affil_place_ids": [
                "AffiliationAddress.Mexico.UNAM Mexico"
            ],
            "affil_place_keys": [
                "MexicoUNAMMexico"
            ],
            "affil_nums": [
                11
            ],
            "affil_num_strs": [
                "12"
            ],
            "author_sortorder": "hernandez cadena, s.",
            "author_asciified": "S. Hernandez Cadena",
            "author_unicode": "S. Hern\u00e1ndez Cadena",
            "author_html": "S.&nbsp;Hern&#225;ndez&nbsp;Cadena",
            "author_latex": "S.~Hern\\'andez~Cadena"
        },
        {
            "author_id": "xwiki:XWiki.olivierhervet@cta-consortiumorg",
            "lastname": "Hervet",
            "firstname": "Olivier",
            "email": "ohervet@ucsc.edu",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-3878-1677",
            "affil_place_ids": [
                "AffiliationAddress.USA.SCIPP"
            ],
            "affil_place_keys": [
                "USASCIPP"
            ],
            "affil_nums": [
                95
            ],
            "affil_num_strs": [
                "96"
            ],
            "author_sortorder": "hervet, o.",
            "author_asciified": "O. Hervet",
            "author_unicode": "O. Hervet",
            "author_html": "O.&nbsp;Hervet",
            "author_latex": "O.~Hervet"
        },
        {
            "author_id": "xwiki:XWiki.jonathanhie@cta-consortiumorg",
            "lastname": "Hie",
            "firstname": "Jonathan",
            "email": "jonathan.hie@cta-consortium.org",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.France.IRAP U Toulouse"
            ],
            "affil_place_keys": [
                "FranceIRAPUToulouse"
            ],
            "affil_nums": [
                118
            ],
            "affil_num_strs": [
                "119"
            ],
            "author_sortorder": "hie, j.",
            "author_asciified": "J. Hie",
            "author_unicode": "J. Hie",
            "author_html": "J.&nbsp;Hie",
            "author_latex": "J.~Hie"
        },
        {
            "author_id": "xwiki:XWiki.NagisaHiroshima",
            "lastname": "Hiroshima",
            "firstname": "Nagisa",
            "email": "hirosima@sci.u-toyama.ac.jp",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Japan.U Tokyo, ICRR"
            ],
            "affil_place_keys": [
                "JapanUTokyoICRR"
            ],
            "affil_nums": [
                1
            ],
            "affil_num_strs": [
                "2"
            ],
            "author_sortorder": "hiroshima, n.",
            "author_asciified": "N. Hiroshima",
            "author_unicode": "N. Hiroshima",
            "author_html": "N.&nbsp;Hiroshima",
            "author_latex": "N.~Hiroshima"
        },
        {
            "author_id": "xwiki:XWiki.BohdanHnatyk",
            "lastname": "Hnatyk",
            "firstname": "Bohdan",
            "email": "bohdan_hnatyk@ukr.net",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-7113-4709",
            "affil_place_ids": [
                "AffiliationAddress.Ukraine.Ast Obs of U Kyiv"
            ],
            "affil_place_keys": [
                "UkraineAstObsofUKyiv"
            ],
            "affil_nums": [
                99
            ],
            "affil_num_strs": [
                "100"
            ],
            "author_sortorder": "hnatyk, b.",
            "author_asciified": "B. Hnatyk",
            "author_unicode": "B. Hnatyk",
            "author_html": "B.&nbsp;Hnatyk",
            "author_latex": "B.~Hnatyk"
        },
        {
            "author_id": "xwiki:XWiki.romanhnatyk@cta-consortiumorg",
            "lastname": "Hnatyk",
            "firstname": "Roman",
            "email": "roman_hnatyk@ukr.net",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Ukraine.Ast Obs of U Kyiv"
            ],
            "affil_place_keys": [
                "UkraineAstObsofUKyiv"
            ],
            "affil_nums": [
                99
            ],
            "affil_num_strs": [
                "100"
            ],
            "author_sortorder": "hnatyk, r.",
            "author_asciified": "R. Hnatyk",
            "author_unicode": "R. Hnatyk",
            "author_html": "R.&nbsp;Hnatyk",
            "author_latex": "R.~Hnatyk"
        },
        {
            "author_id": "xwiki:XWiki.johnhoang@cta-consortiumorg",
            "lastname": "Hoang",
            "firstname": "John ",
            "email": "john.hoang@cta-consortium.org",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.USA.SCIPP"
            ],
            "affil_place_keys": [
                "USASCIPP"
            ],
            "affil_nums": [
                95
            ],
            "affil_num_strs": [
                "96"
            ],
            "author_sortorder": "hoang, j.",
            "author_asciified": "J. Hoang",
            "author_unicode": "J. Hoang",
            "author_html": "J.&nbsp;Hoang",
            "author_latex": "J.~Hoang"
        },
        {
            "author_id": "xwiki:XWiki.dirkhoffmann@cta-consortiumorg",
            "lastname": "Hoffmann",
            "firstname": "Dirk",
            "email": "hoffmann@cppm.in2p3.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-5209-5265",
            "affil_place_ids": [
                "AffiliationAddress.France.CPPM U Aix-Marseille"
            ],
            "affil_place_keys": [
                "FranceCPPMUAixMarseille"
            ],
            "affil_nums": [
                74
            ],
            "affil_num_strs": [
                "75"
            ],
            "author_sortorder": "hoffmann, d.",
            "author_asciified": "D. Hoffmann",
            "author_unicode": "D. Hoffmann",
            "author_html": "D.&nbsp;Hoffmann",
            "author_latex": "D.~Hoffmann"
        },
        {
            "author_id": "xwiki:XWiki.WernerHofmann",
            "lastname": "Hofmann",
            "firstname": "Werner",
            "email": "werner.hofmann@mpi-hd.mpg.de",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Germany.MPIK"
            ],
            "affil_place_keys": [
                "GermanyMPIK"
            ],
            "affil_nums": [
                41
            ],
            "affil_num_strs": [
                "42"
            ],
            "author_sortorder": "hofmann, w.",
            "author_asciified": "W. Hofmann",
            "author_unicode": "W. Hofmann",
            "author_html": "W.&nbsp;Hofmann",
            "author_latex": "W.~Hofmann"
        },
        {
            "author_id": "xwiki:XWiki.JamieHolder",
            "lastname": "Holder",
            "firstname": "Jamie",
            "email": "jholder@udel.edu",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-6833-0474",
            "affil_place_ids": [
                "AffiliationAddress.USA.U Delaware"
            ],
            "affil_place_keys": [
                "USAUDelaware"
            ],
            "affil_nums": [
                119
            ],
            "affil_num_strs": [
                "120"
            ],
            "author_sortorder": "holder, j.",
            "author_asciified": "J. Holder",
            "author_unicode": "J. Holder",
            "author_html": "J.&nbsp;Holder",
            "author_latex": "J.~Holder"
        },
        {
            "author_id": "xwiki:XWiki.deirdrehoran@cta-consortiumorg",
            "lastname": "Horan",
            "firstname": "Deirdre",
            "email": "deirdre@llr.in2p3.fr",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.France.LLR Ecole Polytechnique"
            ],
            "affil_place_keys": [
                "FranceLLREcolePolytechnique"
            ],
            "affil_nums": [
                6
            ],
            "affil_num_strs": [
                "7"
            ],
            "author_sortorder": "horan, d.",
            "author_asciified": "D. Horan",
            "author_unicode": "D. Horan",
            "author_html": "D.&nbsp;Horan",
            "author_latex": "D.~Horan"
        },
        {
            "author_id": "xwiki:XWiki.pavelhorvath@cta-consortiumorg",
            "lastname": "Horvath",
            "firstname": "Pavel",
            "email": "pavel.horvath@upol.cz",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-6710-5339",
            "affil_place_ids": [
                "AffiliationAddress.Czech Republic.U Olomouc"
            ],
            "affil_place_keys": [
                "CzechRepublicUOlomouc"
            ],
            "affil_nums": [
                120
            ],
            "affil_num_strs": [
                "121"
            ],
            "author_sortorder": "horvath, p.",
            "author_asciified": "P. Horvath",
            "author_unicode": "P. Horvath",
            "author_html": "P.&nbsp;Horvath",
            "author_latex": "P.~Horvath"
        },
        {
            "author_id": "xwiki:XWiki.dariohrupec@cta-consortiumorg",
            "lastname": "Hrupec",
            "firstname": "Dario",
            "email": "dario.hrupec@fizika.unios.hr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-7027-5021",
            "affil_place_ids": [
                "AffiliationAddress.Croatia.U Osijek"
            ],
            "affil_place_keys": [
                "CroatiaUOsijek"
            ],
            "affil_nums": [
                121
            ],
            "affil_num_strs": [
                "122"
            ],
            "author_sortorder": "hrupec, d.",
            "author_asciified": "D. Hrupec",
            "author_unicode": "D. Hrupec",
            "author_html": "D.&nbsp;Hrupec",
            "author_latex": "D.~Hrupec"
        },
        {
            "author_id": "xwiki:XWiki.moritzhuetten@cta-consortiumorg",
            "lastname": "H\u00fctten",
            "firstname": "Moritz",
            "email": "moritz.huetten@cta-consortium.org",
            "corresponding": true,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Japan.U Tokyo, ICRR"
            ],
            "affil_place_keys": [
                "JapanUTokyoICRR"
            ],
            "affil_nums": [
                1
            ],
            "affil_num_strs": [
                "2"
            ],
            "author_sortorder": "hutten, m.",
            "author_asciified": "M. Hutten",
            "author_unicode": "M. H\u00fctten",
            "author_html": "M.&nbsp;H&#252;tten",
            "author_latex": "M.~H\\\"utten"
        },
        {
            "author_id": "xwiki:XWiki.marcoiarlori@cta-consortiumorg",
            "lastname": "Iarlori",
            "firstname": "Marco",
            "email": "marco.iarlori@aquila.infn.it",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Italy.U and INFN Aquila"
            ],
            "affil_place_keys": [
                "ItalyUandINFNAquila"
            ],
            "affil_nums": [
                122
            ],
            "affil_num_strs": [
                "123"
            ],
            "author_sortorder": "iarlori, m.",
            "author_asciified": "M. Iarlori",
            "author_unicode": "M. Iarlori",
            "author_html": "M.&nbsp;Iarlori",
            "author_latex": "M.~Iarlori"
        },
        {
            "author_id": "xwiki:XWiki.tomohiroinada@cta-consortiumorg",
            "lastname": "Inada",
            "firstname": "Tomohiro",
            "email": "tomohiro@icrr.u-tokyo.ac.jp",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-6923-9314",
            "affil_place_ids": [
                "AffiliationAddress.Japan.U Tokyo, ICRR"
            ],
            "affil_place_keys": [
                "JapanUTokyoICRR"
            ],
            "affil_nums": [
                1
            ],
            "affil_num_strs": [
                "2"
            ],
            "author_sortorder": "inada, t.",
            "author_asciified": "T. Inada",
            "author_unicode": "T. Inada",
            "author_html": "T.&nbsp;Inada",
            "author_latex": "T.~Inada"
        },
        {
            "author_id": "xwiki:XWiki.federicoincardona@cta-consortiumorg",
            "lastname": "Incardona",
            "firstname": "Federico",
            "email": "federico.incardona@inaf.it",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Italy.O Catania"
            ],
            "affil_place_keys": [
                "ItalyOCatania"
            ],
            "affil_nums": [
                82
            ],
            "affil_num_strs": [
                "83"
            ],
            "author_sortorder": "incardona, f.",
            "author_asciified": "F. Incardona",
            "author_unicode": "F. Incardona",
            "author_html": "F.&nbsp;Incardona",
            "author_latex": "F.~Incardona"
        },
        {
            "author_id": "xwiki:XWiki.susumuinoue@cta-consortiumorg",
            "lastname": "Inoue",
            "firstname": "Susumu",
            "email": "sinoue@icrr.u-tokyo.ac.jp",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Japan.RIKEN"
            ],
            "affil_place_keys": [
                "JapanRIKEN"
            ],
            "affil_nums": [
                101
            ],
            "affil_num_strs": [
                "102"
            ],
            "author_sortorder": "inoue, s.",
            "author_asciified": "S. Inoue",
            "author_unicode": "S. Inoue",
            "author_html": "S.&nbsp;Inoue",
            "author_latex": "S.~Inoue"
        },
        {
            "author_id": "xwiki:XWiki.fabioiocco@cta-consortiumorg",
            "lastname": "Iocco",
            "firstname": "Fabio",
            "email": "fabio.iocco.astro@gmail.com",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Italy.U Napoli",
                "AffiliationAddress.Italy.INFN Napoli"
            ],
            "affil_place_keys": [
                "ItalyUNapoli",
                "ItalyINFNNapoli"
            ],
            "affil_nums": [
                89,
                17
            ],
            "affil_num_strs": [
                "90",
                "18"
            ],
            "author_sortorder": "iocco, f.",
            "author_asciified": "F. Iocco",
            "author_unicode": "F. Iocco",
            "author_html": "F.&nbsp;Iocco",
            "author_latex": "F.~Iocco"
        },
        {
            "author_id": "xwiki:XWiki.maurizioiori@cta-consortiumorg_1",
            "lastname": "Iori",
            "firstname": "Maurizio",
            "email": "maurizio.iori@cta-consortium.org",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-6349-0380",
            "affil_place_ids": [
                "AffiliationAddress.Italy.INFN Roma La Sapienza"
            ],
            "affil_place_keys": [
                "ItalyINFNRomaLaSapienza"
            ],
            "affil_nums": [
                102
            ],
            "affil_num_strs": [
                "103"
            ],
            "author_sortorder": "iori, m.",
            "author_asciified": "M. Iori",
            "author_unicode": "M. Iori",
            "author_html": "M.&nbsp;Iori",
            "author_latex": "M.~Iori"
        },
        {
            "author_id": "xwiki:XWiki.marekjamrozy@cta-consortiumorg",
            "lastname": "Jamrozy",
            "firstname": "Marek",
            "email": "jamrozy@oa.uj.edu.pl",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-0870-7778",
            "affil_place_ids": [
                "AffiliationAddress.Poland.U Jagiellonian"
            ],
            "affil_place_keys": [
                "PolandUJagiellonian"
            ],
            "affil_nums": [
                123
            ],
            "affil_num_strs": [
                "124"
            ],
            "author_sortorder": "jamrozy, m.",
            "author_asciified": "M. Jamrozy",
            "author_unicode": "M. Jamrozy",
            "author_html": "M.&nbsp;Jamrozy",
            "author_latex": "M.~Jamrozy"
        },
        {
            "author_id": "xwiki:XWiki.petrjanecek@cta-consortiumorg",
            "lastname": "Janecek",
            "firstname": "Petr",
            "email": "janecekp@fzu.cz",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Czech Republic.FZU"
            ],
            "affil_place_keys": [
                "CzechRepublicFZU"
            ],
            "affil_nums": [
                53
            ],
            "affil_num_strs": [
                "54"
            ],
            "author_sortorder": "janecek, p.",
            "author_asciified": "P. Janecek",
            "author_unicode": "P. Janecek",
            "author_html": "P.&nbsp;Janecek",
            "author_latex": "P.~Janecek"
        },
        {
            "author_id": "xwiki:XWiki.felixjankowsky@cta-consortiumorg",
            "lastname": "Jankowsky",
            "firstname": "Felix",
            "email": "f.jankowsky@lsw.uni-heidelberg.de",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Germany.LSW"
            ],
            "affil_place_keys": [
                "GermanyLSW"
            ],
            "affil_nums": [
                124
            ],
            "affil_num_strs": [
                "125"
            ],
            "author_sortorder": "jankowsky, f.",
            "author_asciified": "F. Jankowsky",
            "author_unicode": "F. Jankowsky",
            "author_html": "F.&nbsp;Jankowsky",
            "author_latex": "F.~Jankowsky"
        },
        {
            "author_id": "xwiki:XWiki.christianjarnot@cta-consortiumorg",
            "lastname": "Jarnot",
            "firstname": "Christian",
            "email": "christian.jarnot@irap.omp.eu",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.France.IRAP U Toulouse"
            ],
            "affil_place_keys": [
                "FranceIRAPUToulouse"
            ],
            "affil_nums": [
                118
            ],
            "affil_num_strs": [
                "119"
            ],
            "author_sortorder": "jarnot, c.",
            "author_asciified": "C. Jarnot",
            "author_unicode": "C. Jarnot",
            "author_html": "C.&nbsp;Jarnot",
            "author_latex": "C.~Jarnot"
        },
        {
            "author_id": "xwiki:XWiki.pierrejean@cta-consortiumorg",
            "lastname": "Jean",
            "firstname": "Pierre",
            "email": "pierre.jean@univ-tlse3.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-1757-9560",
            "affil_place_ids": [
                "AffiliationAddress.France.IRAP U Toulouse"
            ],
            "affil_place_keys": [
                "FranceIRAPUToulouse"
            ],
            "affil_nums": [
                118
            ],
            "affil_num_strs": [
                "119"
            ],
            "author_sortorder": "jean, p.",
            "author_asciified": "P. Jean",
            "author_unicode": "P. Jean",
            "author_html": "P.&nbsp;Jean",
            "author_latex": "P.~Jean"
        },
        {
            "author_id": "xwiki:XWiki.irenejimenez@cta-consortiumorg",
            "lastname": "Jim\u00e9nez Mart\u00ednez",
            "firstname": "Irene",
            "email": "irene.jimenez@ciemat.es",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-2150-6919",
            "affil_place_ids": [
                "AffiliationAddress.Spain.CIEMAT"
            ],
            "affil_place_keys": [
                "SpainCIEMAT"
            ],
            "affil_nums": [
                40
            ],
            "affil_num_strs": [
                "41"
            ],
            "author_sortorder": "jimenez martinez, i.",
            "author_asciified": "I. Jimenez Martinez",
            "author_unicode": "I. Jim\u00e9nez Mart\u00ednez",
            "author_html": "I.&nbsp;Jim&#233;nez&nbsp;Mart&#237;nez",
            "author_latex": "I.~Jim\\'enez~Mart{\\'\\i}nez"
        },
        {
            "author_id": "xwiki:XWiki.weidongjin@cta-consortiumorg",
            "lastname": "Jin",
            "firstname": "Weidong",
            "email": "wjin4@crimson.ua.edu",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-1089-1754",
            "affil_place_ids": [
                "AffiliationAddress.USA.U Alabama Tuscaloosa"
            ],
            "affil_place_keys": [
                "USAUAlabamaTuscaloosa"
            ],
            "affil_nums": [
                4
            ],
            "affil_num_strs": [
                "5"
            ],
            "author_sortorder": "jin, w.",
            "author_asciified": "W. Jin",
            "author_unicode": "W. Jin",
            "author_html": "W.&nbsp;Jin",
            "author_latex": "W.~Jin"
        },
        {
            "author_id": "xwiki:XWiki.clairejuramy-gilles@cta-consortiumorg",
            "lastname": "Juramy-Gilles",
            "firstname": "Claire",
            "email": "juramy@lpnhe.in2p3.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-3145-9258",
            "affil_place_ids": [
                "AffiliationAddress.France.LPNHE U Sorbonne"
            ],
            "affil_place_keys": [
                "FranceLPNHEUSorbonne"
            ],
            "affil_nums": [
                54
            ],
            "affil_num_strs": [
                "55"
            ],
            "author_sortorder": "juramy-gilles, c.",
            "author_asciified": "C. Juramy-Gilles",
            "author_unicode": "C. Juramy-Gilles",
            "author_html": "C.&nbsp;Juramy-Gilles",
            "author_latex": "C.~Juramy-Gilles"
        },
        {
            "author_id": "xwiki:XWiki.jakubjurysek@cta-consortiumorg",
            "lastname": "Jurysek",
            "firstname": "Jakub",
            "email": "jurysek@fzu.cz",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-3130-4168",
            "affil_place_ids": [
                "AffiliationAddress.Czech Republic.FZU"
            ],
            "affil_place_keys": [
                "CzechRepublicFZU"
            ],
            "affil_nums": [
                53
            ],
            "affil_num_strs": [
                "54"
            ],
            "author_sortorder": "jurysek, j.",
            "author_asciified": "J. Jurysek",
            "author_unicode": "J. Jurysek",
            "author_html": "J.&nbsp;Jurysek",
            "author_latex": "J.~Jurysek"
        },
        {
            "author_id": "xwiki:XWiki.mikakagaya@cta-consortiumorg_1",
            "lastname": "Kagaya",
            "firstname": "Mika",
            "email": "mika.kagaya@cta-consortium.org",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Japan.U Tokyo, ICRR"
            ],
            "affil_place_keys": [
                "JapanUTokyoICRR"
            ],
            "affil_nums": [
                1
            ],
            "affil_num_strs": [
                "2"
            ],
            "author_sortorder": "kagaya, m.",
            "author_asciified": "M. Kagaya",
            "author_unicode": "M. Kagaya",
            "author_html": "M.&nbsp;Kagaya",
            "author_latex": "M.~Kagaya"
        },
        {
            "author_id": "xwiki:XWiki.DimitrisKantzas",
            "lastname": "Kantzas",
            "firstname": "Dimitrios",
            "email": "dimitrios.kantzas@lapth.cnrs.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-7364-606X",
            "affil_place_ids": [
                "AffiliationAddress.France.LAPTh"
            ],
            "affil_place_keys": [
                "FranceLAPTh"
            ],
            "affil_nums": [
                94
            ],
            "affil_num_strs": [
                "95"
            ],
            "author_sortorder": "kantzas, d.",
            "author_asciified": "D. Kantzas",
            "author_unicode": "D. Kantzas",
            "author_html": "D.&nbsp;Kantzas",
            "author_latex": "D.~Kantzas"
        },
        {
            "author_id": "xwiki:XWiki.vladimirkaras@cta-consortiumorg",
            "lastname": "Karas",
            "firstname": "Vladimir",
            "email": "vladimir.karas@cuni.cz",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Czech Republic.ASU"
            ],
            "affil_place_keys": [
                "CzechRepublicASU"
            ],
            "affil_nums": [
                125
            ],
            "affil_num_strs": [
                "126"
            ],
            "author_sortorder": "karas, v.",
            "author_asciified": "V. Karas",
            "author_unicode": "V. Karas",
            "author_html": "V.&nbsp;Karas",
            "author_latex": "V.~Karas"
        },
        {
            "author_id": "xwiki:XWiki.hideakikatagiri@cta-consortiumorg",
            "lastname": "Katagiri",
            "firstname": "Hideaki",
            "email": "hideaki.katagiri.sci@vc.ibaraki.ac.jp",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-2347-8819",
            "affil_place_ids": [
                "AffiliationAddress.Japan.U Ibaraki"
            ],
            "affil_place_keys": [
                "JapanUIbaraki"
            ],
            "affil_nums": [
                126
            ],
            "affil_num_strs": [
                "127"
            ],
            "author_sortorder": "katagiri, h.",
            "author_asciified": "H. Katagiri",
            "author_unicode": "H. Katagiri",
            "author_html": "H.&nbsp;Katagiri",
            "author_latex": "H.~Katagiri"
        },
        {
            "author_id": "xwiki:XWiki.junkataoka@cta-consortiumorg",
            "lastname": "Kataoka",
            "firstname": "Jun",
            "email": "kataoka.jun@waseda.jp",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Japan.U Waseda"
            ],
            "affil_place_keys": [
                "JapanUWaseda"
            ],
            "affil_nums": [
                127
            ],
            "affil_num_strs": [
                "128"
            ],
            "author_sortorder": "kataoka, j.",
            "author_asciified": "J. Kataoka",
            "author_unicode": "J. Kataoka",
            "author_html": "J.&nbsp;Kataoka",
            "author_latex": "J.~Kataoka"
        },
        {
            "author_id": "xwiki:XWiki.sarahkaufmann@cta-consortiumorg",
            "lastname": "Kaufmann",
            "firstname": "Sarah",
            "email": "skaufmann13@gmail.com",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.United Kingdom.U Durham"
            ],
            "affil_place_keys": [
                "UnitedKingdomUDurham"
            ],
            "affil_nums": [
                60
            ],
            "affil_num_strs": [
                "61"
            ],
            "author_sortorder": "kaufmann, s.",
            "author_asciified": "S. Kaufmann",
            "author_unicode": "S. Kaufmann",
            "author_html": "S.&nbsp;Kaufmann",
            "author_latex": "S.~Kaufmann"
        },
        {
            "author_id": "xwiki:XWiki.danielkerszberg@cta-consortiumorg",
            "lastname": "Kerszberg",
            "firstname": "Daniel",
            "email": "dkerszberg@ifae.es",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-5289-1509",
            "affil_place_ids": [
                "AffiliationAddress.Spain.IFAE-BIST"
            ],
            "affil_place_keys": [
                "SpainIFAEBIST"
            ],
            "affil_nums": [
                29
            ],
            "affil_num_strs": [
                "30"
            ],
            "author_sortorder": "kerszberg, d.",
            "author_asciified": "D. Kerszberg",
            "author_unicode": "D. Kerszberg",
            "author_html": "D.&nbsp;Kerszberg",
            "author_latex": "D.~Kerszberg"
        },
        {
            "author_id": "xwiki:XWiki.BrunoKhelifi",
            "lastname": "Kh\u00e9lifi",
            "firstname": "Bruno",
            "email": "khelifi@in2p3.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-6876-5577",
            "affil_place_ids": [
                "AffiliationAddress.France.APC U Paris Cit\u00e9"
            ],
            "affil_place_keys": [
                "FranceAPCUParisCite"
            ],
            "affil_nums": [
                77
            ],
            "affil_num_strs": [
                "78"
            ],
            "author_sortorder": "khelifi, b.",
            "author_asciified": "B. Khelifi",
            "author_unicode": "B. Kh\u00e9lifi",
            "author_html": "B.&nbsp;Kh&#233;lifi",
            "author_latex": "B.~Kh\\'elifi"
        },
        {
            "author_id": "xwiki:XWiki.ralfkissmann@cta-consortiumorg",
            "lastname": "Kissmann",
            "firstname": "Ralf",
            "email": "ralf.kissmann@uibk.ac.at",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-7818-0353",
            "affil_place_ids": [
                "AffiliationAddress.Austria.U Innsbruck"
            ],
            "affil_place_keys": [
                "AustriaUInnsbruck"
            ],
            "affil_nums": [
                128
            ],
            "affil_num_strs": [
                "129"
            ],
            "author_sortorder": "kissmann, r.",
            "author_asciified": "R. Kissmann",
            "author_unicode": "R. Kissmann",
            "author_html": "R.&nbsp;Kissmann",
            "author_latex": "R.~Kissmann"
        },
        {
            "author_id": "xwiki:XWiki.tobiaskleiner@cta-consortiumorg",
            "lastname": "Kleiner",
            "firstname": "Tobias",
            "email": "tobias.kleiner@desy.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-4260-9186",
            "affil_place_ids": [
                "AffiliationAddress.Germany.DESY"
            ],
            "affil_place_keys": [
                "GermanyDESY"
            ],
            "affil_nums": [
                31
            ],
            "affil_num_strs": [
                "32"
            ],
            "author_sortorder": "kleiner, t.",
            "author_asciified": "T. Kleiner",
            "author_unicode": "T. Kleiner",
            "author_html": "T.&nbsp;Kleiner",
            "author_latex": "T.~Kleiner"
        },
        {
            "author_id": "xwiki:XWiki.GertKluge",
            "lastname": "Kluge",
            "firstname": "Gert",
            "email": "g.w.kluge@fys.uio.no",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Norway.U Oslo"
            ],
            "affil_place_keys": [
                "NorwayUOslo"
            ],
            "affil_nums": [
                129
            ],
            "affil_num_strs": [
                "130"
            ],
            "author_sortorder": "kluge, g.",
            "author_asciified": "G. Kluge",
            "author_unicode": "G. Kluge",
            "author_html": "G.&nbsp;Kluge",
            "author_latex": "G.~Kluge"
        },
        {
            "author_id": "xwiki:XWiki.wlodzimierzkluzniak@cta-consortiumorg",
            "lastname": "Klu\u017aniak",
            "firstname": "W\u0142odzimierz",
            "email": "wlodek@camk.edu.pl",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Poland.Nicolaus Copernicus Astronomical Center"
            ],
            "affil_place_keys": [
                "PolandNicolausCopernicusAstronomicalCenter"
            ],
            "affil_nums": [
                130
            ],
            "affil_num_strs": [
                "131"
            ],
            "author_sortorder": "kluzniak, w.",
            "author_asciified": "W. Kluzniak",
            "author_unicode": "W. Klu\u017aniak",
            "author_html": "W.&nbsp;Klu&#378;niak",
            "author_latex": "W.~Klu\\'zniak"
        },
        {
            "author_id": "xwiki:XWiki.juergenknoedlseder@cta-consortiumorg",
            "lastname": "Kn\u00f6dlseder",
            "firstname": "J\u00fcrgen",
            "email": "jurgen.knodlseder@irap.omp.eu",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-0014-7809",
            "affil_place_ids": [
                "AffiliationAddress.France.IRAP U Toulouse"
            ],
            "affil_place_keys": [
                "FranceIRAPUToulouse"
            ],
            "affil_nums": [
                118
            ],
            "affil_num_strs": [
                "119"
            ],
            "author_sortorder": "knodlseder, j.",
            "author_asciified": "J. Knodlseder",
            "author_unicode": "J. Kn\u00f6dlseder",
            "author_html": "J.&nbsp;Kn&#246;dlseder",
            "author_latex": "J.~Kn\\\"odlseder"
        },
        {
            "author_id": "xwiki:XWiki.yukihokobayashi@cta-consortiumorg",
            "lastname": "Kobayashi",
            "firstname": "Yukiho",
            "email": "yukihok@icrr.u-tokyo.ac.jp",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Japan.U Tokyo, ICRR"
            ],
            "affil_place_keys": [
                "JapanUTokyoICRR"
            ],
            "affil_nums": [
                1
            ],
            "affil_num_strs": [
                "2"
            ],
            "author_sortorder": "kobayashi, y.",
            "author_asciified": "Y. Kobayashi",
            "author_unicode": "Y. Kobayashi",
            "author_html": "Y.&nbsp;Kobayashi",
            "author_latex": "Y.~Kobayashi"
        },
        {
            "author_id": "xwiki:XWiki.kazunorikohri@cta-consortiumorg",
            "lastname": "Kohri",
            "firstname": "Kazunori",
            "email": "kazunori.kohri@gmail.com",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Japan.KEK"
            ],
            "affil_place_keys": [
                "JapanKEK"
            ],
            "affil_nums": [
                131
            ],
            "affil_num_strs": [
                "132"
            ],
            "author_sortorder": "kohri, k.",
            "author_asciified": "K. Kohri",
            "author_unicode": "K. Kohri",
            "author_html": "K.&nbsp;Kohri",
            "author_latex": "K.~Kohri"
        },
        {
            "author_id": "xwiki:XWiki.nukrikomin@cta-consortiumorg",
            "lastname": "Komin",
            "firstname": "Nukri",
            "email": "nukri.komin@wits.ac.za",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-3280-0582",
            "affil_place_ids": [
                "AffiliationAddress.South Africa.U Witwatersrand"
            ],
            "affil_place_keys": [
                "SouthAfricaUWitwatersrand"
            ],
            "affil_nums": [
                37
            ],
            "affil_num_strs": [
                "38"
            ],
            "author_sortorder": "komin, n.",
            "author_asciified": "N. Komin",
            "author_unicode": "N. Komin",
            "author_html": "N.&nbsp;Komin",
            "author_latex": "N.~Komin"
        },
        {
            "author_id": "xwiki:XWiki.paulakornecki@cta-consortiumorg",
            "lastname": "Kornecki",
            "firstname": "Paula",
            "email": "paula.kornecki@obspm.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-2706-7438",
            "affil_place_ids": [
                "AffiliationAddress.France.Observatoire de Paris"
            ],
            "affil_place_keys": [
                "FranceObservatoiredeParis"
            ],
            "affil_nums": [
                13
            ],
            "affil_num_strs": [
                "14"
            ],
            "author_sortorder": "kornecki, p.",
            "author_asciified": "P. Kornecki",
            "author_unicode": "P. Kornecki",
            "author_html": "P.&nbsp;Kornecki",
            "author_latex": "P.~Kornecki"
        },
        {
            "author_id": "xwiki:XWiki.karlkosack@cta-observatoryorg",
            "lastname": "Kosack",
            "firstname": "Karl",
            "email": "karl.kosack@cea.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-8424-3621",
            "affil_place_ids": [
                "AffiliationAddress.France.CEA/IRFU/DAp"
            ],
            "affil_place_keys": [
                "FranceCEAIRFUDAp"
            ],
            "affil_nums": [
                2
            ],
            "affil_num_strs": [
                "3"
            ],
            "author_sortorder": "kosack, k.",
            "author_asciified": "K. Kosack",
            "author_unicode": "K. Kosack",
            "author_html": "K.&nbsp;Kosack",
            "author_latex": "K.~Kosack"
        },
        {
            "author_id": "xwiki:XWiki.grzegorzkowal@cta-consortiumorg",
            "lastname": "Kowal",
            "firstname": "Grzegorz",
            "email": "grzegorz.kowal@usp.br",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-0176-9909",
            "affil_place_ids": [
                "AffiliationAddress.Brazil.EACH U S\u00e3o Paulo"
            ],
            "affil_place_keys": [
                "BrazilEACHUSaoPaulo"
            ],
            "affil_nums": [
                98
            ],
            "affil_num_strs": [
                "99"
            ],
            "author_sortorder": "kowal, g.",
            "author_asciified": "G. Kowal",
            "author_unicode": "G. Kowal",
            "author_html": "G.&nbsp;Kowal",
            "author_latex": "G.~Kowal"
        },
        {
            "author_id": "xwiki:XWiki.hidetoshikubo@cta-consortiumorg",
            "lastname": "Kubo",
            "firstname": "Hidetoshi",
            "email": "kubo@icrr.u-tokyo.ac.jp",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-9159-9853",
            "affil_place_ids": [
                "AffiliationAddress.Japan.U Tokyo, ICRR"
            ],
            "affil_place_keys": [
                "JapanUTokyoICRR"
            ],
            "affil_nums": [
                1
            ],
            "affil_num_strs": [
                "2"
            ],
            "author_sortorder": "kubo, h.",
            "author_asciified": "H. Kubo",
            "author_unicode": "H. Kubo",
            "author_html": "H.&nbsp;Kubo",
            "author_latex": "H.~Kubo"
        },
        {
            "author_id": "xwiki:XWiki.junkokushida@cta-consortiumorg",
            "lastname": "Kushida",
            "firstname": "Junko",
            "email": "kushida@tokai-u.jp",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-8002-8585",
            "affil_place_ids": [
                "AffiliationAddress.Japan.U Tokai"
            ],
            "affil_place_keys": [
                "JapanUTokai"
            ],
            "affil_nums": [
                0
            ],
            "affil_num_strs": [
                "1"
            ],
            "author_sortorder": "kushida, j.",
            "author_asciified": "J. Kushida",
            "author_unicode": "J. Kushida",
            "author_html": "J.&nbsp;Kushida",
            "author_latex": "J.~Kushida"
        },
        {
            "author_id": "xwiki:XWiki.antoninolabarbera@cta-consortiumorg",
            "lastname": "La Barbera",
            "firstname": "Antonino",
            "email": "antonino.labarbera@inaf.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-5880-8913",
            "affil_place_ids": [
                "AffiliationAddress.Italy.IASF Palermo"
            ],
            "affil_place_keys": [
                "ItalyIASFPalermo"
            ],
            "affil_nums": [
                70
            ],
            "affil_num_strs": [
                "71"
            ],
            "author_sortorder": "la barbera, a.",
            "author_asciified": "A. La Barbera",
            "author_unicode": "A. La Barbera",
            "author_html": "A.&nbsp;La&nbsp;Barbera",
            "author_latex": "A.~La~Barbera"
        },
        {
            "author_id": "xwiki:XWiki.nicolalapalombara@cta-consortiumorg",
            "lastname": "La Palombara",
            "firstname": "Nicola",
            "email": "nicola.lapalombara@inaf.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-7015-6359",
            "affil_place_ids": [
                "AffiliationAddress.Italy.IASF Milano"
            ],
            "affil_place_keys": [
                "ItalyIASFMilano"
            ],
            "affil_nums": [
                72
            ],
            "affil_num_strs": [
                "73"
            ],
            "author_sortorder": "la palombara, n.",
            "author_asciified": "N. La Palombara",
            "author_unicode": "N. La Palombara",
            "author_html": "N.&nbsp;La&nbsp;Palombara",
            "author_latex": "N.~La~Palombara"
        },
        {
            "author_id": "xwiki:XWiki.marialainez@cta-consortiumorg",
            "lastname": "L\u00e1inez",
            "firstname": "Mar\u00eda",
            "email": "malainez@ucm.es",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-3848-922X",
            "affil_place_ids": [
                "AffiliationAddress.Spain.UCM, Altas Energ\u00edas"
            ],
            "affil_place_keys": [
                "SpainUCMAltasEnergias"
            ],
            "affil_nums": [
                12
            ],
            "affil_num_strs": [
                "13"
            ],
            "author_sortorder": "lainez, m.",
            "author_asciified": "M. Lainez",
            "author_unicode": "M. L\u00e1inez",
            "author_html": "M.&nbsp;L&#225;inez",
            "author_latex": "M.~L\\'ainez"
        },
        {
            "author_id": "xwiki:XWiki.alessandralamastra@cta-consortiumorg",
            "lastname": "Lamastra",
            "firstname": "Alessandra",
            "email": "alessandra.lamastra@inaf.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-2403-913X",
            "affil_place_ids": [
                "AffiliationAddress.Italy.O Roma"
            ],
            "affil_place_keys": [
                "ItalyORoma"
            ],
            "affil_nums": [
                16
            ],
            "affil_num_strs": [
                "17"
            ],
            "author_sortorder": "lamastra, a.",
            "author_asciified": "A. Lamastra",
            "author_unicode": "A. Lamastra",
            "author_html": "A.&nbsp;Lamastra",
            "author_latex": "A.~Lamastra"
        },
        {
            "author_id": "xwiki:XWiki.jonlapington@cta-consortiumorg",
            "lastname": "Lapington",
            "firstname": "Jon",
            "email": "jsl12@star.le.ac.uk",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.United Kingdom.U Leicester"
            ],
            "affil_place_keys": [
                "UnitedKingdomULeicester"
            ],
            "affil_nums": [
                132
            ],
            "affil_num_strs": [
                "133"
            ],
            "author_sortorder": "lapington, j.",
            "author_asciified": "J. Lapington",
            "author_unicode": "J. Lapington",
            "author_html": "J.&nbsp;Lapington",
            "author_latex": "J.~Lapington"
        },
        {
            "author_id": "xwiki:XWiki.philippelaporte@cta-consortiumorg",
            "lastname": "Laporte",
            "firstname": "Philippe",
            "email": "philippe.laporte@obspm.fr",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.France.Observatoire de Paris"
            ],
            "affil_place_keys": [
                "FranceObservatoiredeParis"
            ],
            "affil_nums": [
                13
            ],
            "affil_num_strs": [
                "14"
            ],
            "author_sortorder": "laporte, p.",
            "author_asciified": "P. Laporte",
            "author_unicode": "P. Laporte",
            "author_html": "P.&nbsp;Laporte",
            "author_latex": "P.~Laporte"
        },
        {
            "author_id": "xwiki:XWiki.sanjalazarevic@cta-consortiumorg",
            "lastname": "Lazarevi\u0107",
            "firstname": "Sanja",
            "email": "s.lazarevic@westernsydney.edu.au",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-6109-8548",
            "affil_place_ids": [
                "AffiliationAddress.Australia.U Western Sydney"
            ],
            "affil_place_keys": [
                "AustraliaUWesternSydney"
            ],
            "affil_nums": [
                103
            ],
            "affil_num_strs": [
                "104"
            ],
            "author_sortorder": "lazarevic, s.",
            "author_asciified": "S. Lazarevic",
            "author_unicode": "S. Lazarevi\u0107",
            "author_html": "S.&nbsp;Lazarevi&#263;",
            "author_latex": "S.~Lazarevi\\'c"
        },
        {
            "author_id": "xwiki:XWiki.FlorianFischer",
            "lastname": "Leitgeb",
            "firstname": "Florian",
            "email": "florian.leitgeb@desy.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-9799-5232",
            "affil_place_ids": [
                "AffiliationAddress.Germany.DESY"
            ],
            "affil_place_keys": [
                "GermanyDESY"
            ],
            "affil_nums": [
                31
            ],
            "affil_num_strs": [
                "32"
            ],
            "author_sortorder": "leitgeb, f.",
            "author_asciified": "F. Leitgeb",
            "author_unicode": "F. Leitgeb",
            "author_html": "F.&nbsp;Leitgeb",
            "author_latex": "F.~Leitgeb"
        },
        {
            "author_id": "xwiki:XWiki.MarianneLemoine",
            "lastname": "Lemoine-Goumard",
            "firstname": "Marianne",
            "email": "lemoine@cenbg.in2p3.fr",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.France.LP2I U Bordeaux"
            ],
            "affil_place_keys": [
                "FranceLP2IUBordeaux"
            ],
            "affil_nums": [
                92
            ],
            "affil_num_strs": [
                "93"
            ],
            "author_sortorder": "lemoine-goumard, m.",
            "author_asciified": "M. Lemoine-Goumard",
            "author_unicode": "M. Lemoine-Goumard",
            "author_html": "M.&nbsp;Lemoine-Goumard",
            "author_latex": "M.~Lemoine-Goumard"
        },
        {
            "author_id": "xwiki:XWiki.jean-philippelenain@cta-consortiumorg",
            "lastname": "Lenain",
            "firstname": "Jean-Philippe",
            "email": "jlenain@in2p3.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-7284-9220",
            "affil_place_ids": [
                "AffiliationAddress.France.LPNHE U Sorbonne"
            ],
            "affil_place_keys": [
                "FranceLPNHEUSorbonne"
            ],
            "affil_nums": [
                54
            ],
            "affil_num_strs": [
                "55"
            ],
            "author_sortorder": "lenain, j.-p.",
            "author_asciified": "J.-P. Lenain",
            "author_unicode": "J.-P. Lenain",
            "author_html": "J.-P.&nbsp;Lenain",
            "author_latex": "J.-P.~Lenain"
        },
        {
            "author_id": "xwiki:XWiki.francescoleone@cta-consortiumorg",
            "lastname": "Leone",
            "firstname": "Francesco",
            "email": "fleone@oact.inaf.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-7626-3788",
            "affil_place_ids": [
                "AffiliationAddress.Italy.U Catania"
            ],
            "affil_place_keys": [
                "ItalyUCatania"
            ],
            "affil_nums": [
                133
            ],
            "affil_num_strs": [
                "134"
            ],
            "author_sortorder": "leone, f.",
            "author_asciified": "F. Leone",
            "author_unicode": "F. Leone",
            "author_html": "F.&nbsp;Leone",
            "author_latex": "F.~Leone"
        },
        {
            "author_id": "xwiki:XWiki.giuseppeleto@cta-consortiumorg",
            "lastname": "Leto",
            "firstname": "Giuseppe",
            "email": "giuseppe.leto@inaf.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-0040-5011",
            "affil_place_ids": [
                "AffiliationAddress.Italy.O Catania"
            ],
            "affil_place_keys": [
                "ItalyOCatania"
            ],
            "affil_nums": [
                82
            ],
            "affil_num_strs": [
                "83"
            ],
            "author_sortorder": "leto, g.",
            "author_asciified": "G. Leto",
            "author_unicode": "G. Leto",
            "author_html": "G.&nbsp;Leto",
            "author_latex": "G.~Leto"
        },
        {
            "author_id": "xwiki:XWiki.fabianleuschner@cta-consortiumorg",
            "lastname": "Leuschner",
            "firstname": "Fabian",
            "email": "leuschner@astro.uni-tuebingen.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-9037-0272",
            "affil_place_ids": [
                "AffiliationAddress.Germany.IAAT"
            ],
            "affil_place_keys": [
                "GermanyIAAT"
            ],
            "affil_nums": [
                47
            ],
            "affil_num_strs": [
                "48"
            ],
            "author_sortorder": "leuschner, f.",
            "author_asciified": "F. Leuschner",
            "author_unicode": "F. Leuschner",
            "author_html": "F.&nbsp;Leuschner",
            "author_latex": "F.~Leuschner"
        },
        {
            "author_id": "xwiki:XWiki.ElinaLindfors",
            "lastname": "Lindfors",
            "firstname": "Elina",
            "email": "elilin@utu.fi",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Finland.U Turku"
            ],
            "affil_place_keys": [
                "FinlandUTurku"
            ],
            "affil_nums": [
                134
            ],
            "affil_num_strs": [
                "135"
            ],
            "author_sortorder": "lindfors, e.",
            "author_asciified": "E. Lindfors",
            "author_unicode": "E. Lindfors",
            "author_html": "E.&nbsp;Lindfors",
            "author_latex": "E.~Lindfors"
        },
        {
            "author_id": "xwiki:XWiki.maximilianlinhoff@cta-consortiumorg",
            "lastname": "Linhoff",
            "firstname": "Maximilian",
            "email": "maximilian.linhoff@tu-dortmund.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-7993-8189",
            "affil_place_ids": [
                "AffiliationAddress.Germany.U Dortmund (TU)"
            ],
            "affil_place_keys": [
                "GermanyUDortmundTU"
            ],
            "affil_nums": [
                23
            ],
            "affil_num_strs": [
                "24"
            ],
            "author_sortorder": "linhoff, m.",
            "author_asciified": "M. Linhoff",
            "author_unicode": "M. Linhoff",
            "author_html": "M.&nbsp;Linhoff",
            "author_latex": "M.~Linhoff"
        },
        {
            "author_id": "xwiki:XWiki.ioannisliodakis@cta-consortiumorg",
            "lastname": "Liodakis",
            "firstname": "Ioannis",
            "email": "yaliod@utu.fi",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-9200-4006",
            "affil_place_ids": [
                "AffiliationAddress.Finland.U Turku"
            ],
            "affil_place_keys": [
                "FinlandUTurku"
            ],
            "affil_nums": [
                134
            ],
            "affil_num_strs": [
                "135"
            ],
            "author_sortorder": "liodakis, i.",
            "author_asciified": "I. Liodakis",
            "author_unicode": "I. Liodakis",
            "author_html": "I.&nbsp;Liodakis",
            "author_latex": "I.~Liodakis"
        },
        {
            "author_id": "xwiki:XWiki.saveriolombardi@cta-consortiumorg",
            "lastname": "Lombardi",
            "firstname": "Saverio",
            "email": "saverio.lombardi@inaf.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-6336-865X",
            "affil_place_ids": [
                "AffiliationAddress.Italy.O Roma"
            ],
            "affil_place_keys": [
                "ItalyORoma"
            ],
            "affil_nums": [
                16
            ],
            "affil_num_strs": [
                "17"
            ],
            "author_sortorder": "lombardi, s.",
            "author_asciified": "S. Lombardi",
            "author_unicode": "S. Lombardi",
            "author_html": "S.&nbsp;Lombardi",
            "author_latex": "S.~Lombardi"
        },
        {
            "author_id": "xwiki:XWiki.francescolongo@cta-observatoryorg",
            "lastname": "Longo",
            "firstname": "Francesco",
            "email": "francesco.longo@ts.infn.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-2501-2270",
            "affil_place_ids": [
                "AffiliationAddress.Italy.U and INFN Trieste"
            ],
            "affil_place_keys": [
                "ItalyUandINFNTrieste"
            ],
            "affil_nums": [
                135
            ],
            "affil_num_strs": [
                "136"
            ],
            "author_sortorder": "longo, f.",
            "author_asciified": "F. Longo",
            "author_unicode": "F. Longo",
            "author_html": "F.&nbsp;Longo",
            "author_latex": "F.~Longo"
        },
        {
            "author_id": "xwiki:XWiki.RubenLopezCoto",
            "lastname": "L\u00f3pez-Coto",
            "firstname": "Ruben",
            "email": "rlopezcoto@gmail.com",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Spain.IAA-CSIC"
            ],
            "affil_place_keys": [
                "SpainIAACSIC"
            ],
            "affil_nums": [
                8
            ],
            "affil_num_strs": [
                "9"
            ],
            "author_sortorder": "lopez-coto, r.",
            "author_asciified": "R. Lopez-Coto",
            "author_unicode": "R. L\u00f3pez-Coto",
            "author_html": "R.&nbsp;L&#243;pez-Coto",
            "author_latex": "R.~L\\'opez-Coto"
        },
        {
            "author_id": "xwiki:XWiki.marcoslopez@cta-consortiumorg",
            "lastname": "L\u00f3pez-Moya",
            "firstname": "Marcos",
            "email": "marcos@gae.ucm.es",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-8791-7908",
            "affil_place_ids": [
                "AffiliationAddress.Spain.UCM, Altas Energ\u00edas"
            ],
            "affil_place_keys": [
                "SpainUCMAltasEnergias"
            ],
            "affil_nums": [
                12
            ],
            "affil_num_strs": [
                "13"
            ],
            "author_sortorder": "lopez-moya, m.",
            "author_asciified": "M. Lopez-Moya",
            "author_unicode": "M. L\u00f3pez-Moya",
            "author_html": "M.&nbsp;L&#243;pez-Moya",
            "author_latex": "M.~L\\'opez-Moya"
        },
        {
            "author_id": "xwiki:XWiki.AliciaLopezOramas",
            "lastname": "L\u00f3pez-Oramas",
            "firstname": "Alicia",
            "email": "aloramas@iac.es",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-4603-1884",
            "affil_place_ids": [
                "AffiliationAddress.Spain.IAC"
            ],
            "affil_place_keys": [
                "SpainIAC"
            ],
            "affil_nums": [
                36
            ],
            "affil_num_strs": [
                "37"
            ],
            "author_sortorder": "lopez-oramas, a.",
            "author_asciified": "A. Lopez-Oramas",
            "author_unicode": "A. L\u00f3pez-Oramas",
            "author_html": "A.&nbsp;L&#243;pez-Oramas",
            "author_latex": "A.~L\\'opez-Oramas"
        },
        {
            "author_id": "xwiki:XWiki.SerenaLoporchio",
            "lastname": "Loporchio",
            "firstname": "Serena",
            "email": "serena.loporchio@ba.infn.it",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Italy.Politecnico Bari",
                "AffiliationAddress.Italy.INFN Bari"
            ],
            "affil_place_keys": [
                "ItalyPolitecnicoBari",
                "ItalyINFNBari"
            ],
            "affil_nums": [
                49,
                50
            ],
            "affil_num_strs": [
                "50",
                "51"
            ],
            "author_sortorder": "loporchio, s.",
            "author_asciified": "S. Loporchio",
            "author_unicode": "S. Loporchio",
            "author_html": "S.&nbsp;Loporchio",
            "author_latex": "S.~Loporchio"
        },
        {
            "author_id": "xwiki:XWiki.pedroluque-escamilla@cta-consortiumorg",
            "lastname": "Luque-Escamilla",
            "firstname": "Pedro L.",
            "email": "peter@ujaen.es",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Spain.U Ja\u00e9n"
            ],
            "affil_place_keys": [
                "SpainUJaen"
            ],
            "affil_nums": [
                136
            ],
            "affil_num_strs": [
                "137"
            ],
            "author_sortorder": "luque-escamilla, p. l.",
            "author_asciified": "P. L. Luque-Escamilla",
            "author_unicode": "P. L. Luque-Escamilla",
            "author_html": "P.&nbsp;L.&nbsp;Luque-Escamilla",
            "author_latex": "P.~L.~Luque-Escamilla"
        },
        {
            "author_id": "xwiki:XWiki.oscarmacias@cta-consortiumorg",
            "lastname": "Macias",
            "firstname": "Oscar",
            "email": "o.a.maciasramirez@uva.nl",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-8867-2693",
            "affil_place_ids": [
                "AffiliationAddress.Netherlands.U Amsterdam"
            ],
            "affil_place_keys": [
                "NetherlandsUAmsterdam"
            ],
            "affil_nums": [
                137
            ],
            "affil_num_strs": [
                "138"
            ],
            "author_sortorder": "macias, o.",
            "author_asciified": "O. Macias",
            "author_unicode": "O. Macias",
            "author_html": "O.&nbsp;Macias",
            "author_latex": "O.~Macias"
        },
        {
            "author_id": "xwiki:XWiki.jonathanmackey@cta-consortiumorg",
            "lastname": "Mackey",
            "firstname": "Jonathan",
            "email": "jmackey@cp.dias.ie",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-5449-6131",
            "affil_place_ids": [
                "AffiliationAddress.Ireland.DIAS"
            ],
            "affil_place_keys": [
                "IrelandDIAS"
            ],
            "affil_nums": [
                59
            ],
            "affil_num_strs": [
                "60"
            ],
            "author_sortorder": "mackey, j.",
            "author_asciified": "J. Mackey",
            "author_unicode": "J. Mackey",
            "author_html": "J.&nbsp;Mackey",
            "author_latex": "J.~Mackey"
        },
        {
            "author_id": "xwiki:XWiki.PratikMajumdar",
            "lastname": "Majumdar",
            "firstname": "Pratik",
            "email": "pratik.majumdar@saha.ac.in",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-5481-5040",
            "affil_place_ids": [
                "AffiliationAddress.India.Saha Institute"
            ],
            "affil_place_keys": [
                "IndiaSahaInstitute"
            ],
            "affil_nums": [
                138
            ],
            "affil_num_strs": [
                "139"
            ],
            "author_sortorder": "majumdar, p.",
            "author_asciified": "P. Majumdar",
            "author_unicode": "P. Majumdar",
            "author_html": "P.&nbsp;Majumdar",
            "author_latex": "P.~Majumdar"
        },
        {
            "author_id": "xwiki:XWiki.dmitrymalyshev@cta-consortiumorg",
            "lastname": "Malyshev",
            "firstname": "Dmitry",
            "email": "dvmalyshev@gmail.com",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-9102-4854",
            "affil_place_ids": [
                "AffiliationAddress.Germany.U Erlangen (ECAP)"
            ],
            "affil_place_keys": [
                "GermanyUErlangenECAP"
            ],
            "affil_nums": [
                91
            ],
            "affil_num_strs": [
                "92"
            ],
            "author_sortorder": "malyshev, d.",
            "author_asciified": "D. Malyshev",
            "author_unicode": "D. Malyshev",
            "author_html": "D.&nbsp;Malyshev",
            "author_latex": "D.~Malyshev"
        },
        {
            "author_id": "xwiki:XWiki.dusanmandat@cta-consortiumorg",
            "lastname": "Mandat",
            "firstname": "Dusan",
            "email": "mandat@fzu.cz",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Czech Republic.FZU"
            ],
            "affil_place_keys": [
                "CzechRepublicFZU"
            ],
            "affil_nums": [
                53
            ],
            "affil_num_strs": [
                "54"
            ],
            "author_sortorder": "mandat, d.",
            "author_asciified": "D. Mandat",
            "author_unicode": "D. Mandat",
            "author_html": "D.&nbsp;Mandat",
            "author_latex": "D.~Mandat"
        },
        {
            "author_id": "xwiki:XWiki.marinamanganaro@cta-consortiumorg",
            "lastname": "Manganaro",
            "firstname": "Marina",
            "email": "marina.manganaro@phy.uniri.hr",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Croatia.U Rijeka"
            ],
            "affil_place_keys": [
                "CroatiaURijeka"
            ],
            "affil_nums": [
                139
            ],
            "affil_num_strs": [
                "140"
            ],
            "author_sortorder": "manganaro, m.",
            "author_asciified": "M. Manganaro",
            "author_unicode": "M. Manganaro",
            "author_html": "M.&nbsp;Manganaro",
            "author_latex": "M.~Manganaro"
        },
        {
            "author_id": "xwiki:XWiki.giuliomanico@cta-consortiumorg",
            "lastname": "Manic\u00f2",
            "firstname": "Giulio",
            "email": "gmanico@dmfci.unict.it",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Italy.INFN Catania",
                "AffiliationAddress.Italy.U Catania"
            ],
            "affil_place_keys": [
                "ItalyINFNCatania",
                "ItalyUCatania"
            ],
            "affil_nums": [
                109,
                133
            ],
            "affil_num_strs": [
                "110",
                "134"
            ],
            "author_sortorder": "manico, g.",
            "author_asciified": "G. Manico",
            "author_unicode": "G. Manic\u00f2",
            "author_html": "G.&nbsp;Manic&#242;",
            "author_latex": "G.~Manic\\`o"
        },
        {
            "author_id": "xwiki:XWiki.mosemariotti@cta-consortiumorg",
            "lastname": "Mariotti",
            "firstname": "Mos\u00e8",
            "email": "mariotti@pd.infn.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-3297-4128",
            "affil_place_ids": [
                "AffiliationAddress.Italy.U Padova and INFN"
            ],
            "affil_place_keys": [
                "ItalyUPadovaandINFN"
            ],
            "affil_nums": [
                34
            ],
            "affil_num_strs": [
                "35"
            ],
            "author_sortorder": "mariotti, m.",
            "author_asciified": "M. Mariotti",
            "author_unicode": "M. Mariotti",
            "author_html": "M.&nbsp;Mariotti",
            "author_latex": "M.~Mariotti"
        },
        {
            "author_id": "xwiki:XWiki.SeraMarkoff",
            "lastname": "Markoff",
            "firstname": "Sera",
            "email": "s.b.markoff@uva.nl",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-9564-0876",
            "affil_place_ids": [
                "AffiliationAddress.Netherlands.U Amsterdam"
            ],
            "affil_place_keys": [
                "NetherlandsUAmsterdam"
            ],
            "affil_nums": [
                137
            ],
            "affil_num_strs": [
                "138"
            ],
            "author_sortorder": "markoff, s.",
            "author_asciified": "S. Markoff",
            "author_unicode": "S. Markoff",
            "author_html": "S.&nbsp;Markoff",
            "author_latex": "S.~Markoff"
        },
        {
            "author_id": "xwiki:XWiki.isabelmarquez@cta-consortiumorg",
            "lastname": "M\u00e1rquez",
            "firstname": "Isabel",
            "email": "isabel@iaa.es",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-2629-1945",
            "affil_place_ids": [
                "AffiliationAddress.Spain.IAA-CSIC"
            ],
            "affil_place_keys": [
                "SpainIAACSIC"
            ],
            "affil_nums": [
                8
            ],
            "affil_num_strs": [
                "9"
            ],
            "author_sortorder": "marquez, i.",
            "author_asciified": "I. Marquez",
            "author_unicode": "I. M\u00e1rquez",
            "author_html": "I.&nbsp;M&#225;rquez",
            "author_latex": "I.~M\\'arquez"
        },
        {
            "author_id": "xwiki:XWiki.patriciamarquez@cta-consortiumorg",
            "lastname": "Marquez",
            "firstname": "Patricia",
            "email": "pmarquez@ifae.es",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-9591-7967",
            "affil_place_ids": [
                "AffiliationAddress.Spain.IFAE-BIST"
            ],
            "affil_place_keys": [
                "SpainIFAEBIST"
            ],
            "affil_nums": [
                29
            ],
            "affil_num_strs": [
                "30"
            ],
            "author_sortorder": "marquez, p.",
            "author_asciified": "P. Marquez",
            "author_unicode": "P. Marquez",
            "author_html": "P.&nbsp;Marquez",
            "author_latex": "P.~Marquez"
        },
        {
            "author_id": "xwiki:XWiki.giovannimarsella@cta-consortiumorg",
            "lastname": "Marsella",
            "firstname": "Giovanni",
            "email": "giovanni.marsella@le.infn.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-3152-8874",
            "affil_place_ids": [
                "AffiliationAddress.Italy.U Palermo",
                "AffiliationAddress.Italy.INFN Catania"
            ],
            "affil_place_keys": [
                "ItalyUPalermo",
                "ItalyINFNCatania"
            ],
            "affil_nums": [
                140,
                109
            ],
            "affil_num_strs": [
                "141",
                "110"
            ],
            "author_sortorder": "marsella, g.",
            "author_asciified": "G. Marsella",
            "author_unicode": "G. Marsella",
            "author_html": "G.&nbsp;Marsella",
            "author_latex": "G.~Marsella"
        },
        {
            "author_id": "xwiki:XWiki.gustavomartinez@cta-consortiumorg",
            "lastname": "Mart\u00ednez",
            "firstname": "Gustavo Augusto",
            "email": "gustavo.martinez@ciemat.es",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-1061-8520",
            "affil_place_ids": [
                "AffiliationAddress.Spain.CIEMAT"
            ],
            "affil_place_keys": [
                "SpainCIEMAT"
            ],
            "affil_nums": [
                40
            ],
            "affil_num_strs": [
                "41"
            ],
            "author_sortorder": "martinez, g. a.",
            "author_asciified": "G. A. Martinez",
            "author_unicode": "G. A. Mart\u00ednez",
            "author_html": "G.&nbsp;A.&nbsp;Mart&#237;nez",
            "author_latex": "G.~A.~Mart{\\'\\i}nez"
        },
        {
            "author_id": "xwiki:XWiki.manelmartinez@cta-consortiumorg",
            "lastname": "Mart\u00ednez",
            "firstname": "Manel",
            "email": "martinez@ifae.es",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Spain.IFAE-BIST"
            ],
            "affil_place_keys": [
                "SpainIFAEBIST"
            ],
            "affil_nums": [
                29
            ],
            "affil_num_strs": [
                "30"
            ],
            "author_sortorder": "martinez, m.",
            "author_asciified": "M. Martinez",
            "author_unicode": "M. Mart\u00ednez",
            "author_html": "M.&nbsp;Mart&#237;nez",
            "author_latex": "M.~Mart{\\'\\i}nez"
        },
        {
            "author_id": "xwiki:XWiki.oibarmartinez@cta-consortiumorg",
            "lastname": "Martinez",
            "firstname": "Oibar",
            "email": "oibarmar@ucm.es",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-3353-7707",
            "affil_place_ids": [
                "AffiliationAddress.Spain.UCM, Electronica"
            ],
            "affil_place_keys": [
                "SpainUCMElectronica"
            ],
            "affil_nums": [
                141
            ],
            "affil_num_strs": [
                "142"
            ],
            "author_sortorder": "martinez, o.",
            "author_asciified": "O. Martinez",
            "author_unicode": "O. Martinez",
            "author_html": "O.&nbsp;Martinez",
            "author_latex": "O.~Martinez"
        },
        {
            "author_id": "xwiki:XWiki.christophemarty@cta-consortiumorg",
            "lastname": "Marty",
            "firstname": "Christophe",
            "email": "christophe.marty@irap.omp.eu",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.France.IRAP U Toulouse"
            ],
            "affil_place_keys": [
                "FranceIRAPUToulouse"
            ],
            "affil_nums": [
                118
            ],
            "affil_num_strs": [
                "119"
            ],
            "author_sortorder": "marty, c.",
            "author_asciified": "C. Marty",
            "author_unicode": "C. Marty",
            "author_html": "C.&nbsp;Marty",
            "author_latex": "C.~Marty"
        },
        {
            "author_id": "xwiki:XWiki.alvaromas@cta-consortiumorg",
            "lastname": "Mas-Aguilar",
            "firstname": "Alvaro",
            "email": "alvmas@ucm.es",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-8893-9009",
            "affil_place_ids": [
                "AffiliationAddress.Spain.UCM, Altas Energ\u00edas"
            ],
            "affil_place_keys": [
                "SpainUCMAltasEnergias"
            ],
            "affil_nums": [
                12
            ],
            "affil_num_strs": [
                "13"
            ],
            "author_sortorder": "mas-aguilar, a.",
            "author_asciified": "A. Mas-Aguilar",
            "author_unicode": "A. Mas-Aguilar",
            "author_html": "A.&nbsp;Mas-Aguilar",
            "author_latex": "A.~Mas-Aguilar"
        },
        {
            "author_id": "xwiki:XWiki.michelemastropietro@cta-consortiumorg",
            "lastname": "Mastropietro",
            "firstname": "Michele",
            "email": "michele.mastropietro@inaf.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-6324-5713",
            "affil_place_ids": [
                "AffiliationAddress.Italy.O Roma"
            ],
            "affil_place_keys": [
                "ItalyORoma"
            ],
            "affil_nums": [
                16
            ],
            "affil_num_strs": [
                "17"
            ],
            "author_sortorder": "mastropietro, m.",
            "author_asciified": "M. Mastropietro",
            "author_unicode": "M. Mastropietro",
            "author_html": "M.&nbsp;Mastropietro",
            "author_latex": "M.~Mastropietro"
        },
        {
            "author_id": "xwiki:XWiki.gillesmaurin@cta-consortiumorg",
            "lastname": "Maurin",
            "firstname": "Gilles",
            "email": "gilles.maurin@lapp.in2p3.fr",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.France.LAPP U Savoie Mont Blanc"
            ],
            "affil_place_keys": [
                "FranceLAPPUSavoieMontBlanc"
            ],
            "affil_nums": [
                45
            ],
            "affil_num_strs": [
                "46"
            ],
            "author_sortorder": "maurin, g.",
            "author_asciified": "G. Maurin",
            "author_unicode": "G. Maurin",
            "author_html": "G.&nbsp;Maurin",
            "author_latex": "G.~Maurin"
        },
        {
            "author_id": "xwiki:XWiki.DanielMazin",
            "lastname": "Mazin",
            "firstname": "Daniel",
            "email": "mazin@mpp.mpg.de",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Japan.U Tokyo, ICRR",
                "AffiliationAddress.Germany.MPP"
            ],
            "affil_place_keys": [
                "JapanUTokyoICRR",
                "GermanyMPP"
            ],
            "affil_nums": [
                1,
                42
            ],
            "affil_num_strs": [
                "2",
                "43"
            ],
            "author_sortorder": "mazin, d.",
            "author_asciified": "D. Mazin",
            "author_unicode": "D. Mazin",
            "author_html": "D.&nbsp;Mazin",
            "author_latex": "D.~Mazin"
        },
        {
            "author_id": "xwiki:XWiki.davidmelkumyan@cta-consortiumorg",
            "lastname": "Melkumyan",
            "firstname": "David",
            "email": "david.melkumyan@desy.de",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Germany.DESY"
            ],
            "affil_place_keys": [
                "GermanyDESY"
            ],
            "affil_nums": [
                31
            ],
            "affil_num_strs": [
                "32"
            ],
            "author_sortorder": "melkumyan, d.",
            "author_asciified": "D. Melkumyan",
            "author_unicode": "D. Melkumyan",
            "author_html": "D.&nbsp;Melkumyan",
            "author_latex": "D.~Melkumyan"
        },
        {
            "author_id": "xwiki:XWiki.alexandremello@cta-consortiumorg",
            "lastname": "Mello",
            "firstname": "Alexandre Jose Tuoto Silveira",
            "email": "ajmello@utfpr.edu.br",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Brazil.UFPR",
                "AffiliationAddress.Brazil.UTFPR"
            ],
            "affil_place_keys": [
                "BrazilUFPR",
                "BrazilUTFPR"
            ],
            "affil_nums": [
                81,
                142
            ],
            "affil_num_strs": [
                "82",
                "143"
            ],
            "author_sortorder": "mello, a. j. t. s.",
            "author_asciified": "A. J. T. S. Mello",
            "author_unicode": "A. J. T. S. Mello",
            "author_html": "A.&nbsp;J.&nbsp;T.&nbsp;S.&nbsp;Mello",
            "author_latex": "A.~J.~T.~S.~Mello"
        },
        {
            "author_id": "xwiki:XWiki.jean-lucmeunier@cta-consortiumorg",
            "lastname": "Meunier",
            "firstname": "Jean-Luc",
            "email": "jmeunier@lpnhe.in2p3.fr",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.France.LPNHE U Sorbonne"
            ],
            "affil_place_keys": [
                "FranceLPNHEUSorbonne"
            ],
            "affil_nums": [
                54
            ],
            "affil_num_strs": [
                "55"
            ],
            "author_sortorder": "meunier, j.-l.",
            "author_asciified": "J.-L. Meunier",
            "author_unicode": "J.-L. Meunier",
            "author_html": "J.-L.&nbsp;Meunier",
            "author_latex": "J.-L.~Meunier"
        },
        {
            "author_id": "xwiki:XWiki.dominiquemeyer@cta-consortiumorg",
            "lastname": "Meyer",
            "firstname": "Dominique M.-A.",
            "email": "domimeyer@uni-potsdam.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-8258-9813",
            "affil_place_ids": [
                "AffiliationAddress.Germany.U Potsdam"
            ],
            "affil_place_keys": [
                "GermanyUPotsdam"
            ],
            "affil_nums": [
                35
            ],
            "affil_num_strs": [
                "36"
            ],
            "author_sortorder": "meyer, d. m.-a.",
            "author_asciified": "D. M.-A. Meyer",
            "author_unicode": "D. M.-A. Meyer",
            "author_html": "D.&nbsp;M.-A.&nbsp;Meyer",
            "author_latex": "D.~M.-A.~Meyer"
        },
        {
            "author_id": "xwiki:XWiki.ManuelMeyer",
            "lastname": "Meyer",
            "firstname": "Manuel",
            "email": "manuel.meyer@desy.de",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Germany.U Hamburg"
            ],
            "affil_place_keys": [
                "GermanyUHamburg"
            ],
            "affil_nums": [
                26
            ],
            "affil_num_strs": [
                "27"
            ],
            "author_sortorder": "meyer, m.",
            "author_asciified": "M. Meyer",
            "author_unicode": "M. Meyer",
            "author_html": "M.&nbsp;Meyer",
            "author_latex": "M.~Meyer"
        },
        {
            "author_id": "xwiki:XWiki.davidemiceli@cta-consortiumorg",
            "lastname": "Miceli",
            "firstname": "Davide",
            "email": "davide.miceli@pd.infn.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-2686-0098",
            "affil_place_ids": [
                "AffiliationAddress.Italy.INFN Padova"
            ],
            "affil_place_keys": [
                "ItalyINFNPadova"
            ],
            "affil_nums": [
                19
            ],
            "affil_num_strs": [
                "20"
            ],
            "author_sortorder": "miceli, d.",
            "author_asciified": "D. Miceli",
            "author_unicode": "D. Miceli",
            "author_html": "D.&nbsp;Miceli",
            "author_latex": "D.~Miceli"
        },
        {
            "author_id": "xwiki:XWiki.miltiadismichailidis@cta-consortiumorg",
            "lastname": "Michailidis",
            "firstname": "Miltiadis",
            "email": "michailidis@astro.uni-tuebingen.de",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Germany.IAAT"
            ],
            "affil_place_keys": [
                "GermanyIAAT"
            ],
            "affil_nums": [
                47
            ],
            "affil_num_strs": [
                "48"
            ],
            "author_sortorder": "michailidis, m.",
            "author_asciified": "M. Michailidis",
            "author_unicode": "M. Michailidis",
            "author_html": "M.&nbsp;Michailidis",
            "author_latex": "M.~Michailidis"
        },
        {
            "author_id": "xwiki:XWiki.jerzymichalowski@cta-consortiumorg",
            "lastname": "Micha\u0142owski",
            "firstname": "Jerzy",
            "email": "jerzy.michalowski@ifj.edu.pl",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Poland.IFJ"
            ],
            "affil_place_keys": [
                "PolandIFJ"
            ],
            "affil_nums": [
                143
            ],
            "affil_num_strs": [
                "144"
            ],
            "author_sortorder": "michaowski, j.",
            "author_asciified": "J. Michaowski",
            "author_unicode": "J. Micha\u0142owski",
            "author_html": "J.&nbsp;Micha&#322;owski",
            "author_latex": "J.~Micha{\\l}owski"
        },
        {
            "author_id": "xwiki:XWiki.TjarkMiener",
            "lastname": "Miener",
            "firstname": "Tjark",
            "email": "tmiener@ucm.es",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Spain.UCM, Altas Energ\u00edas"
            ],
            "affil_place_keys": [
                "SpainUCMAltasEnergias"
            ],
            "affil_nums": [
                12
            ],
            "affil_num_strs": [
                "13"
            ],
            "author_sortorder": "miener, t.",
            "author_asciified": "T. Miener",
            "author_unicode": "T. Miener",
            "author_html": "T.&nbsp;Miener",
            "author_latex": "T.~Miener"
        },
        {
            "author_id": "xwiki:XWiki.josemiranda@cta-consortiumorg",
            "lastname": "Miranda",
            "firstname": "Jose Miguel",
            "email": "miranda@ucm.es",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Spain.UCM, Electronica"
            ],
            "affil_place_keys": [
                "SpainUCMElectronica"
            ],
            "affil_nums": [
                141
            ],
            "affil_num_strs": [
                "142"
            ],
            "author_sortorder": "miranda, j. m.",
            "author_asciified": "J. M. Miranda",
            "author_unicode": "J. M. Miranda",
            "author_html": "J.&nbsp;M.&nbsp;Miranda",
            "author_latex": "J.~M.~Miranda"
        },
        {
            "author_id": "xwiki:XWiki.AlisonMitchell",
            "lastname": "Mitchell",
            "firstname": "Alison",
            "email": "alison.mw.mitchell@fau.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-3631-5648",
            "affil_place_ids": [
                "AffiliationAddress.Germany.U Erlangen (ECAP)"
            ],
            "affil_place_keys": [
                "GermanyUErlangenECAP"
            ],
            "affil_nums": [
                91
            ],
            "affil_num_strs": [
                "92"
            ],
            "author_sortorder": "mitchell, a.",
            "author_asciified": "A. Mitchell",
            "author_unicode": "A. Mitchell",
            "author_html": "A.&nbsp;Mitchell",
            "author_latex": "A.~Mitchell"
        },
        {
            "author_id": "xwiki:XWiki.masayamizote@cta-consortiumorg",
            "lastname": "Mizote",
            "firstname": "Masaya",
            "email": "masyaaaaan@gmail.com",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Japan.U Konan"
            ],
            "affil_place_keys": [
                "JapanUKonan"
            ],
            "affil_nums": [
                144
            ],
            "affil_num_strs": [
                "145"
            ],
            "author_sortorder": "mizote, m.",
            "author_asciified": "M. Mizote",
            "author_unicode": "M. Mizote",
            "author_html": "M.&nbsp;Mizote",
            "author_latex": "M.~Mizote"
        },
        {
            "author_id": "xwiki:XWiki.tsunefumimizuno@cta-consortiumorg",
            "lastname": "Mizuno",
            "firstname": "Tsunefumi",
            "email": "mizuno@astro.hiroshima-u.ac.jp",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Japan.HASC"
            ],
            "affil_place_keys": [
                "JapanHASC"
            ],
            "affil_nums": [
                145
            ],
            "affil_num_strs": [
                "146"
            ],
            "author_sortorder": "mizuno, t.",
            "author_asciified": "T. Mizuno",
            "author_unicode": "T. Mizuno",
            "author_html": "T.&nbsp;Mizuno",
            "author_latex": "T.~Mizuno"
        },
        {
            "author_id": "xwiki:XWiki.RafalModerski",
            "lastname": "Moderski",
            "firstname": "Rafal",
            "email": "moderski@camk.edu.pl",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-8663-3882",
            "affil_place_ids": [
                "AffiliationAddress.Poland.Nicolaus Copernicus Astronomical Center"
            ],
            "affil_place_keys": [
                "PolandNicolausCopernicusAstronomicalCenter"
            ],
            "affil_nums": [
                130
            ],
            "affil_num_strs": [
                "131"
            ],
            "author_sortorder": "moderski, r.",
            "author_asciified": "R. Moderski",
            "author_unicode": "R. Moderski",
            "author_html": "R.&nbsp;Moderski",
            "author_latex": "R.~Moderski"
        },
        {
            "author_id": "xwiki:XWiki.miguelmolerogonzalez@cta-consortiumorg",
            "lastname": "Molero",
            "firstname": "Miguel",
            "email": "mmolerog@cern.ch",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-0967-715X",
            "affil_place_ids": [
                "AffiliationAddress.Spain.IAC"
            ],
            "affil_place_keys": [
                "SpainIAC"
            ],
            "affil_nums": [
                36
            ],
            "affil_num_strs": [
                "37"
            ],
            "author_sortorder": "molero, m.",
            "author_asciified": "M. Molero",
            "author_unicode": "M. Molero",
            "author_html": "M.&nbsp;Molero",
            "author_latex": "M.~Molero"
        },
        {
            "author_id": "xwiki:XWiki.cesaremolfese@cta-consortiumorg",
            "lastname": "Molfese",
            "firstname": "Cesare",
            "email": "cesare.molfese@cta-consortium.org",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-2756-9075",
            "affil_place_ids": [
                "AffiliationAddress.Italy.INAF"
            ],
            "affil_place_keys": [
                "ItalyINAF"
            ],
            "affil_nums": [
                87
            ],
            "affil_num_strs": [
                "88"
            ],
            "author_sortorder": "molfese, c.",
            "author_asciified": "C. Molfese",
            "author_unicode": "C. Molfese",
            "author_html": "C.&nbsp;Molfese",
            "author_latex": "C.~Molfese"
        },
        {
            "author_id": "xwiki:XWiki.edgarmolina@cta-consortiumorg",
            "lastname": "Molina",
            "firstname": "Edgar",
            "email": "emolina@iac.es",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-1204-5516",
            "affil_place_ids": [
                "AffiliationAddress.Spain.IAC"
            ],
            "affil_place_keys": [
                "SpainIAC"
            ],
            "affil_nums": [
                36
            ],
            "affil_num_strs": [
                "37"
            ],
            "author_sortorder": "molina, e.",
            "author_asciified": "E. Molina",
            "author_unicode": "E. Molina",
            "author_html": "E.&nbsp;Molina",
            "author_latex": "E.~Molina"
        },
        {
            "author_id": "xwiki:XWiki.TeresaMontaruli",
            "lastname": "Montaruli",
            "firstname": "Teresa",
            "email": "teresa.montaruli@cern.ch",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Switzerland.U Geneva - DPNC"
            ],
            "affil_place_keys": [
                "SwitzerlandUGenevaDPNC"
            ],
            "affil_nums": [
                63
            ],
            "affil_num_strs": [
                "64"
            ],
            "author_sortorder": "montaruli, t.",
            "author_asciified": "T. Montaruli",
            "author_unicode": "T. Montaruli",
            "author_html": "T.&nbsp;Montaruli",
            "author_latex": "T.~Montaruli"
        },
        {
            "author_id": "xwiki:XWiki.danielmorcuende@cta-consortiumorg",
            "lastname": "Morcuende",
            "firstname": "Daniel",
            "email": "dmorcuen@ucm.es",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-9400-0922",
            "affil_place_ids": [
                "AffiliationAddress.Spain.UCM, Altas Energ\u00edas",
                "AffiliationAddress.Spain.IAA-CSIC"
            ],
            "affil_place_keys": [
                "SpainUCMAltasEnergias",
                "SpainIAACSIC"
            ],
            "affil_nums": [
                12,
                8
            ],
            "affil_num_strs": [
                "13",
                "9"
            ],
            "author_sortorder": "morcuende, d.",
            "author_asciified": "D. Morcuende",
            "author_unicode": "D. Morcuende",
            "author_html": "D.&nbsp;Morcuende",
            "author_latex": "D.~Morcuende"
        },
        {
            "author_id": "xwiki:XWiki.katharinamorik@cta-consortiumorg",
            "lastname": "Morik",
            "firstname": "Katharina",
            "email": "katharina.morik@tu-dortmund.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-1153-5986",
            "affil_place_ids": [
                "AffiliationAddress.Germany.U Dortmund (TU)"
            ],
            "affil_place_keys": [
                "GermanyUDortmundTU"
            ],
            "affil_nums": [
                23
            ],
            "affil_num_strs": [
                "24"
            ],
            "author_sortorder": "morik, k.",
            "author_asciified": "K. Morik",
            "author_unicode": "K. Morik",
            "author_html": "K.&nbsp;Morik",
            "author_latex": "K.~Morik"
        },
        {
            "author_id": "xwiki:XWiki.GiovanniMorlino",
            "lastname": "Morlino",
            "firstname": "Giovanni",
            "email": "giovanni.morlino@inaf.it",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Italy.O Arcetri"
            ],
            "affil_place_keys": [
                "ItalyOArcetri"
            ],
            "affil_nums": [
                14
            ],
            "affil_num_strs": [
                "15"
            ],
            "author_sortorder": "morlino, g.",
            "author_asciified": "G. Morlino",
            "author_unicode": "G. Morlino",
            "author_html": "G.&nbsp;Morlino",
            "author_latex": "G.~Morlino"
        },
        {
            "author_id": "xwiki:XWiki.AldoMorselli",
            "lastname": "Morselli",
            "firstname": "Aldo",
            "email": "aldo.morselli@roma2.infn.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-7704-9553",
            "affil_place_ids": [
                "AffiliationAddress.Italy.INFN Roma Tor Vergata"
            ],
            "affil_place_keys": [
                "ItalyINFNRomaTorVergata"
            ],
            "affil_nums": [
                107
            ],
            "affil_num_strs": [
                "108"
            ],
            "author_sortorder": "morselli, a.",
            "author_asciified": "A. Morselli",
            "author_unicode": "A. Morselli",
            "author_html": "A.&nbsp;Morselli",
            "author_latex": "A.~Morselli"
        },
        {
            "author_id": "xwiki:XWiki.emmanuelmoulin@cta-consortiumorg",
            "lastname": "Moulin",
            "firstname": "Emmanuel",
            "email": "emmanuel.moulin@cea.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-4007-0145",
            "affil_place_ids": [
                "AffiliationAddress.France.CEA-IRFU/DPhP"
            ],
            "affil_place_keys": [
                "FranceCEAIRFUDPhP"
            ],
            "affil_nums": [
                56
            ],
            "affil_num_strs": [
                "57"
            ],
            "author_sortorder": "moulin, e.",
            "author_asciified": "E. Moulin",
            "author_unicode": "E. Moulin",
            "author_html": "E.&nbsp;Moulin",
            "author_latex": "E.~Moulin"
        },
        {
            "author_id": "xwiki:XWiki.victormoya@cta-consortiumorg",
            "lastname": "Moya Zamanillo",
            "firstname": "Victor",
            "email": "victmoya@ucm.es",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-9407-5545",
            "affil_place_ids": [
                "AffiliationAddress.Spain.UCM, Altas Energ\u00edas"
            ],
            "affil_place_keys": [
                "SpainUCMAltasEnergias"
            ],
            "affil_nums": [
                12
            ],
            "affil_num_strs": [
                "13"
            ],
            "author_sortorder": "moya zamanillo, v.",
            "author_asciified": "V. Moya Zamanillo",
            "author_unicode": "V. Moya Zamanillo",
            "author_html": "V.&nbsp;Moya&nbsp;Zamanillo",
            "author_latex": "V.~Moya~Zamanillo"
        },
        {
            "author_id": "xwiki:XWiki.kevinmunari@cta-consortiumorg",
            "lastname": "Munari",
            "firstname": "Kevin",
            "email": "kevin.munari@inaf.it",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Italy.O Catania"
            ],
            "affil_place_keys": [
                "ItalyOCatania"
            ],
            "affil_nums": [
                82
            ],
            "affil_num_strs": [
                "83"
            ],
            "author_sortorder": "munari, k.",
            "author_asciified": "K. Munari",
            "author_unicode": "K. Munari",
            "author_html": "K.&nbsp;Munari",
            "author_latex": "K.~Munari"
        },
        {
            "author_id": "xwiki:XWiki.thomasmurach@cta-consortiumorg",
            "lastname": "Murach",
            "firstname": "Thomas",
            "email": "thomas.murach@desy.de",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Germany.DESY"
            ],
            "affil_place_keys": [
                "GermanyDESY"
            ],
            "affil_nums": [
                31
            ],
            "affil_num_strs": [
                "32"
            ],
            "author_sortorder": "murach, t.",
            "author_asciified": "T. Murach",
            "author_unicode": "T. Murach",
            "author_html": "T.&nbsp;Murach",
            "author_latex": "T.~Murach"
        },
        {
            "author_id": "xwiki:XWiki.adammuraczewski@cta-consortiumorg",
            "lastname": "Muraczewski",
            "firstname": "Adam",
            "email": "murak@ncac.torun.pl",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Poland.Nicolaus Copernicus Astronomical Center"
            ],
            "affil_place_keys": [
                "PolandNicolausCopernicusAstronomicalCenter"
            ],
            "affil_nums": [
                130
            ],
            "affil_num_strs": [
                "131"
            ],
            "author_sortorder": "muraczewski, a.",
            "author_asciified": "A. Muraczewski",
            "author_unicode": "A. Muraczewski",
            "author_html": "A.&nbsp;Muraczewski",
            "author_latex": "A.~Muraczewski"
        },
        {
            "author_id": "xwiki:XWiki.hiroshimuraishi@cta-consortiumorg",
            "lastname": "Muraishi",
            "firstname": "Hiroshi",
            "email": "muraishi@ahs.kitasato-u.ac.jp",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-3054-5725",
            "affil_place_ids": [
                "AffiliationAddress.Japan.U Kitasato"
            ],
            "affil_place_keys": [
                "JapanUKitasato"
            ],
            "affil_nums": [
                146
            ],
            "affil_num_strs": [
                "147"
            ],
            "author_sortorder": "muraishi, h.",
            "author_asciified": "H. Muraishi",
            "author_unicode": "H. Muraishi",
            "author_html": "H.&nbsp;Muraishi",
            "author_latex": "H.~Muraishi"
        },
        {
            "author_id": "xwiki:XWiki.shigehironagataki@cta-consortiumorg",
            "lastname": "Nagataki",
            "firstname": "Shigehiro",
            "email": "shigehiro.nagataki@riken.jp",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-7025-284X",
            "affil_place_ids": [
                "AffiliationAddress.Japan.RIKEN"
            ],
            "affil_place_keys": [
                "JapanRIKEN"
            ],
            "affil_nums": [
                101
            ],
            "affil_num_strs": [
                "102"
            ],
            "author_sortorder": "nagataki, s.",
            "author_asciified": "S. Nagataki",
            "author_unicode": "S. Nagataki",
            "author_html": "S.&nbsp;Nagataki",
            "author_latex": "S.~Nagataki"
        },
        {
            "author_id": "xwiki:XWiki.TakeshiNakamori",
            "lastname": "Nakamori",
            "firstname": "Takeshi",
            "email": "nakamori@sci.kj.yamagata-u.ac.jp",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-7308-2356",
            "affil_place_ids": [
                "AffiliationAddress.Japan.U Yamagata"
            ],
            "affil_place_keys": [
                "JapanUYamagata"
            ],
            "affil_nums": [
                147
            ],
            "affil_num_strs": [
                "148"
            ],
            "author_sortorder": "nakamori, t.",
            "author_asciified": "T. Nakamori",
            "author_unicode": "T. Nakamori",
            "author_html": "T.&nbsp;Nakamori",
            "author_latex": "T.~Nakamori"
        },
        {
            "author_id": "xwiki:XWiki.rodrigonemmen@cta-consortiumorg",
            "lastname": "Nemmen",
            "firstname": "Rodrigo",
            "email": "rodrigo.nemmen@iag.usp.br",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-3956-0331",
            "affil_place_ids": [
                "AffiliationAddress.Brazil.IAG U S\u00e3o Paulo",
                "AffiliationAddress.USA.Stanford"
            ],
            "affil_place_keys": [
                "BrazilIAGUSaoPaulo",
                "USAStanford"
            ],
            "affil_nums": [
                33,
                148
            ],
            "affil_num_strs": [
                "34",
                "149"
            ],
            "author_sortorder": "nemmen, r.",
            "author_asciified": "R. Nemmen",
            "author_unicode": "R. Nemmen",
            "author_html": "R.&nbsp;Nemmen",
            "author_latex": "R.~Nemmen"
        },
        {
            "author_id": "xwiki:XWiki.nadineneyroud@cta-observatoryorg",
            "lastname": "Neyroud",
            "firstname": "Nadine",
            "email": "nadine.neyroud@lapp.in2p3.fr",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.France.LAPP U Savoie Mont Blanc"
            ],
            "affil_place_keys": [
                "FranceLAPPUSavoieMontBlanc"
            ],
            "affil_nums": [
                45
            ],
            "affil_num_strs": [
                "46"
            ],
            "author_sortorder": "neyroud, n.",
            "author_asciified": "N. Neyroud",
            "author_unicode": "N. Neyroud",
            "author_html": "N.&nbsp;Neyroud",
            "author_latex": "N.~Neyroud"
        },
        {
            "author_id": "xwiki:XWiki.LukasNickel",
            "lastname": "Nickel",
            "firstname": "Lukas",
            "email": "lukas.nickel@tu-dortmund.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-7110-0533",
            "affil_place_ids": [
                "AffiliationAddress.Germany.U Dortmund (TU)"
            ],
            "affil_place_keys": [
                "GermanyUDortmundTU"
            ],
            "affil_nums": [
                23
            ],
            "affil_num_strs": [
                "24"
            ],
            "author_sortorder": "nickel, l.",
            "author_asciified": "L. Nickel",
            "author_unicode": "L. Nickel",
            "author_html": "L.&nbsp;Nickel",
            "author_latex": "L.~Nickel"
        },
        {
            "author_id": "xwiki:XWiki.jacekniemiec@cta-consortiumorg",
            "lastname": "Niemiec",
            "firstname": "Jacek",
            "email": "jacek.niemiec@ifj.edu.pl",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-6036-8569",
            "affil_place_ids": [
                "AffiliationAddress.Poland.IFJ"
            ],
            "affil_place_keys": [
                "PolandIFJ"
            ],
            "affil_nums": [
                143
            ],
            "affil_num_strs": [
                "144"
            ],
            "author_sortorder": "niemiec, j.",
            "author_asciified": "J. Niemiec",
            "author_unicode": "J. Niemiec",
            "author_html": "J.&nbsp;Niemiec",
            "author_latex": "J.~Niemiec"
        },
        {
            "author_id": "xwiki:XWiki.DanielNietoCastano",
            "lastname": "Nieto",
            "firstname": "Daniel",
            "email": "d.nieto@ucm.es",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-3343-0755",
            "affil_place_ids": [
                "AffiliationAddress.Spain.UCM, Altas Energ\u00edas"
            ],
            "affil_place_keys": [
                "SpainUCMAltasEnergias"
            ],
            "affil_nums": [
                12
            ],
            "affil_num_strs": [
                "13"
            ],
            "author_sortorder": "nieto, d.",
            "author_asciified": "D. Nieto",
            "author_unicode": "D. Nieto",
            "author_html": "D.&nbsp;Nieto",
            "author_latex": "D.~Nieto"
        },
        {
            "author_id": "xwiki:XWiki.MireiaNievas",
            "lastname": "Nievas Rosillo",
            "firstname": "Mireia",
            "email": "mnievas@iac.es",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-8321-9168",
            "affil_place_ids": [
                "AffiliationAddress.Spain.IAC"
            ],
            "affil_place_keys": [
                "SpainIAC"
            ],
            "affil_nums": [
                36
            ],
            "affil_num_strs": [
                "37"
            ],
            "author_sortorder": "nievas rosillo, m.",
            "author_asciified": "M. Nievas Rosillo",
            "author_unicode": "M. Nievas Rosillo",
            "author_html": "M.&nbsp;Nievas&nbsp;Rosillo",
            "author_latex": "M.~Nievas~Rosillo"
        },
        {
            "author_id": "xwiki:XWiki.mareknikolajuk@cta-consortiumorg",
            "lastname": "Niko\u0142ajuk",
            "firstname": "Marek",
            "email": "m.nikolajuk@uwb.edu.pl",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-4075-6745",
            "affil_place_ids": [
                "AffiliationAddress.Poland.U Bia\u0142ystok"
            ],
            "affil_place_keys": [
                "PolandUBiaystok"
            ],
            "affil_nums": [
                149
            ],
            "affil_num_strs": [
                "150"
            ],
            "author_sortorder": "nikoajuk, m.",
            "author_asciified": "M. Nikoajuk",
            "author_unicode": "M. Niko\u0142ajuk",
            "author_html": "M.&nbsp;Niko&#322;ajuk",
            "author_latex": "M.~Niko{\\l}ajuk"
        },
        {
            "author_id": "xwiki:XWiki.kyoshinishijima@cta-consortiumorg",
            "lastname": "Nishijima",
            "firstname": "Kyoshi",
            "email": "kyoshi@tokai-u.jp",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-1830-4251",
            "affil_place_ids": [
                "AffiliationAddress.Japan.U Tokai"
            ],
            "affil_place_keys": [
                "JapanUTokai"
            ],
            "affil_nums": [
                0
            ],
            "affil_num_strs": [
                "1"
            ],
            "author_sortorder": "nishijima, k.",
            "author_asciified": "K. Nishijima",
            "author_unicode": "K. Nishijima",
            "author_html": "K.&nbsp;Nishijima",
            "author_latex": "K.~Nishijima"
        },
        {
            "author_id": "xwiki:XWiki.kojinoda@cta-consortiumorg",
            "lastname": "Noda",
            "firstname": "Koji",
            "email": "nodak@icrr.u-tokyo.ac.jp",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-1397-6478",
            "affil_place_ids": [
                "AffiliationAddress.Japan.U Tokyo, ICRR"
            ],
            "affil_place_keys": [
                "JapanUTokyoICRR"
            ],
            "affil_nums": [
                1
            ],
            "affil_num_strs": [
                "2"
            ],
            "author_sortorder": "noda, k.",
            "author_asciified": "K. Noda",
            "author_unicode": "K. Noda",
            "author_html": "K.&nbsp;Noda",
            "author_latex": "K.~Noda"
        },
        {
            "author_id": "xwiki:XWiki.dalibornosek@cta-consortiumorg",
            "lastname": "Nosek",
            "firstname": "Dalibor",
            "email": "nosek@ipnp.troja.mff.cuni.cz",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-6219-200X",
            "affil_place_ids": [
                "AffiliationAddress.Czech Republic.U Prague"
            ],
            "affil_place_keys": [
                "CzechRepublicUPrague"
            ],
            "affil_nums": [
                150
            ],
            "affil_num_strs": [
                "151"
            ],
            "author_sortorder": "nosek, d.",
            "author_asciified": "D. Nosek",
            "author_unicode": "D. Nosek",
            "author_html": "D.&nbsp;Nosek",
            "author_latex": "D.~Nosek"
        },
        {
            "author_id": "xwiki:XWiki.vladimirnovotny@cta-consortiumorg",
            "lastname": "Novotny",
            "firstname": "Vladimir",
            "email": "novotnyv@ipnp.mff.cuni.cz",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-4319-4541",
            "affil_place_ids": [
                "AffiliationAddress.Czech Republic.U Prague"
            ],
            "affil_place_keys": [
                "CzechRepublicUPrague"
            ],
            "affil_nums": [
                150
            ],
            "affil_num_strs": [
                "151"
            ],
            "author_sortorder": "novotny, v.",
            "author_asciified": "V. Novotny",
            "author_unicode": "V. Novotny",
            "author_html": "V.&nbsp;Novotny",
            "author_latex": "V.~Novotny"
        },
        {
            "author_id": "xwiki:XWiki.seiyanozaki@cta-consortiumorg",
            "lastname": "Nozaki",
            "firstname": "Seiya",
            "email": "nozaki@mpp.mpg.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-6246-2767",
            "affil_place_ids": [
                "AffiliationAddress.Germany.MPP"
            ],
            "affil_place_keys": [
                "GermanyMPP"
            ],
            "affil_nums": [
                42
            ],
            "affil_num_strs": [
                "43"
            ],
            "author_sortorder": "nozaki, s.",
            "author_asciified": "S. Nozaki",
            "author_unicode": "S. Nozaki",
            "author_html": "S.&nbsp;Nozaki",
            "author_latex": "S.~Nozaki"
        },
        {
            "author_id": "xwiki:XWiki.paulobrien@cta-consortiumorg",
            "lastname": "O'Brien",
            "firstname": "Paul",
            "email": "pto@leicester.ac.uk",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-5128-1899",
            "affil_place_ids": [
                "AffiliationAddress.United Kingdom.U Leicester"
            ],
            "affil_place_keys": [
                "UnitedKingdomULeicester"
            ],
            "affil_nums": [
                132
            ],
            "affil_num_strs": [
                "133"
            ],
            "author_sortorder": "o'brien, p.",
            "author_asciified": "P. O'Brien",
            "author_unicode": "P. O'Brien",
            "author_html": "P.&nbsp;O'Brien",
            "author_latex": "P.~O'Brien"
        },
        {
            "author_id": "xwiki:XWiki.michikoohishi@cta-consortiumorg",
            "lastname": "Ohishi",
            "firstname": "Michiko",
            "email": "ohishi@icrr.u-tokyo.ac.jp",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-5056-0968",
            "affil_place_ids": [
                "AffiliationAddress.Japan.U Tokyo, ICRR"
            ],
            "affil_place_keys": [
                "JapanUTokyoICRR"
            ],
            "affil_nums": [
                1
            ],
            "affil_num_strs": [
                "2"
            ],
            "author_sortorder": "ohishi, m.",
            "author_asciified": "M. Ohishi",
            "author_unicode": "M. Ohishi",
            "author_html": "M.&nbsp;Ohishi",
            "author_latex": "M.~Ohishi"
        },
        {
            "author_id": "xwiki:XWiki.YoshikiOhtani",
            "lastname": "Ohtani",
            "firstname": "Yoshiki",
            "email": "ohtani@icrr.u-tokyo.ac.jp",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-7042-4958",
            "affil_place_ids": [
                "AffiliationAddress.Japan.U Tokyo, ICRR"
            ],
            "affil_place_keys": [
                "JapanUTokyoICRR"
            ],
            "affil_nums": [
                1
            ],
            "affil_num_strs": [
                "2"
            ],
            "author_sortorder": "ohtani, y.",
            "author_asciified": "Y. Ohtani",
            "author_unicode": "Y. Ohtani",
            "author_html": "Y.&nbsp;Ohtani",
            "author_latex": "Y.~Ohtani"
        },
        {
            "author_id": "xwiki:XWiki.AkiraOkumura",
            "lastname": "Okumura",
            "firstname": "Akira",
            "email": "oxon@mac.com",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-3055-7964",
            "affil_place_ids": [
                "AffiliationAddress.Japan.U Nagoya, ISEE",
                "AffiliationAddress.Japan.U Nagoya, KMI"
            ],
            "affil_place_keys": [
                "JapanUNagoyaISEE",
                "JapanUNagoyaKMI"
            ],
            "affil_nums": [
                151,
                152
            ],
            "affil_num_strs": [
                "152",
                "153"
            ],
            "author_sortorder": "okumura, a.",
            "author_asciified": "A. Okumura",
            "author_unicode": "A. Okumura",
            "author_html": "A.&nbsp;Okumura",
            "author_latex": "A.~Okumura"
        },
        {
            "author_id": "xwiki:XWiki.jean-francoisolive@cta-consortiumorg",
            "lastname": "Olive",
            "firstname": "Jean-Fran\u00e7ois",
            "email": "jolive@irap.omp.eu",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.France.IRAP U Toulouse"
            ],
            "affil_place_keys": [
                "FranceIRAPUToulouse"
            ],
            "affil_nums": [
                118
            ],
            "affil_num_strs": [
                "119"
            ],
            "author_sortorder": "olive, j.-f.",
            "author_asciified": "J.-F. Olive",
            "author_unicode": "J.-F. Olive",
            "author_html": "J.-F.&nbsp;Olive",
            "author_latex": "J.-F.~Olive"
        },
        {
            "author_id": "xwiki:XWiki.BarbaraOlmi",
            "lastname": "Olmi",
            "firstname": "Barbara",
            "email": "barbara.olmi@inaf.it",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Italy.O Palermo",
                "AffiliationAddress.Italy.O Arcetri"
            ],
            "affil_place_keys": [
                "ItalyOPalermo",
                "ItalyOArcetri"
            ],
            "affil_nums": [
                153,
                14
            ],
            "affil_num_strs": [
                "154",
                "15"
            ],
            "author_sortorder": "olmi, b.",
            "author_asciified": "B. Olmi",
            "author_unicode": "B. Olmi",
            "author_html": "B.&nbsp;Olmi",
            "author_latex": "B.~Olmi"
        },
        {
            "author_id": "xwiki:XWiki.reneong@cta-consortiumorg",
            "lastname": "Ong",
            "firstname": "Rene A.",
            "email": "rene@astro.ucla.edu",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-4837-5253",
            "affil_place_ids": [
                "AffiliationAddress.USA.UCLA"
            ],
            "affil_place_keys": [
                "USAUCLA"
            ],
            "affil_nums": [
                154
            ],
            "affil_num_strs": [
                "155"
            ],
            "author_sortorder": "ong, r. a.",
            "author_asciified": "R. A. Ong",
            "author_unicode": "R. A. Ong",
            "author_html": "R.&nbsp;A.&nbsp;Ong",
            "author_latex": "R.~A.~Ong"
        },
        {
            "author_id": "xwiki:XWiki.monicaorienti@cta-consortiumorg",
            "lastname": "Orienti",
            "firstname": "Monica",
            "email": "orienti@ira.inaf.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-4470-7094",
            "affil_place_ids": [
                "AffiliationAddress.Italy.Radioastronomia INAF"
            ],
            "affil_place_keys": [
                "ItalyRadioastronomiaINAF"
            ],
            "affil_nums": [
                61
            ],
            "affil_num_strs": [
                "62"
            ],
            "author_sortorder": "orienti, m.",
            "author_asciified": "M. Orienti",
            "author_unicode": "M. Orienti",
            "author_html": "M.&nbsp;Orienti",
            "author_latex": "M.~Orienti"
        },
        {
            "author_id": "xwiki:XWiki.reikoorito@cta-consortiumorg",
            "lastname": "Orito",
            "firstname": "Reiko",
            "email": "reiko.orito@tokushima-u.ac.jp",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Japan.U Tokushima"
            ],
            "affil_place_keys": [
                "JapanUTokushima"
            ],
            "affil_nums": [
                155
            ],
            "affil_num_strs": [
                "156"
            ],
            "author_sortorder": "orito, r.",
            "author_asciified": "R. Orito",
            "author_unicode": "R. Orito",
            "author_html": "R.&nbsp;Orito",
            "author_latex": "R.~Orito"
        },
        {
            "author_id": "xwiki:XWiki.mauroorlandini@cta-consortiumorg",
            "lastname": "Orlandini",
            "firstname": "Mauro",
            "email": "mauro.orlandini@inaf.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-0946-3151",
            "affil_place_ids": [
                "AffiliationAddress.Italy.OAS Bologna"
            ],
            "affil_place_keys": [
                "ItalyOASBologna"
            ],
            "affil_nums": [
                58
            ],
            "affil_num_strs": [
                "59"
            ],
            "author_sortorder": "orlandini, m.",
            "author_asciified": "M. Orlandini",
            "author_unicode": "M. Orlandini",
            "author_html": "M.&nbsp;Orlandini",
            "author_latex": "M.~Orlandini"
        },
        {
            "author_id": "xwiki:XWiki.elenaorlando@cta-consortiumorg",
            "lastname": "Orlando",
            "firstname": "Elena",
            "email": "orlandele@gmail.com",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Italy.U and INFN Trieste"
            ],
            "affil_place_keys": [
                "ItalyUandINFNTrieste"
            ],
            "affil_nums": [
                135
            ],
            "affil_num_strs": [
                "136"
            ],
            "author_sortorder": "orlando, e.",
            "author_asciified": "E. Orlando",
            "author_unicode": "E. Orlando",
            "author_html": "E.&nbsp;Orlando",
            "author_latex": "E.~Orlando"
        },
        {
            "author_id": "xwiki:XWiki.michalostrowski@cta-consortiumorg",
            "lastname": "Ostrowski",
            "firstname": "Michal",
            "email": "mio.olkusz@gmail.com",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Poland.U Jagiellonian"
            ],
            "affil_place_keys": [
                "PolandUJagiellonian"
            ],
            "affil_nums": [
                123
            ],
            "affil_num_strs": [
                "124"
            ],
            "author_sortorder": "ostrowski, m.",
            "author_asciified": "M. Ostrowski",
            "author_unicode": "M. Ostrowski",
            "author_html": "M.&nbsp;Ostrowski",
            "author_latex": "M.~Ostrowski"
        },
        {
            "author_id": "xwiki:XWiki.igoroya@cta-observatoryorg",
            "lastname": "Oya",
            "firstname": "Igor",
            "email": "igor.oya@cta-observatory.org",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-3881-9324",
            "affil_place_ids": [
                "AffiliationAddress.Germany.CTAO Heidelberg"
            ],
            "affil_place_keys": [
                "GermanyCTAOHeidelberg"
            ],
            "affil_nums": [
                66
            ],
            "affil_num_strs": [
                "67"
            ],
            "author_sortorder": "oya, i.",
            "author_asciified": "I. Oya",
            "author_unicode": "I. Oya",
            "author_html": "I.&nbsp;Oya",
            "author_latex": "I.~Oya"
        },
        {
            "author_id": "xwiki:XWiki.antoniopagliaro@cta-consortiumorg",
            "lastname": "Pagliaro",
            "firstname": "Antonio",
            "email": "antonio.pagliaro@inaf.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-6841-1362",
            "affil_place_ids": [
                "AffiliationAddress.Italy.IASF Palermo"
            ],
            "affil_place_keys": [
                "ItalyIASFPalermo"
            ],
            "affil_nums": [
                70
            ],
            "affil_num_strs": [
                "71"
            ],
            "author_sortorder": "pagliaro, a.",
            "author_asciified": "A. Pagliaro",
            "author_unicode": "A. Pagliaro",
            "author_html": "A.&nbsp;Pagliaro",
            "author_latex": "A.~Pagliaro"
        },
        {
            "author_id": "xwiki:XWiki.michelepalatiello@cta-consortiumorg",
            "lastname": "Palatiello",
            "firstname": "Michele",
            "email": "michele.palatiello@gmail.com",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Italy.U Udine and INFN Trieste"
            ],
            "affil_place_keys": [
                "ItalyUUdineandINFNTrieste"
            ],
            "affil_nums": [
                62
            ],
            "affil_num_strs": [
                "63"
            ],
            "author_sortorder": "palatiello, m.",
            "author_asciified": "M. Palatiello",
            "author_unicode": "M. Palatiello",
            "author_html": "M.&nbsp;Palatiello",
            "author_latex": "M.~Palatiello"
        },
        {
            "author_id": "xwiki:XWiki.gabrielepanebianco@cta-consortiumorg",
            "lastname": "Panebianco",
            "firstname": "Gabriele",
            "email": "gabriele.panebianco@inaf.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-3410-8613",
            "affil_place_ids": [
                "AffiliationAddress.Italy.OAS Bologna"
            ],
            "affil_place_keys": [
                "ItalyOASBologna"
            ],
            "affil_nums": [
                58
            ],
            "affil_num_strs": [
                "59"
            ],
            "author_sortorder": "panebianco, g.",
            "author_asciified": "G. Panebianco",
            "author_unicode": "G. Panebianco",
            "author_html": "G.&nbsp;Panebianco",
            "author_latex": "G.~Panebianco"
        },
        {
            "author_id": "xwiki:XWiki.davidpaneque@cta-consortiumorg",
            "lastname": "Paneque",
            "firstname": "David",
            "email": "dpaneque@mppmu.mpg.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-2830-0502",
            "affil_place_ids": [
                "AffiliationAddress.Germany.MPP"
            ],
            "affil_place_keys": [
                "GermanyMPP"
            ],
            "affil_nums": [
                42
            ],
            "affil_num_strs": [
                "43"
            ],
            "author_sortorder": "paneque, d.",
            "author_asciified": "D. Paneque",
            "author_unicode": "D. Paneque",
            "author_html": "D.&nbsp;Paneque",
            "author_latex": "D.~Paneque"
        },
        {
            "author_id": "xwiki:XWiki.francescapantaleo@cta-consortiumorg",
            "lastname": "Pantaleo",
            "firstname": "Francesca Romana",
            "email": "francesca.pantaleo@ba.infn.it",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Italy.INFN Bari",
                "AffiliationAddress.Italy.Politecnico Bari"
            ],
            "affil_place_keys": [
                "ItalyINFNBari",
                "ItalyPolitecnicoBari"
            ],
            "affil_nums": [
                50,
                49
            ],
            "affil_num_strs": [
                "51",
                "50"
            ],
            "author_sortorder": "pantaleo, f. r.",
            "author_asciified": "F. R. Pantaleo",
            "author_unicode": "F. R. Pantaleo",
            "author_html": "F.&nbsp;R.&nbsp;Pantaleo",
            "author_latex": "F.~R.~Pantaleo"
        },
        {
            "author_id": "xwiki:XWiki.riccardopaoletti@cta-consortiumorg",
            "lastname": "Paoletti",
            "firstname": "Riccardo",
            "email": "riccardo.paoletti@pi.infn.it",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Italy.U Siena and INFN"
            ],
            "affil_place_keys": [
                "ItalyUSienaandINFN"
            ],
            "affil_nums": [
                156
            ],
            "affil_num_strs": [
                "157"
            ],
            "author_sortorder": "paoletti, r.",
            "author_asciified": "R. Paoletti",
            "author_unicode": "R. Paoletti",
            "author_html": "R.&nbsp;Paoletti",
            "author_latex": "R.~Paoletti"
        },
        {
            "author_id": "xwiki:XWiki.josepparedes@cta-consortiumorg",
            "lastname": "Paredes",
            "firstname": "Josep M.",
            "email": "jmparedes@ub.edu",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Spain.ICC-UB"
            ],
            "affil_place_keys": [
                "SpainICCUB"
            ],
            "affil_nums": [
                7
            ],
            "affil_num_strs": [
                "8"
            ],
            "author_sortorder": "paredes, j. m.",
            "author_asciified": "J. M. Paredes",
            "author_unicode": "J. M. Paredes",
            "author_html": "J.&nbsp;M.&nbsp;Paredes",
            "author_latex": "J.~M.~Paredes"
        },
        {
            "author_id": "xwiki:XWiki.nicoloparmiggiani@cta-consortiumorg",
            "lastname": "Parmiggiani",
            "firstname": "Nicol\u00f2",
            "email": "nicolo.parmiggiani@inaf.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-4535-5329",
            "affil_place_ids": [
                "AffiliationAddress.Italy.OAS Bologna"
            ],
            "affil_place_keys": [
                "ItalyOASBologna"
            ],
            "affil_nums": [
                58
            ],
            "affil_num_strs": [
                "59"
            ],
            "author_sortorder": "parmiggiani, n.",
            "author_asciified": "N. Parmiggiani",
            "author_unicode": "N. Parmiggiani",
            "author_html": "N.&nbsp;Parmiggiani",
            "author_latex": "N.~Parmiggiani"
        },
        {
            "author_id": "xwiki:XWiki.sonalpatel@cta-consortiumorg",
            "lastname": "Patel",
            "firstname": "Sonal Ramesh",
            "email": "sonal.patel@ijclab.in2p3.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-8965-7292",
            "affil_place_ids": [
                "AffiliationAddress.France.IJCLab"
            ],
            "affil_place_keys": [
                "FranceIJCLab"
            ],
            "affil_nums": [
                51
            ],
            "affil_num_strs": [
                "52"
            ],
            "author_sortorder": "patel, s. r.",
            "author_asciified": "S. R. Patel",
            "author_unicode": "S. R. Patel",
            "author_html": "S.&nbsp;R.&nbsp;Patel",
            "author_latex": "S.~R.~Patel"
        },
        {
            "author_id": "xwiki:XWiki.BarbaraPatricelli",
            "lastname": "Patricelli",
            "firstname": "Barbara",
            "email": "barbara.patricelli@inaf.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-6709-0969",
            "affil_place_ids": [
                "AffiliationAddress.Italy.O Roma",
                "AffiliationAddress.Italy.U Pisa"
            ],
            "affil_place_keys": [
                "ItalyORoma",
                "ItalyUPisa"
            ],
            "affil_nums": [
                16,
                157
            ],
            "affil_num_strs": [
                "17",
                "158"
            ],
            "author_sortorder": "patricelli, b.",
            "author_asciified": "B. Patricelli",
            "author_unicode": "B. Patricelli",
            "author_html": "B.&nbsp;Patricelli",
            "author_latex": "B.~Patricelli"
        },
        {
            "author_id": "xwiki:XWiki.dijanapavlovic@cta-consortiumorg",
            "lastname": "Pavlovi\u0107",
            "firstname": "Dijana",
            "email": "dijana164201@gmail.com",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Croatia.U Rijeka"
            ],
            "affil_place_keys": [
                "CroatiaURijeka"
            ],
            "affil_nums": [
                139
            ],
            "affil_num_strs": [
                "140"
            ],
            "author_sortorder": "pavlovic, d.",
            "author_asciified": "D. Pavlovic",
            "author_unicode": "D. Pavlovi\u0107",
            "author_html": "D.&nbsp;Pavlovi&#263;",
            "author_latex": "D.~Pavlovi\\'c"
        },
        {
            "author_id": "xwiki:XWiki.miroslavpech@cta-consortiumorg",
            "lastname": "Pech",
            "firstname": "Miroslav",
            "email": "miroslav.pech@upol.cz",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Czech Republic.FZU"
            ],
            "affil_place_keys": [
                "CzechRepublicFZU"
            ],
            "affil_nums": [
                53
            ],
            "affil_num_strs": [
                "54"
            ],
            "author_sortorder": "pech, m.",
            "author_asciified": "M. Pech",
            "author_unicode": "M. Pech",
            "author_html": "M.&nbsp;Pech",
            "author_latex": "M.~Pech"
        },
        {
            "author_id": "xwiki:XWiki.MarioPecimotika",
            "lastname": "Pecimotika",
            "firstname": "Mario",
            "email": "mpecimotika@gmail.com",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-4699-1845",
            "affil_place_ids": [
                "AffiliationAddress.Croatia.U Rijeka",
                "AffiliationAddress.Croatia.IRB"
            ],
            "affil_place_keys": [
                "CroatiaURijeka",
                "CroatiaIRB"
            ],
            "affil_nums": [
                139,
                158
            ],
            "affil_num_strs": [
                "140",
                "159"
            ],
            "author_sortorder": "pecimotika, m.",
            "author_asciified": "M. Pecimotika",
            "author_unicode": "M. Pecimotika",
            "author_html": "M.&nbsp;Pecimotika",
            "author_latex": "M.~Pecimotika"
        },
        {
            "author_id": "xwiki:XWiki.ugopensec@cta-consortiumorg",
            "lastname": "Pensec",
            "firstname": "Ugo",
            "email": "ugo.pensec@lpnhe.in2p3.fr",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.France.LPNHE U Sorbonne",
                "AffiliationAddress.France.Observatoire de Paris"
            ],
            "affil_place_keys": [
                "FranceLPNHEUSorbonne",
                "FranceObservatoiredeParis"
            ],
            "affil_nums": [
                54,
                13
            ],
            "affil_num_strs": [
                "55",
                "14"
            ],
            "author_sortorder": "pensec, u.",
            "author_asciified": "U. Pensec",
            "author_unicode": "U. Pensec",
            "author_html": "U.&nbsp;Pensec",
            "author_latex": "U.~Pensec"
        },
        {
            "author_id": "xwiki:XWiki.micheleperesano@cta-consortiumorg",
            "lastname": "Peresano",
            "firstname": "Michele",
            "email": "michele.peresano@to.infn.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-7537-7334",
            "affil_place_ids": [
                "AffiliationAddress.Italy.U Torino",
                "AffiliationAddress.Italy.INFN Torino"
            ],
            "affil_place_keys": [
                "ItalyUTorino",
                "ItalyINFNTorino"
            ],
            "affil_nums": [
                80,
                79
            ],
            "affil_num_strs": [
                "81",
                "80"
            ],
            "author_sortorder": "peresano, m.",
            "author_asciified": "M. Peresano",
            "author_unicode": "M. Peresano",
            "author_html": "M.&nbsp;Peresano",
            "author_latex": "M.~Peresano"
        },
        {
            "author_id": "xwiki:XWiki.JuditPerezRomero",
            "lastname": "P\u00e9rez-Romero",
            "firstname": "Judit",
            "email": "judit.perez@uam.es",
            "corresponding": true,
            "orcid": "https://orcid.org/0000-0002-9408-3120",
            "affil_place_ids": [
                "AffiliationAddress.Spain.IFT-UAM/CSIC",
                "AffiliationAddress.Slovenia.U Nova Gorica (CAC)"
            ],
            "affil_place_keys": [
                "SpainIFTUAMCSIC",
                "SloveniaUNovaGoricaCAC"
            ],
            "affil_nums": [
                9,
                46
            ],
            "affil_num_strs": [
                "10",
                "47"
            ],
            "author_sortorder": "perez-romero, j.",
            "author_asciified": "J. Perez-Romero",
            "author_unicode": "J. P\u00e9rez-Romero",
            "author_html": "J.&nbsp;P&#233;rez-Romero",
            "author_latex": "J.~P\\'erez-Romero"
        },
        {
            "author_id": "xwiki:XWiki.giadaperon@cta-consortiumorg",
            "lastname": "Peron",
            "firstname": "Giada",
            "email": "giada.peron@cta-consortium.org",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.France.APC U Paris Cit\u00e9"
            ],
            "affil_place_keys": [
                "FranceAPCUParisCite"
            ],
            "affil_nums": [
                77
            ],
            "affil_num_strs": [
                "78"
            ],
            "author_sortorder": "peron, g.",
            "author_asciified": "G. Peron",
            "author_unicode": "G. Peron",
            "author_html": "G.&nbsp;Peron",
            "author_latex": "G.~Peron"
        },
        {
            "author_id": "xwiki:XWiki.massimopersic@CTA-consortiumorg",
            "lastname": "Persic",
            "firstname": "Massimo",
            "email": "massimo.persic@inaf.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-1853-4900",
            "affil_place_ids": [
                "AffiliationAddress.Italy.O Padova",
                "AffiliationAddress.Italy.O and INFN Trieste"
            ],
            "affil_place_keys": [
                "ItalyOPadova",
                "ItalyOandINFNTrieste"
            ],
            "affil_nums": [
                159,
                160
            ],
            "affil_num_strs": [
                "160",
                "161"
            ],
            "author_sortorder": "persic, m.",
            "author_asciified": "M. Persic",
            "author_unicode": "M. Persic",
            "author_html": "M.&nbsp;Persic",
            "author_latex": "M.~Persic"
        },
        {
            "author_id": "xwiki:XWiki.pierre-olivierpetrucci@cta-consortiumorg",
            "lastname": "Petrucci",
            "firstname": "Pierre-Olivier",
            "email": "pierre-olivier.petrucci@univ-grenoble-alpes.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-6061-3480",
            "affil_place_ids": [
                "AffiliationAddress.France.IPAG U Grenoble Alpes"
            ],
            "affil_place_keys": [
                "FranceIPAGUGrenobleAlpes"
            ],
            "affil_nums": [
                161
            ],
            "affil_num_strs": [
                "162"
            ],
            "author_sortorder": "petrucci, p.-o.",
            "author_asciified": "P.-O. Petrucci",
            "author_unicode": "P.-O. Petrucci",
            "author_html": "P.-O.&nbsp;Petrucci",
            "author_latex": "P.-O.~Petrucci"
        },
        {
            "author_id": "xwiki:XWiki.OlehPetruk",
            "lastname": "Petruk",
            "firstname": "Oleh",
            "email": "oleh.petruk@gmail.com",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-3487-0349",
            "affil_place_ids": [
                "AffiliationAddress.Ukraine.IAPMM Lviv"
            ],
            "affil_place_keys": [
                "UkraineIAPMMLviv"
            ],
            "affil_nums": [
                44
            ],
            "affil_num_strs": [
                "45"
            ],
            "author_sortorder": "petruk, o.",
            "author_asciified": "O. Petruk",
            "author_unicode": "O. Petruk",
            "author_html": "O.&nbsp;Petruk",
            "author_latex": "O.~Petruk"
        },
        {
            "author_id": "xwiki:XWiki.giovannipiano@cta-consortiumorg",
            "lastname": "Piano",
            "firstname": "Giovanni",
            "email": "giovanni.piano@inaf.it",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Italy.IAPS"
            ],
            "affil_place_keys": [
                "ItalyIAPS"
            ],
            "affil_nums": [
                104
            ],
            "affil_num_strs": [
                "105"
            ],
            "author_sortorder": "piano, g.",
            "author_asciified": "G. Piano",
            "author_unicode": "G. Piano",
            "author_html": "G.&nbsp;Piano",
            "author_latex": "G.~Piano"
        },
        {
            "author_id": "xwiki:XWiki.ericpierre@cta-consortiumorg",
            "lastname": "Pierre",
            "firstname": "Eric",
            "email": "pierre@lpnhe.in2p3.fr",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.France.LPNHE U Sorbonne"
            ],
            "affil_place_keys": [
                "FranceLPNHEUSorbonne"
            ],
            "affil_nums": [
                54
            ],
            "affil_num_strs": [
                "55"
            ],
            "author_sortorder": "pierre, e.",
            "author_asciified": "E. Pierre",
            "author_unicode": "E. Pierre",
            "author_html": "E.&nbsp;Pierre",
            "author_latex": "E.~Pierre"
        },
        {
            "author_id": "xwiki:XWiki.ermannopietropaolo@cta-consortiumorg",
            "lastname": "Pietropaolo",
            "firstname": "Ermanno",
            "email": "ermanno.pietropaolo@aquila.infn.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-6633-9846",
            "affil_place_ids": [
                "AffiliationAddress.Italy.U and INFN Aquila"
            ],
            "affil_place_keys": [
                "ItalyUandINFNAquila"
            ],
            "affil_nums": [
                122
            ],
            "affil_num_strs": [
                "123"
            ],
            "author_sortorder": "pietropaolo, e.",
            "author_asciified": "E. Pietropaolo",
            "author_unicode": "E. Pietropaolo",
            "author_html": "E.&nbsp;Pietropaolo",
            "author_latex": "E.~Pietropaolo"
        },
        {
            "author_id": "xwiki:XWiki.fabiopintore@cta-observatoryorg",
            "lastname": "Pintore",
            "firstname": "Fabio",
            "email": "fabio.pintore@inaf.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-3869-2925",
            "affil_place_ids": [
                "AffiliationAddress.Italy.IASF Palermo"
            ],
            "affil_place_keys": [
                "ItalyIASFPalermo"
            ],
            "affil_nums": [
                70
            ],
            "affil_num_strs": [
                "71"
            ],
            "author_sortorder": "pintore, f.",
            "author_asciified": "F. Pintore",
            "author_unicode": "F. Pintore",
            "author_html": "F.&nbsp;Pintore",
            "author_latex": "F.~Pintore"
        },
        {
            "author_id": "xwiki:XWiki.giorgiopirola@cta-consortiumorg",
            "lastname": "Pirola",
            "firstname": "Giorgio",
            "email": "gpirola@mppmu.mpg.de",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Germany.MPP"
            ],
            "affil_place_keys": [
                "GermanyMPP"
            ],
            "affil_nums": [
                42
            ],
            "affil_num_strs": [
                "43"
            ],
            "author_sortorder": "pirola, g.",
            "author_asciified": "G. Pirola",
            "author_unicode": "G. Pirola",
            "author_html": "G.&nbsp;Pirola",
            "author_latex": "G.~Pirola"
        },
        {
            "author_id": "xwiki:XWiki.SantiagoPita",
            "lastname": "Pita",
            "firstname": "Santiago",
            "email": "santiago.pita@apc.univ-paris7.fr",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.France.APC U Paris Cit\u00e9"
            ],
            "affil_place_keys": [
                "FranceAPCUParisCite"
            ],
            "affil_nums": [
                77
            ],
            "affil_num_strs": [
                "78"
            ],
            "author_sortorder": "pita, s.",
            "author_asciified": "S. Pita",
            "author_unicode": "S. Pita",
            "author_html": "S.&nbsp;Pita",
            "author_latex": "S.~Pita"
        },
        {
            "author_id": "xwiki:XWiki.cyannbuisson@cta-consortiumorg",
            "lastname": "Plard",
            "firstname": "Cyann",
            "email": "cyann.plard@lapp.in2p3.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-4061-3800",
            "affil_place_ids": [
                "AffiliationAddress.France.LAPP U Savoie Mont Blanc"
            ],
            "affil_place_keys": [
                "FranceLAPPUSavoieMontBlanc"
            ],
            "affil_nums": [
                45
            ],
            "affil_num_strs": [
                "46"
            ],
            "author_sortorder": "plard, c.",
            "author_asciified": "C. Plard",
            "author_unicode": "C. Plard",
            "author_html": "C.&nbsp;Plard",
            "author_latex": "C.~Plard"
        },
        {
            "author_id": "xwiki:XWiki.franjopodobnik@cta-consortiumorg",
            "lastname": "Podobnik",
            "firstname": "Franjo",
            "email": "f.podobnik@student.unisi.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-6125-9487",
            "affil_place_ids": [
                "AffiliationAddress.Italy.U Siena and INFN"
            ],
            "affil_place_keys": [
                "ItalyUSienaandINFN"
            ],
            "affil_nums": [
                156
            ],
            "affil_num_strs": [
                "157"
            ],
            "author_sortorder": "podobnik, f.",
            "author_asciified": "F. Podobnik",
            "author_unicode": "F. Podobnik",
            "author_html": "F.&nbsp;Podobnik",
            "author_latex": "F.~Podobnik"
        },
        {
            "author_id": "xwiki:XWiki.MartinPohl",
            "lastname": "Pohl",
            "firstname": "Martin",
            "email": "marpohl@uni-potsdam.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-7861-1707",
            "affil_place_ids": [
                "AffiliationAddress.Germany.U Potsdam",
                "AffiliationAddress.Germany.DESY"
            ],
            "affil_place_keys": [
                "GermanyUPotsdam",
                "GermanyDESY"
            ],
            "affil_nums": [
                35,
                31
            ],
            "affil_num_strs": [
                "36",
                "32"
            ],
            "author_sortorder": "pohl, m.",
            "author_asciified": "M. Pohl",
            "author_unicode": "M. Pohl",
            "author_html": "M.&nbsp;Pohl",
            "author_latex": "M.~Pohl"
        },
        {
            "author_id": "xwiki:XWiki.miguelpolo@cta-consortiumorg",
            "lastname": "Polo",
            "firstname": "Miguel",
            "email": "miguel.polo@externos.ciemat.es",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Spain.CIEMAT"
            ],
            "affil_place_keys": [
                "SpainCIEMAT"
            ],
            "affil_nums": [
                40
            ],
            "affil_num_strs": [
                "41"
            ],
            "author_sortorder": "polo, m.",
            "author_asciified": "M. Polo",
            "author_unicode": "M. Polo",
            "author_html": "M.&nbsp;Polo",
            "author_latex": "M.~Polo"
        },
        {
            "author_id": "xwiki:XWiki.estellepons@cta-consortiumorg",
            "lastname": "Pons",
            "firstname": "Estelle",
            "email": "estelle.pons@lapp.in2p3.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-7601-9811",
            "affil_place_ids": [
                "AffiliationAddress.France.LAPP U Savoie Mont Blanc"
            ],
            "affil_place_keys": [
                "FranceLAPPUSavoieMontBlanc"
            ],
            "affil_nums": [
                45
            ],
            "affil_num_strs": [
                "46"
            ],
            "author_sortorder": "pons, e.",
            "author_asciified": "E. Pons",
            "author_unicode": "E. Pons",
            "author_html": "E.&nbsp;Pons",
            "author_latex": "E.~Pons"
        },
        {
            "author_id": "xwiki:XWiki.Gabrieleponti@cta-consortiumorg",
            "lastname": "Ponti",
            "firstname": "Gabriele",
            "email": "gabriele.ponti@inaf.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-0293-3608",
            "affil_place_ids": [
                "AffiliationAddress.Italy.O Brera"
            ],
            "affil_place_keys": [
                "ItalyOBrera"
            ],
            "affil_nums": [
                162
            ],
            "affil_num_strs": [
                "163"
            ],
            "author_sortorder": "ponti, g.",
            "author_asciified": "G. Ponti",
            "author_unicode": "G. Ponti",
            "author_html": "G.&nbsp;Ponti",
            "author_latex": "G.~Ponti"
        },
        {
            "author_id": "xwiki:XWiki.elisaprandini@cta-consortiumorg",
            "lastname": "Prandini",
            "firstname": "Elisa",
            "email": "elisa.prandini@unipd.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-4502-9053",
            "affil_place_ids": [
                "AffiliationAddress.Italy.U Padova and INFN"
            ],
            "affil_place_keys": [
                "ItalyUPadovaandINFN"
            ],
            "affil_nums": [
                34
            ],
            "affil_num_strs": [
                "35"
            ],
            "author_sortorder": "prandini, e.",
            "author_asciified": "E. Prandini",
            "author_unicode": "E. Prandini",
            "author_html": "E.&nbsp;Prandini",
            "author_latex": "E.~Prandini"
        },
        {
            "author_id": "xwiki:XWiki.julieprast@cta-consortiumorg",
            "lastname": "Prast",
            "firstname": "Julie",
            "email": "julie.prast@lapp.in2p3.fr",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.France.LAPP U Savoie Mont Blanc"
            ],
            "affil_place_keys": [
                "FranceLAPPUSavoieMontBlanc"
            ],
            "affil_nums": [
                45
            ],
            "affil_num_strs": [
                "46"
            ],
            "author_sortorder": "prast, j.",
            "author_asciified": "J. Prast",
            "author_unicode": "J. Prast",
            "author_html": "J.&nbsp;Prast",
            "author_latex": "J.~Prast"
        },
        {
            "author_id": "xwiki:XWiki.giacomoprincipe@cta-observatoryorg",
            "lastname": "Principe",
            "firstname": "Giacomo",
            "email": "giacomo.principe91@gmail.com",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Italy.U and INFN Trieste"
            ],
            "affil_place_keys": [
                "ItalyUandINFNTrieste"
            ],
            "affil_nums": [
                135
            ],
            "affil_num_strs": [
                "136"
            ],
            "author_sortorder": "principe, g.",
            "author_asciified": "G. Principe",
            "author_unicode": "G. Principe",
            "author_html": "G.&nbsp;Principe",
            "author_latex": "G.~Principe"
        },
        {
            "author_id": "xwiki:XWiki.chaitanyapriyadarshi@cta-consortiumorg",
            "lastname": "Priyadarshi",
            "firstname": "Chaitanya",
            "email": "cpriyadarshi@ifae.es",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-9160-9617",
            "affil_place_ids": [
                "AffiliationAddress.Spain.IFAE-BIST"
            ],
            "affil_place_keys": [
                "SpainIFAEBIST"
            ],
            "affil_nums": [
                29
            ],
            "affil_num_strs": [
                "30"
            ],
            "author_sortorder": "priyadarshi, c.",
            "author_asciified": "C. Priyadarshi",
            "author_unicode": "C. Priyadarshi",
            "author_html": "C.&nbsp;Priyadarshi",
            "author_latex": "C.~Priyadarshi"
        },
        {
            "author_id": "xwiki:XWiki.nicolasproduit@cta-consortiumorg",
            "lastname": "Produit",
            "firstname": "Nicolas",
            "email": "nicolas.produit@unige.ch",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-7138-7677",
            "affil_place_ids": [
                "AffiliationAddress.Switzerland.U Geneva - ISDC"
            ],
            "affil_place_keys": [
                "SwitzerlandUGenevaISDC"
            ],
            "affil_nums": [
                28
            ],
            "affil_num_strs": [
                "29"
            ],
            "author_sortorder": "produit, n.",
            "author_asciified": "N. Produit",
            "author_unicode": "N. Produit",
            "author_html": "N.&nbsp;Produit",
            "author_latex": "N.~Produit"
        },
        {
            "author_id": "xwiki:XWiki.ElisaPueschel",
            "lastname": "Pueschel",
            "firstname": "Elisa",
            "email": "elisa.pueschel@desy.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-0529-1973",
            "affil_place_ids": [
                "AffiliationAddress.Germany.DESY"
            ],
            "affil_place_keys": [
                "GermanyDESY"
            ],
            "affil_nums": [
                31
            ],
            "affil_num_strs": [
                "32"
            ],
            "author_sortorder": "pueschel, e.",
            "author_asciified": "E. Pueschel",
            "author_unicode": "E. Pueschel",
            "author_html": "E.&nbsp;Pueschel",
            "author_latex": "E.~Pueschel"
        },
        {
            "author_id": "xwiki:XWiki.gerdpuhlhofer@cta-consortiumorg",
            "lastname": "P\u00fchlhofer",
            "firstname": "Gerd",
            "email": "gerd.puehlhofer@astro.uni-tuebingen.de",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Germany.IAAT"
            ],
            "affil_place_keys": [
                "GermanyIAAT"
            ],
            "affil_nums": [
                47
            ],
            "affil_num_strs": [
                "48"
            ],
            "author_sortorder": "puhlhofer, g.",
            "author_asciified": "G. Puhlhofer",
            "author_unicode": "G. P\u00fchlhofer",
            "author_html": "G.&nbsp;P&#252;hlhofer",
            "author_latex": "G.~P\\\"uhlhofer"
        },
        {
            "author_id": "xwiki:XWiki.marialetiziapumo@cta-consortiumorg",
            "lastname": "Pumo",
            "firstname": "Maria Letizia",
            "email": "marialetizia.pumo@unict.it",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Italy.U Catania",
                "AffiliationAddress.Italy.INFN Catania"
            ],
            "affil_place_keys": [
                "ItalyUCatania",
                "ItalyINFNCatania"
            ],
            "affil_nums": [
                133,
                109
            ],
            "affil_num_strs": [
                "134",
                "110"
            ],
            "author_sortorder": "pumo, m. l.",
            "author_asciified": "M. L. Pumo",
            "author_unicode": "M. L. Pumo",
            "author_html": "M.&nbsp;L.&nbsp;Pumo",
            "author_latex": "M.~L.~Pumo"
        },
        {
            "author_id": "xwiki:XWiki.michaelpunch@cta-consortiumorg",
            "lastname": "Punch",
            "firstname": "Michael",
            "email": "punch@in2p3.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-4710-2165",
            "affil_place_ids": [
                "AffiliationAddress.France.APC U Paris Cit\u00e9"
            ],
            "affil_place_keys": [
                "FranceAPCUParisCite"
            ],
            "affil_nums": [
                77
            ],
            "affil_num_strs": [
                "78"
            ],
            "author_sortorder": "punch, m.",
            "author_asciified": "M. Punch",
            "author_unicode": "M. Punch",
            "author_html": "M.&nbsp;Punch",
            "author_latex": "M.~Punch"
        },
        {
            "author_id": "xwiki:XWiki.farinaldoqueiroz@cta-consortiumorg",
            "lastname": "Queiroz",
            "firstname": "Farinaldo",
            "email": "fisicojunior3@gmail.com",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Brazil.U Rio Grande do Norte IIP",
                "AffiliationAddress.Brazil.U Rio Grande do Norte Phys"
            ],
            "affil_place_keys": [
                "BrazilURioGrandedoNorteIIP",
                "BrazilURioGrandedoNortePhys"
            ],
            "affil_nums": [
                163,
                164
            ],
            "affil_num_strs": [
                "164",
                "165"
            ],
            "author_sortorder": "queiroz, f.",
            "author_asciified": "F. Queiroz",
            "author_unicode": "F. Queiroz",
            "author_html": "F.&nbsp;Queiroz",
            "author_latex": "F.~Queiroz"
        },
        {
            "author_id": "xwiki:XWiki.andreasquirrenbach@cta-consortiumorg",
            "lastname": "Quirrenbach",
            "firstname": "Andreas",
            "email": "a.quirrenbach@lsw.uni-heidelberg.de",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Germany.LSW"
            ],
            "affil_place_keys": [
                "GermanyLSW"
            ],
            "affil_nums": [
                124
            ],
            "affil_num_strs": [
                "125"
            ],
            "author_sortorder": "quirrenbach, a.",
            "author_asciified": "A. Quirrenbach",
            "author_unicode": "A. Quirrenbach",
            "author_html": "A.&nbsp;Quirrenbach",
            "author_latex": "A.~Quirrenbach"
        },
        {
            "author_id": "xwiki:XWiki.silviaraino@cta-consortiumorg",
            "lastname": "Rain\u00f2",
            "firstname": "Silvia",
            "email": "silvia.raino@ba.infn.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-9181-0345",
            "affil_place_ids": [
                "AffiliationAddress.Italy.U and INFN Bari"
            ],
            "affil_place_keys": [
                "ItalyUandINFNBari"
            ],
            "affil_nums": [
                76
            ],
            "affil_num_strs": [
                "77"
            ],
            "author_sortorder": "raino, s.",
            "author_asciified": "S. Raino",
            "author_unicode": "S. Rain\u00f2",
            "author_html": "S.&nbsp;Rain&#242;",
            "author_latex": "S.~Rain\\`o"
        },
        {
            "author_id": "xwiki:XWiki.riccardorando@cta-consortiumorg",
            "lastname": "Rando",
            "firstname": "Riccardo",
            "email": "riccardo.rando@pd.infn.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-6992-818X",
            "affil_place_ids": [
                "AffiliationAddress.Italy.U Padova and INFN"
            ],
            "affil_place_keys": [
                "ItalyUPadovaandINFN"
            ],
            "affil_nums": [
                34
            ],
            "affil_num_strs": [
                "35"
            ],
            "author_sortorder": "rando, r.",
            "author_asciified": "R. Rando",
            "author_unicode": "R. Rando",
            "author_html": "R.&nbsp;Rando",
            "author_latex": "R.~Rando"
        },
        {
            "author_id": "xwiki:XWiki.SoeburRazzaque",
            "lastname": "Razzaque",
            "firstname": "Soebur",
            "email": "srazzaque@uj.ac.za",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-0130-2460",
            "affil_place_ids": [
                "AffiliationAddress.South Africa.U Johannesburg",
                "AffiliationAddress.USA.GWU Washington DC"
            ],
            "affil_place_keys": [
                "SouthAfricaUJohannesburg",
                "USAGWUWashingtonDC"
            ],
            "affil_nums": [
                165,
                114
            ],
            "affil_num_strs": [
                "166",
                "115"
            ],
            "author_sortorder": "razzaque, s.",
            "author_asciified": "S. Razzaque",
            "author_unicode": "S. Razzaque",
            "author_html": "S.&nbsp;Razzaque",
            "author_latex": "S.~Razzaque"
        },
        {
            "author_id": "xwiki:XWiki.sarahrecchia@cta-consortiumorg",
            "lastname": "Recchia",
            "firstname": "Sarah",
            "email": "sarah.recchia@cta-consortium.org",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-1858-2622",
            "affil_place_ids": [
                "AffiliationAddress.Italy.U Torino"
            ],
            "affil_place_keys": [
                "ItalyUTorino"
            ],
            "affil_nums": [
                80
            ],
            "affil_num_strs": [
                "81"
            ],
            "author_sortorder": "recchia, s.",
            "author_asciified": "S. Recchia",
            "author_unicode": "S. Recchia",
            "author_html": "S.&nbsp;Recchia",
            "author_latex": "S.~Recchia"
        },
        {
            "author_id": "xwiki:XWiki.maximeregeard@cta-consortiumorg",
            "lastname": "Regeard",
            "firstname": "Maxime",
            "email": "maxime.regeard@cta-consortium.org",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-3844-6003",
            "affil_place_ids": [
                "AffiliationAddress.France.APC U Paris Cit\u00e9"
            ],
            "affil_place_keys": [
                "FranceAPCUParisCite"
            ],
            "affil_nums": [
                77
            ],
            "affil_num_strs": [
                "78"
            ],
            "author_sortorder": "regeard, m.",
            "author_asciified": "M. Regeard",
            "author_unicode": "M. Regeard",
            "author_html": "M.&nbsp;Regeard",
            "author_latex": "M.~Regeard"
        },
        {
            "author_id": "xwiki:XWiki.patrickreichherzer@cta-consortiumorg",
            "lastname": "Reichherzer",
            "firstname": "Patrick",
            "email": "patrick.reichherzer@rub.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-4513-8241",
            "affil_place_ids": [
                "AffiliationAddress.United Kingdom.U Oxford",
                "AffiliationAddress.Germany.U Bochum"
            ],
            "affil_place_keys": [
                "UnitedKingdomUOxford",
                "GermanyUBochum"
            ],
            "affil_nums": [
                83,
                38
            ],
            "affil_num_strs": [
                "84",
                "39"
            ],
            "author_sortorder": "reichherzer, p.",
            "author_asciified": "P. Reichherzer",
            "author_unicode": "P. Reichherzer",
            "author_html": "P.&nbsp;Reichherzer",
            "author_latex": "P.~Reichherzer"
        },
        {
            "author_id": "xwiki:XWiki.anitareimer@cta-consortiumorg",
            "lastname": "Reimer",
            "firstname": "Anita",
            "email": "anita.reimer@uibk.ac.at",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Austria.U Innsbruck"
            ],
            "affil_place_keys": [
                "AustriaUInnsbruck"
            ],
            "affil_nums": [
                128
            ],
            "affil_num_strs": [
                "129"
            ],
            "author_sortorder": "reimer, a.",
            "author_asciified": "A. Reimer",
            "author_unicode": "A. Reimer",
            "author_html": "A.&nbsp;Reimer",
            "author_latex": "A.~Reimer"
        },
        {
            "author_id": "xwiki:XWiki.OlafReimer",
            "lastname": "Reimer",
            "firstname": "Olaf",
            "email": "olaf.reimer@uibk.ac.at",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-6953-1385",
            "affil_place_ids": [
                "AffiliationAddress.Austria.U Innsbruck"
            ],
            "affil_place_keys": [
                "AustriaUInnsbruck"
            ],
            "affil_nums": [
                128
            ],
            "affil_num_strs": [
                "129"
            ],
            "author_sortorder": "reimer, o.",
            "author_asciified": "O. Reimer",
            "author_unicode": "O. Reimer",
            "author_html": "O.&nbsp;Reimer",
            "author_latex": "O.~Reimer"
        },
        {
            "author_id": "xwiki:XWiki.andreasreisenegger@cta-consortiumorg",
            "lastname": "Reisenegger",
            "firstname": "Andreas",
            "email": "areisene@gmail.com",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-4059-6796",
            "affil_place_ids": [
                "AffiliationAddress.Chile.U Pontificia Cat\u00f3lica de Chile",
                "AffiliationAddress.Chile.UMCE"
            ],
            "affil_place_keys": [
                "ChileUPontificiaCatolicadeChile",
                "ChileUMCE"
            ],
            "affil_nums": [
                10,
                166
            ],
            "affil_num_strs": [
                "11",
                "167"
            ],
            "author_sortorder": "reisenegger, a.",
            "author_asciified": "A. Reisenegger",
            "author_unicode": "A. Reisenegger",
            "author_html": "A.&nbsp;Reisenegger",
            "author_latex": "A.~Reisenegger"
        },
        {
            "author_id": "xwiki:XWiki.wolfgangrhode@cta-consortiumorg",
            "lastname": "Rhode",
            "firstname": "Wolfgang",
            "email": "wolfgang.rhode@tu-dortmund.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-2636-5000",
            "affil_place_ids": [
                "AffiliationAddress.Germany.U Dortmund (TU)"
            ],
            "affil_place_keys": [
                "GermanyUDortmundTU"
            ],
            "affil_nums": [
                23
            ],
            "affil_num_strs": [
                "24"
            ],
            "author_sortorder": "rhode, w.",
            "author_asciified": "W. Rhode",
            "author_unicode": "W. Rhode",
            "author_html": "W.&nbsp;Rhode",
            "author_latex": "W.~Rhode"
        },
        {
            "author_id": "xwiki:XWiki.DeividRibeiro",
            "lastname": "Ribeiro",
            "firstname": "Deivid",
            "email": "dr2792@columbia.edu",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.USA.Barnard College / Columbia University"
            ],
            "affil_place_keys": [
                "USABarnardCollegeColumbiaUniversity"
            ],
            "affil_nums": [
                167
            ],
            "affil_num_strs": [
                "168"
            ],
            "author_sortorder": "ribeiro, d.",
            "author_asciified": "D. Ribeiro",
            "author_unicode": "D. Ribeiro",
            "author_html": "D.&nbsp;Ribeiro",
            "author_latex": "D.~Ribeiro"
        },
        {
            "author_id": "xwiki:XWiki.MarcRibo",
            "lastname": "Rib\u00f3",
            "firstname": "Marc",
            "email": "mribo@fqa.ub.edu",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-9931-4557",
            "affil_place_ids": [
                "AffiliationAddress.Spain.ICC-UB"
            ],
            "affil_place_keys": [
                "SpainICCUB"
            ],
            "affil_nums": [
                7
            ],
            "affil_num_strs": [
                "8"
            ],
            "author_sortorder": "ribo, m.",
            "author_asciified": "M. Ribo",
            "author_unicode": "M. Rib\u00f3",
            "author_html": "M.&nbsp;Rib&#243;",
            "author_latex": "M.~Rib\\'o"
        },
        {
            "author_id": "xwiki:XWiki.tomrichtler@cta-consortiumorg",
            "lastname": "Richtler",
            "firstname": "Tom",
            "email": "tom@astro-udec.cl",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Chile.U de Concepci\u00f3n"
            ],
            "affil_place_keys": [
                "ChileUdeConcepcion"
            ],
            "affil_nums": [
                168
            ],
            "affil_num_strs": [
                "169"
            ],
            "author_sortorder": "richtler, t.",
            "author_asciified": "T. Richtler",
            "author_unicode": "T. Richtler",
            "author_html": "T.&nbsp;Richtler",
            "author_latex": "T.~Richtler"
        },
        {
            "author_id": "xwiki:XWiki.javierrico@cta-consortiumorg",
            "lastname": "Rico",
            "firstname": "Javier",
            "email": "jrico@ifae.es",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-4137-1134",
            "affil_place_ids": [
                "AffiliationAddress.Spain.IFAE-BIST"
            ],
            "affil_place_keys": [
                "SpainIFAEBIST"
            ],
            "affil_nums": [
                29
            ],
            "affil_num_strs": [
                "30"
            ],
            "author_sortorder": "rico, j.",
            "author_asciified": "J. Rico",
            "author_unicode": "J. Rico",
            "author_html": "J.&nbsp;Rico",
            "author_latex": "J.~Rico"
        },
        {
            "author_id": "xwiki:XWiki.frankrieger@cta-consortiumorg",
            "lastname": "Rieger",
            "firstname": "Frank",
            "email": "frank.rieger@mpi-hd.mpg.de",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Germany.MPIK"
            ],
            "affil_place_keys": [
                "GermanyMPIK"
            ],
            "affil_nums": [
                41
            ],
            "affil_num_strs": [
                "42"
            ],
            "author_sortorder": "rieger, f.",
            "author_asciified": "F. Rieger",
            "author_unicode": "F. Rieger",
            "author_html": "F.&nbsp;Rieger",
            "author_latex": "F.~Rieger"
        },
        {
            "author_id": "xwiki:XWiki.chiararighi@cta-observatoryorg",
            "lastname": "Righi",
            "firstname": "Chiara",
            "email": "chiara.righi@inaf.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-1218-9555",
            "affil_place_ids": [
                "AffiliationAddress.Italy.O Brera"
            ],
            "affil_place_keys": [
                "ItalyOBrera"
            ],
            "affil_nums": [
                162
            ],
            "affil_num_strs": [
                "163"
            ],
            "author_sortorder": "righi, c.",
            "author_asciified": "C. Righi",
            "author_unicode": "C. Righi",
            "author_html": "C.&nbsp;Righi",
            "author_latex": "C.~Righi"
        },
        {
            "author_id": "xwiki:XWiki.lucariitano@cta-consortiumorg",
            "lastname": "Riitano",
            "firstname": "Luca",
            "email": "riitano@wisc.edu",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.USA.U Wisconsin"
            ],
            "affil_place_keys": [
                "USAUWisconsin"
            ],
            "affil_nums": [
                85
            ],
            "affil_num_strs": [
                "86"
            ],
            "author_sortorder": "riitano, l.",
            "author_asciified": "L. Riitano",
            "author_unicode": "L. Riitano",
            "author_html": "L.&nbsp;Riitano",
            "author_latex": "L.~Riitano"
        },
        {
            "author_id": "xwiki:XWiki.vincenzorizi@cta-consortiumorg",
            "lastname": "Rizi",
            "firstname": "Vincenzo",
            "email": "vincenzo.rizi@aquila.infn.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-5277-6527",
            "affil_place_ids": [
                "AffiliationAddress.Italy.U and INFN Aquila"
            ],
            "affil_place_keys": [
                "ItalyUandINFNAquila"
            ],
            "affil_nums": [
                122
            ],
            "affil_num_strs": [
                "123"
            ],
            "author_sortorder": "rizi, v.",
            "author_asciified": "V. Rizi",
            "author_unicode": "V. Rizi",
            "author_html": "V.&nbsp;Rizi",
            "author_latex": "V.~Rizi"
        },
        {
            "author_id": "xwiki:XWiki.emmetroache@cta-consortiumorg",
            "lastname": "Roache",
            "firstname": "Emmet",
            "email": "eroache@cfa.harvard.edu",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.USA.CfA | Harvard & Smithsonian"
            ],
            "affil_place_keys": [
                "USACfAHarvardSmithsonian"
            ],
            "affil_nums": [
                39
            ],
            "affil_num_strs": [
                "40"
            ],
            "author_sortorder": "roache, e.",
            "author_asciified": "E. Roache",
            "author_unicode": "E. Roache",
            "author_html": "E.&nbsp;Roache",
            "author_latex": "E.~Roache"
        },
        {
            "author_id": "xwiki:XWiki.gonzalorodriguezfernandez@cta-consortiumorg",
            "lastname": "Rodriguez Fernandez",
            "firstname": "Gonzalo",
            "email": "gonzalo.rodriguez.fdez@gmail.com",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Italy.INFN Roma Tor Vergata"
            ],
            "affil_place_keys": [
                "ItalyINFNRomaTorVergata"
            ],
            "affil_nums": [
                107
            ],
            "affil_num_strs": [
                "108"
            ],
            "author_sortorder": "rodriguez fernandez, g.",
            "author_asciified": "G. Rodriguez Fernandez",
            "author_unicode": "G. Rodriguez Fernandez",
            "author_html": "G.&nbsp;Rodriguez&nbsp;Fernandez",
            "author_latex": "G.~Rodriguez~Fernandez"
        },
        {
            "author_id": "xwiki:XWiki.juanjoserodriguezvazquez@cta-consortiumorg",
            "lastname": "Rodr\u00edguez-V\u00e1zquez",
            "firstname": "Juan Jos\u00e9",
            "email": "jj.rodriguez@ciemat.es",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Spain.CIEMAT"
            ],
            "affil_place_keys": [
                "SpainCIEMAT"
            ],
            "affil_nums": [
                40
            ],
            "affil_num_strs": [
                "41"
            ],
            "author_sortorder": "rodriguez-vazquez, j. j.",
            "author_asciified": "J. J. Rodriguez-Vazquez",
            "author_unicode": "J. J. Rodr\u00edguez-V\u00e1zquez",
            "author_html": "J.&nbsp;J.&nbsp;Rodr&#237;guez-V&#225;zquez",
            "author_latex": "J.~J.~Rodr{\\'\\i}guez-V\\'azquez"
        },
        {
            "author_id": "xwiki:XWiki.PatRomano",
            "lastname": "Romano",
            "firstname": "Patrizia",
            "email": "patrizia.romano@inaf.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-0258-7469",
            "affil_place_ids": [
                "AffiliationAddress.Italy.O Brera"
            ],
            "affil_place_keys": [
                "ItalyOBrera"
            ],
            "affil_nums": [
                162
            ],
            "affil_num_strs": [
                "163"
            ],
            "author_sortorder": "romano, p.",
            "author_asciified": "P. Romano",
            "author_unicode": "P. Romano",
            "author_html": "P.&nbsp;Romano",
            "author_latex": "P.~Romano"
        },
        {
            "author_id": "xwiki:XWiki.giusepperomeo@cta-consortiumorg_1",
            "lastname": "Romeo",
            "firstname": "Giuseppe",
            "email": "giuseppe.romeo@inaf.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-3239-6057",
            "affil_place_ids": [
                "AffiliationAddress.Italy.O Catania"
            ],
            "affil_place_keys": [
                "ItalyOCatania"
            ],
            "affil_nums": [
                82
            ],
            "affil_num_strs": [
                "83"
            ],
            "author_sortorder": "romeo, g.",
            "author_asciified": "G. Romeo",
            "author_unicode": "G. Romeo",
            "author_html": "G.&nbsp;Romeo",
            "author_latex": "G.~Romeo"
        },
        {
            "author_id": "xwiki:XWiki.jaimerosado@cta-consortiumorg",
            "lastname": "Rosado",
            "firstname": "Jaime",
            "email": "jaime_ros@fis.ucm.es",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Spain.UCM, Altas Energ\u00edas"
            ],
            "affil_place_keys": [
                "SpainUCMAltasEnergias"
            ],
            "affil_nums": [
                12
            ],
            "affil_num_strs": [
                "13"
            ],
            "author_sortorder": "rosado, j.",
            "author_asciified": "J. Rosado",
            "author_unicode": "J. Rosado",
            "author_html": "J.&nbsp;Rosado",
            "author_latex": "J.~Rosado"
        },
        {
            "author_id": "xwiki:XWiki.albertorosales@cta-consortiumorg",
            "lastname": "Rosales de Leon",
            "firstname": "Alberto",
            "email": "arosales@lpnhe.in2p3.fr",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.France.LPNHE U Sorbonne"
            ],
            "affil_place_keys": [
                "FranceLPNHEUSorbonne"
            ],
            "affil_nums": [
                54
            ],
            "affil_num_strs": [
                "55"
            ],
            "author_sortorder": "rosales de leon, a.",
            "author_asciified": "A. Rosales de Leon",
            "author_unicode": "A. Rosales de Leon",
            "author_html": "A.&nbsp;Rosales&nbsp;de&nbsp;Leon",
            "author_latex": "A.~Rosales~de~Leon"
        },
        {
            "author_id": "xwiki:XWiki.gavinrowell@cta-consortiumorg",
            "lastname": "Rowell",
            "firstname": "Gavin",
            "email": "gavin.rowell@adelaide.edu.au",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-9516-1581",
            "affil_place_ids": [
                "AffiliationAddress.Australia.U Adelaide"
            ],
            "affil_place_keys": [
                "AustraliaUAdelaide"
            ],
            "affil_nums": [
                57
            ],
            "affil_num_strs": [
                "58"
            ],
            "author_sortorder": "rowell, g.",
            "author_asciified": "G. Rowell",
            "author_unicode": "G. Rowell",
            "author_html": "G.&nbsp;Rowell",
            "author_latex": "G.~Rowell"
        },
        {
            "author_id": "xwiki:XWiki.bronislawrudak@cta-consortiumorg",
            "lastname": "Rudak",
            "firstname": "Bronislaw",
            "email": "bronek@ncac.torun.pl",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Poland.Nicolaus Copernicus Astronomical Center"
            ],
            "affil_place_keys": [
                "PolandNicolausCopernicusAstronomicalCenter"
            ],
            "affil_nums": [
                130
            ],
            "affil_num_strs": [
                "131"
            ],
            "author_sortorder": "rudak, b.",
            "author_asciified": "B. Rudak",
            "author_unicode": "B. Rudak",
            "author_html": "B.&nbsp;Rudak",
            "author_latex": "B.~Rudak"
        },
        {
            "author_id": "xwiki:XWiki.cameronrulten@cta-consortiumorg",
            "lastname": "Rulten",
            "firstname": "Cameron Boyd",
            "email": "cameron.b.rulten@durham.ac.uk",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-7483-4348",
            "affil_place_ids": [
                "AffiliationAddress.United Kingdom.U Durham"
            ],
            "affil_place_keys": [
                "UnitedKingdomUDurham"
            ],
            "affil_nums": [
                60
            ],
            "affil_num_strs": [
                "61"
            ],
            "author_sortorder": "rulten, c. b.",
            "author_asciified": "C. B. Rulten",
            "author_unicode": "C. B. Rulten",
            "author_html": "C.&nbsp;B.&nbsp;Rulten",
            "author_latex": "C.~B.~Rulten"
        },
        {
            "author_id": "xwiki:XWiki.federicorusso@cta-consortiumorg",
            "lastname": "Russo",
            "firstname": "Federico",
            "email": "federico.russo@inaf.it",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Italy.OAS Bologna"
            ],
            "affil_place_keys": [
                "ItalyOASBologna"
            ],
            "affil_nums": [
                58
            ],
            "affil_num_strs": [
                "59"
            ],
            "author_sortorder": "russo, f.",
            "author_asciified": "F. Russo",
            "author_unicode": "F. Russo",
            "author_html": "F.&nbsp;Russo",
            "author_latex": "F.~Russo"
        },
        {
            "author_id": "xwiki:XWiki.sadeh",
            "lastname": "Sadeh",
            "firstname": "Iftach",
            "email": "iftach.sadeh@desy.de",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Germany.DESY"
            ],
            "affil_place_keys": [
                "GermanyDESY"
            ],
            "affil_nums": [
                31
            ],
            "affil_num_strs": [
                "32"
            ],
            "author_sortorder": "sadeh, i.",
            "author_asciified": "I. Sadeh",
            "author_unicode": "I. Sadeh",
            "author_html": "I.&nbsp;Sadeh",
            "author_latex": "I.~Sadeh"
        },
        {
            "author_id": "xwiki:XWiki.LabSaha",
            "lastname": "Saha",
            "firstname": "Lab",
            "email": "lab.saha@cfa.harvard.edu",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-3171-5039",
            "affil_place_ids": [
                "AffiliationAddress.USA.CfA | Harvard & Smithsonian"
            ],
            "affil_place_keys": [
                "USACfAHarvardSmithsonian"
            ],
            "affil_nums": [
                39
            ],
            "affil_num_strs": [
                "40"
            ],
            "author_sortorder": "saha, l.",
            "author_asciified": "L. Saha",
            "author_unicode": "L. Saha",
            "author_html": "L.&nbsp;Saha",
            "author_latex": "L.~Saha"
        },
        {
            "author_id": "xwiki:XWiki.TakayukiSaito",
            "lastname": "Saito",
            "firstname": "Takayuki",
            "email": "tsaito@icrr.u-tokyo.ac.jp",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Japan.U Tokyo, ICRR"
            ],
            "affil_place_keys": [
                "JapanUTokyoICRR"
            ],
            "affil_nums": [
                1
            ],
            "affil_num_strs": [
                "2"
            ],
            "author_sortorder": "saito, t.",
            "author_asciified": "T. Saito",
            "author_unicode": "T. Saito",
            "author_html": "T.&nbsp;Saito",
            "author_latex": "T.~Saito"
        },
        {
            "author_id": "xwiki:XWiki.heikosalzmann@cta-consortiumorg",
            "lastname": "Salzmann",
            "firstname": "Heiko",
            "email": "heiko.salzmann@astro.uni-tuebingen.de",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Germany.IAAT"
            ],
            "affil_place_keys": [
                "GermanyIAAT"
            ],
            "affil_nums": [
                47
            ],
            "affil_num_strs": [
                "48"
            ],
            "author_sortorder": "salzmann, h.",
            "author_asciified": "H. Salzmann",
            "author_unicode": "H. Salzmann",
            "author_html": "H.&nbsp;Salzmann",
            "author_latex": "H.~Salzmann"
        },
        {
            "author_id": "xwiki:XWiki.davidsanchez@cta-consortiumorg",
            "lastname": "Sanchez",
            "firstname": "David",
            "email": "david.sanchez@lapp.in2p3.fr",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.France.LAPP U Savoie Mont Blanc"
            ],
            "affil_place_keys": [
                "FranceLAPPUSavoieMontBlanc"
            ],
            "affil_nums": [
                45
            ],
            "affil_num_strs": [
                "46"
            ],
            "author_sortorder": "sanchez, d.",
            "author_asciified": "D. Sanchez",
            "author_unicode": "D. Sanchez",
            "author_html": "D.&nbsp;Sanchez",
            "author_latex": "D.~Sanchez"
        },
        {
            "author_id": "xwiki:XWiki.MiguelSanchezConde",
            "lastname": "S\u00e1nchez-Conde",
            "firstname": "Miguel",
            "email": "miguel.sanchezconde@uam.es",
            "corresponding": true,
            "orcid": "https://orcid.org/0000-0002-3849-9164",
            "affil_place_ids": [
                "AffiliationAddress.Spain.IFT-UAM/CSIC"
            ],
            "affil_place_keys": [
                "SpainIFTUAMCSIC"
            ],
            "affil_nums": [
                9
            ],
            "affil_num_strs": [
                "10"
            ],
            "author_sortorder": "sanchez-conde, m.",
            "author_asciified": "M. Sanchez-Conde",
            "author_unicode": "M. S\u00e1nchez-Conde",
            "author_html": "M.&nbsp;S&#225;nchez-Conde",
            "author_latex": "M.~S\\'anchez-Conde"
        },
        {
            "author_id": "xwiki:XWiki.pierlucasangiorgi@cta-consortiumorg",
            "lastname": "Sangiorgi",
            "firstname": "Pierluca",
            "email": "pierluca.sangiorgi@inaf.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-8138-9289",
            "affil_place_ids": [
                "AffiliationAddress.Italy.IASF Palermo"
            ],
            "affil_place_keys": [
                "ItalyIASFPalermo"
            ],
            "affil_nums": [
                70
            ],
            "affil_num_strs": [
                "71"
            ],
            "author_sortorder": "sangiorgi, p.",
            "author_asciified": "P. Sangiorgi",
            "author_unicode": "P. Sangiorgi",
            "author_html": "P.&nbsp;Sangiorgi",
            "author_latex": "P.~Sangiorgi"
        },
        {
            "author_id": "xwiki:XWiki.hidetoshisano@cta-consortiumorg",
            "lastname": "Sano",
            "firstname": "Hidetoshi",
            "email": "sano@a.phys.nagoya-u.ac.jp",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-2062-5692",
            "affil_place_ids": [
                "AffiliationAddress.Japan.U Tokyo, ICRR"
            ],
            "affil_place_keys": [
                "JapanUTokyoICRR"
            ],
            "affil_nums": [
                1
            ],
            "affil_num_strs": [
                "2"
            ],
            "author_sortorder": "sano, h.",
            "author_asciified": "H. Sano",
            "author_unicode": "H. Sano",
            "author_html": "H.&nbsp;Sano",
            "author_latex": "H.~Sano"
        },
        {
            "author_id": "xwiki:XWiki.MarcosSantander",
            "lastname": "Santander",
            "firstname": "Marcos",
            "email": "jmsantander@ua.edu",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-7297-8217",
            "affil_place_ids": [
                "AffiliationAddress.USA.U Alabama Tuscaloosa"
            ],
            "affil_place_keys": [
                "USAUAlabamaTuscaloosa"
            ],
            "affil_nums": [
                4
            ],
            "affil_num_strs": [
                "5"
            ],
            "author_sortorder": "santander, m.",
            "author_asciified": "M. Santander",
            "author_unicode": "M. Santander",
            "author_html": "M.&nbsp;Santander",
            "author_latex": "M.~Santander"
        },
        {
            "author_id": "xwiki:XWiki.andreasantangelo@cta-consortiumorg",
            "lastname": "Santangelo",
            "firstname": "Andrea",
            "email": "andrea.santangelo@uni-tuebingen.de",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Germany.IAAT"
            ],
            "affil_place_keys": [
                "GermanyIAAT"
            ],
            "affil_nums": [
                47
            ],
            "affil_num_strs": [
                "48"
            ],
            "author_sortorder": "santangelo, a.",
            "author_asciified": "A. Santangelo",
            "author_unicode": "A. Santangelo",
            "author_html": "A.&nbsp;Santangelo",
            "author_latex": "A.~Santangelo"
        },
        {
            "author_id": "xwiki:XWiki.reinaldosantos-lima@cta-consortiumorg",
            "lastname": "Santos-Lima",
            "firstname": "Reinaldo",
            "email": "reinaldo.lima@iag.usp.br",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-6880-4468",
            "affil_place_ids": [
                "AffiliationAddress.Brazil.IAG U S\u00e3o Paulo"
            ],
            "affil_place_keys": [
                "BrazilIAGUSaoPaulo"
            ],
            "affil_nums": [
                33
            ],
            "affil_num_strs": [
                "34"
            ],
            "author_sortorder": "santos-lima, r.",
            "author_asciified": "R. Santos-Lima",
            "author_unicode": "R. Santos-Lima",
            "author_html": "R.&nbsp;Santos-Lima",
            "author_latex": "R.~Santos-Lima"
        },
        {
            "author_id": "xwiki:XWiki.andreusanuy@cta-consortiumorg",
            "lastname": "Sanuy",
            "firstname": "Andreu",
            "email": "asanuy@fqa.ub.edu",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Spain.ICC-UB"
            ],
            "affil_place_keys": [
                "SpainICCUB"
            ],
            "affil_nums": [
                7
            ],
            "affil_num_strs": [
                "8"
            ],
            "author_sortorder": "sanuy, a.",
            "author_asciified": "A. Sanuy",
            "author_unicode": "A. Sanuy",
            "author_html": "A.&nbsp;Sanuy",
            "author_latex": "A.~Sanuy"
        },
        {
            "author_id": "xwiki:XWiki.tonisaric@cta-consortiumorg",
            "lastname": "\u0160ari\u0107",
            "firstname": "Toni",
            "email": "tosaric@fesb.hr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-8731-8369",
            "affil_place_ids": [
                "AffiliationAddress.Croatia.FESB"
            ],
            "affil_place_keys": [
                "CroatiaFESB"
            ],
            "affil_nums": [
                169
            ],
            "affil_num_strs": [
                "170"
            ],
            "author_sortorder": "saric, t.",
            "author_asciified": "T. Saric",
            "author_unicode": "T. \u0160ari\u0107",
            "author_html": "T.&nbsp;&#352;ari&#263;",
            "author_latex": "T.~\\v{S}ari\\'c"
        },
        {
            "author_id": "xwiki:XWiki.arkadiptasarkar@cta-consortiumorg",
            "lastname": "Sarkar",
            "firstname": "Arkadipta",
            "email": "arkadipta.sarkar@desy.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-7559-4339",
            "affil_place_ids": [
                "AffiliationAddress.Germany.DESY"
            ],
            "affil_place_keys": [
                "GermanyDESY"
            ],
            "affil_nums": [
                31
            ],
            "affil_num_strs": [
                "32"
            ],
            "author_sortorder": "sarkar, a.",
            "author_asciified": "A. Sarkar",
            "author_unicode": "A. Sarkar",
            "author_html": "A.&nbsp;Sarkar",
            "author_latex": "A.~Sarkar"
        },
        {
            "author_id": "xwiki:XWiki.subirsarkar@cta-consortiumorg",
            "lastname": "Sarkar",
            "firstname": "Subir",
            "email": "subir.sarkar@physics.ox.ac.uk",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-3542-858X",
            "affil_place_ids": [
                "AffiliationAddress.United Kingdom.U Oxford"
            ],
            "affil_place_keys": [
                "UnitedKingdomUOxford"
            ],
            "affil_nums": [
                83
            ],
            "affil_num_strs": [
                "84"
            ],
            "author_sortorder": "sarkar, s.",
            "author_asciified": "S. Sarkar",
            "author_unicode": "S. Sarkar",
            "author_html": "S.&nbsp;Sarkar",
            "author_latex": "S.~Sarkar"
        },
        {
            "author_id": "xwiki:XWiki.KonstancjaSatalecka",
            "lastname": "Satalecka",
            "firstname": "Konstancja",
            "email": "konstancja.satalecka@utu.fi",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Finland.U Turku"
            ],
            "affil_place_keys": [
                "FinlandUTurku"
            ],
            "affil_nums": [
                134
            ],
            "affil_num_strs": [
                "135"
            ],
            "author_sortorder": "satalecka, k.",
            "author_asciified": "K. Satalecka",
            "author_unicode": "K. Satalecka",
            "author_html": "K.&nbsp;Satalecka",
            "author_latex": "K.~Satalecka"
        },
        {
            "author_id": "xwiki:XWiki.francescosaturni@cta-observatoryorg",
            "lastname": "Saturni",
            "firstname": "Francesco Gabriele",
            "email": "francesco.saturni@inaf.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-1946-7706",
            "affil_place_ids": [
                "AffiliationAddress.Italy.O Roma"
            ],
            "affil_place_keys": [
                "ItalyORoma"
            ],
            "affil_nums": [
                16
            ],
            "affil_num_strs": [
                "17"
            ],
            "author_sortorder": "saturni, f. g.",
            "author_asciified": "F. G. Saturni",
            "author_unicode": "F. G. Saturni",
            "author_html": "F.&nbsp;G.&nbsp;Saturni",
            "author_latex": "F.~G.~Saturni"
        },
        {
            "author_id": "xwiki:XWiki.VolodymyrSavchenko",
            "lastname": "Savchenko",
            "firstname": "Volodymyr",
            "email": "volodymyr.savchenko@epfl.ch",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-6353-0808",
            "affil_place_ids": [
                "AffiliationAddress.Switzerland.EPFL Astro Obs"
            ],
            "affil_place_keys": [
                "SwitzerlandEPFLAstroObs"
            ],
            "affil_nums": [
                170
            ],
            "affil_num_strs": [
                "171"
            ],
            "author_sortorder": "savchenko, v.",
            "author_asciified": "V. Savchenko",
            "author_unicode": "V. Savchenko",
            "author_html": "V.&nbsp;Savchenko",
            "author_latex": "V.~Savchenko"
        },
        {
            "author_id": "xwiki:XWiki.andresscherer@cta-consortiumorg",
            "lastname": "Scherer",
            "firstname": "Andr\u00e9s",
            "email": "ascherer@uc.cl",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Chile.U Pontificia Cat\u00f3lica de Chile"
            ],
            "affil_place_keys": [
                "ChileUPontificiaCatolicadeChile"
            ],
            "affil_nums": [
                10
            ],
            "affil_num_strs": [
                "11"
            ],
            "author_sortorder": "scherer, a.",
            "author_asciified": "A. Scherer",
            "author_unicode": "A. Scherer",
            "author_html": "A.&nbsp;Scherer",
            "author_latex": "A.~Scherer"
        },
        {
            "author_id": "xwiki:XWiki.pietroschipani@cta-consortiumorg",
            "lastname": "Schipani",
            "firstname": "Pietro",
            "email": "pietro.schipani@inaf.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-0197-589X",
            "affil_place_ids": [
                "AffiliationAddress.Italy.O Capodimonte"
            ],
            "affil_place_keys": [
                "ItalyOCapodimonte"
            ],
            "affil_nums": [
                75
            ],
            "affil_num_strs": [
                "76"
            ],
            "author_sortorder": "schipani, p.",
            "author_asciified": "P. Schipani",
            "author_unicode": "P. Schipani",
            "author_html": "P.&nbsp;Schipani",
            "author_latex": "P.~Schipani"
        },
        {
            "author_id": "xwiki:XWiki.berndschleicher@cta-consortiumorg",
            "lastname": "Schleicher",
            "firstname": "Bernd",
            "email": "berndschleicher90@gmail.com",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Germany.U W\u00fcrzburg",
                "AffiliationAddress.Switzerland.ETH Z\u00fcrich"
            ],
            "affil_place_keys": [
                "GermanyUWurzburg",
                "SwitzerlandETHZurich"
            ],
            "affil_nums": [
                90,
                48
            ],
            "affil_num_strs": [
                "91",
                "49"
            ],
            "author_sortorder": "schleicher, b.",
            "author_asciified": "B. Schleicher",
            "author_unicode": "B. Schleicher",
            "author_html": "B.&nbsp;Schleicher",
            "author_latex": "B.~Schleicher"
        },
        {
            "author_id": "xwiki:XWiki.janlukasschubert@cta-consortiumorg",
            "lastname": "Schubert",
            "firstname": "Jan Lukas",
            "email": "jan-lukas.schubert@tu-dortmund.de",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Germany.U Dortmund (TU)"
            ],
            "affil_place_keys": [
                "GermanyUDortmundTU"
            ],
            "affil_nums": [
                23
            ],
            "affil_num_strs": [
                "24"
            ],
            "author_sortorder": "schubert, j. l.",
            "author_asciified": "J. L. Schubert",
            "author_unicode": "J. L. Schubert",
            "author_html": "J.&nbsp;L.&nbsp;Schubert",
            "author_latex": "J.~L.~Schubert"
        },
        {
            "author_id": "xwiki:XWiki.fabianschussler@cta-consortiumorg",
            "lastname": "Schussler",
            "firstname": "Fabian",
            "email": "fabian.schussler@cea.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-1500-6571",
            "affil_place_ids": [
                "AffiliationAddress.France.CEA-IRFU/DPhP"
            ],
            "affil_place_keys": [
                "FranceCEAIRFUDPhP"
            ],
            "affil_nums": [
                56
            ],
            "affil_num_strs": [
                "57"
            ],
            "author_sortorder": "schussler, f.",
            "author_asciified": "F. Schussler",
            "author_unicode": "F. Schussler",
            "author_html": "F.&nbsp;Schussler",
            "author_latex": "F.~Schussler"
        },
        {
            "author_id": "xwiki:XWiki.UllrichSchwanke",
            "lastname": "Schwanke",
            "firstname": "Ullrich",
            "email": "schwanke@physik.hu-berlin.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-1229-278X",
            "affil_place_ids": [
                "AffiliationAddress.Germany.U Berlin"
            ],
            "affil_place_keys": [
                "GermanyUBerlin"
            ],
            "affil_nums": [
                171
            ],
            "affil_num_strs": [
                "172"
            ],
            "author_sortorder": "schwanke, u.",
            "author_asciified": "U. Schwanke",
            "author_unicode": "U. Schwanke",
            "author_html": "U.&nbsp;Schwanke",
            "author_latex": "U.~Schwanke"
        },
        {
            "author_id": "xwiki:XWiki.georgschwefer@cta-consortiumorg",
            "lastname": "Schwefer",
            "firstname": "Georg",
            "email": "georg.schwefer@mpi-hd.mpg.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-2050-8413",
            "affil_place_ids": [
                "AffiliationAddress.Germany.MPIK"
            ],
            "affil_place_keys": [
                "GermanyMPIK"
            ],
            "affil_nums": [
                41
            ],
            "affil_num_strs": [
                "42"
            ],
            "author_sortorder": "schwefer, g.",
            "author_asciified": "G. Schwefer",
            "author_unicode": "G. Schwefer",
            "author_html": "G.&nbsp;Schwefer",
            "author_latex": "G.~Schwefer"
        },
        {
            "author_id": "xwiki:XWiki.MonicaSeglarArroyo",
            "lastname": "Seglar Arroyo",
            "firstname": "Monica",
            "email": "mseglar@ifae.es",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-8654-409X",
            "affil_place_ids": [
                "AffiliationAddress.Spain.IFAE-BIST"
            ],
            "affil_place_keys": [
                "SpainIFAEBIST"
            ],
            "affil_nums": [
                29
            ],
            "affil_num_strs": [
                "30"
            ],
            "author_sortorder": "seglar arroyo, m.",
            "author_asciified": "M. Seglar Arroyo",
            "author_unicode": "M. Seglar Arroyo",
            "author_html": "M.&nbsp;Seglar&nbsp;Arroyo",
            "author_latex": "M.~Seglar~Arroyo"
        },
        {
            "author_id": "xwiki:XWiki.seijisasa@cta-consortiumorg",
            "lastname": "Seiji",
            "firstname": "Sasa",
            "email": "sasa.tokai22@gmail.com",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Japan.U Tokai"
            ],
            "affil_place_keys": [
                "JapanUTokai"
            ],
            "affil_nums": [
                0
            ],
            "affil_num_strs": [
                "1"
            ],
            "author_sortorder": "seiji, s.",
            "author_asciified": "S. Seiji",
            "author_unicode": "S. Seiji",
            "author_html": "S.&nbsp;Seiji",
            "author_latex": "S.~Seiji"
        },
        {
            "author_id": "xwiki:XWiki.dimitrisemikoz@cta-consortiumorg",
            "lastname": "Semikoz",
            "firstname": "Dmitri",
            "email": "dmitri.semikoz@apc.univ-paris7.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-6417-1560",
            "affil_place_ids": [
                "AffiliationAddress.France.APC U Paris Cit\u00e9"
            ],
            "affil_place_keys": [
                "FranceAPCUParisCite"
            ],
            "affil_nums": [
                77
            ],
            "affil_num_strs": [
                "78"
            ],
            "author_sortorder": "semikoz, d.",
            "author_asciified": "D. Semikoz",
            "author_unicode": "D. Semikoz",
            "author_html": "D.&nbsp;Semikoz",
            "author_latex": "D.~Semikoz"
        },
        {
            "author_id": "xwiki:XWiki.olgasergijenko@cta-consortiumorg",
            "lastname": "Sergijenko",
            "firstname": "Olga",
            "email": "olga.sergijenko.astro@gmail.com",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Ukraine.Ast Obs of U Kyiv",
                "AffiliationAddress.Ukraine.Obs NAS Ukraine",
                "AffiliationAddress.Poland.AGH Cracow STC"
            ],
            "affil_place_keys": [
                "UkraineAstObsofUKyiv",
                "UkraineObsNASUkraine",
                "PolandAGHCracowSTC"
            ],
            "affil_nums": [
                99,
                172,
                173
            ],
            "affil_num_strs": [
                "100",
                "173",
                "174"
            ],
            "author_sortorder": "sergijenko, o.",
            "author_asciified": "O. Sergijenko",
            "author_unicode": "O. Sergijenko",
            "author_html": "O.&nbsp;Sergijenko",
            "author_latex": "O.~Sergijenko"
        },
        {
            "author_id": "xwiki:XWiki.mathieuservillat@cta-observatoryorg",
            "lastname": "Servillat",
            "firstname": "Mathieu",
            "email": "mathieu.servillat@obspm.fr",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.France.Observatoire de Paris"
            ],
            "affil_place_keys": [
                "FranceObservatoiredeParis"
            ],
            "affil_nums": [
                13
            ],
            "affil_num_strs": [
                "14"
            ],
            "author_sortorder": "servillat, m.",
            "author_asciified": "M. Servillat",
            "author_unicode": "M. Servillat",
            "author_html": "M.&nbsp;Servillat",
            "author_latex": "M.~Servillat"
        },
        {
            "author_id": "xwiki:XWiki.vitosguera@cta-consortiumorg",
            "lastname": "Sguera",
            "firstname": "Vito",
            "email": "vito.sguera@inaf.it",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Italy.OAS Bologna"
            ],
            "affil_place_keys": [
                "ItalyOASBologna"
            ],
            "affil_nums": [
                58
            ],
            "affil_num_strs": [
                "59"
            ],
            "author_sortorder": "sguera, v.",
            "author_asciified": "V. Sguera",
            "author_unicode": "V. Sguera",
            "author_html": "V.&nbsp;Sguera",
            "author_latex": "V.~Sguera"
        },
        {
            "author_id": "xwiki:XWiki.ruoyushang@cta-consortiumorg",
            "lastname": "Shang",
            "firstname": "Ruo Yu",
            "email": "r.y.shang@gmail.com",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.USA.UCLA"
            ],
            "affil_place_keys": [
                "USAUCLA"
            ],
            "affil_nums": [
                154
            ],
            "affil_num_strs": [
                "155"
            ],
            "author_sortorder": "shang, r. y.",
            "author_asciified": "R. Y. Shang",
            "author_unicode": "R. Y. Shang",
            "author_html": "R.&nbsp;Y.&nbsp;Shang",
            "author_latex": "R.~Y.~Shang"
        },
        {
            "author_id": "xwiki:XWiki.PoojaSharma",
            "lastname": "Sharma",
            "firstname": "Pooja",
            "email": "pooja.sharma@ijclab.in2p3.fr",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.France.IJCLab"
            ],
            "affil_place_keys": [
                "FranceIJCLab"
            ],
            "affil_nums": [
                51
            ],
            "affil_num_strs": [
                "52"
            ],
            "author_sortorder": "sharma, p.",
            "author_asciified": "P. Sharma",
            "author_unicode": "P. Sharma",
            "author_html": "P.&nbsp;Sharma",
            "author_latex": "P.~Sharma"
        },
        {
            "author_id": "xwiki:XWiki.hubertsiejkowski@cta-consortiumorg",
            "lastname": "Siejkowski",
            "firstname": "Hubert",
            "email": "h.siejkowski@cyfronet.pl",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-1673-2145",
            "affil_place_ids": [
                "AffiliationAddress.Poland.CYFRONET AGH"
            ],
            "affil_place_keys": [
                "PolandCYFRONETAGH"
            ],
            "affil_nums": [
                174
            ],
            "affil_num_strs": [
                "175"
            ],
            "author_sortorder": "siejkowski, h.",
            "author_asciified": "H. Siejkowski",
            "author_unicode": "H. Siejkowski",
            "author_html": "H.&nbsp;Siejkowski",
            "author_latex": "H.~Siejkowski"
        },
        {
            "author_id": "xwiki:XWiki.atreyeesinha@cta-consortiumorg_1",
            "lastname": "Sinha",
            "firstname": "Atreyee",
            "email": "atreyee.sinha@cta-consortium.org",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-9238-7163",
            "affil_place_ids": [
                "AffiliationAddress.Spain.UCM, Altas Energ\u00edas"
            ],
            "affil_place_keys": [
                "SpainUCMAltasEnergias"
            ],
            "affil_nums": [
                12
            ],
            "affil_num_strs": [
                "13"
            ],
            "author_sortorder": "sinha, a.",
            "author_asciified": "A. Sinha",
            "author_unicode": "A. Sinha",
            "author_html": "A.&nbsp;Sinha",
            "author_latex": "A.~Sinha"
        },
        {
            "author_id": "xwiki:XWiki.clarissasiqueira@cta-consortiumorg_2",
            "lastname": "Siqueira",
            "firstname": "Clarissa",
            "email": "clarissa.siqueira@cta-consortium.org",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Brazil.IFSC U S\u00e3o Paulo"
            ],
            "affil_place_keys": [
                "BrazilIFSCUSaoPaulo"
            ],
            "affil_nums": [
                22
            ],
            "affil_num_strs": [
                "23"
            ],
            "author_sortorder": "siqueira, c.",
            "author_asciified": "C. Siqueira",
            "author_unicode": "C. Siqueira",
            "author_html": "C.&nbsp;Siqueira",
            "author_latex": "C.~Siqueira"
        },
        {
            "author_id": "xwiki:XWiki.VitaliiSliusar",
            "lastname": "Sliusar",
            "firstname": "Vitalii",
            "email": "vitalii.sliusar@unige.ch",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-4387-9372",
            "affil_place_ids": [
                "AffiliationAddress.Switzerland.U Geneva - ISDC"
            ],
            "affil_place_keys": [
                "SwitzerlandUGenevaISDC"
            ],
            "affil_nums": [
                28
            ],
            "affil_num_strs": [
                "29"
            ],
            "author_sortorder": "sliusar, v.",
            "author_asciified": "V. Sliusar",
            "author_unicode": "V. Sliusar",
            "author_html": "V.&nbsp;Sliusar",
            "author_latex": "V.~Sliusar"
        },
        {
            "author_id": "xwiki:XWiki.agnieszkaslowikowska@cta-consortiumorg",
            "lastname": "Slowikowska",
            "firstname": "Agnieszka",
            "email": "aga@umk.pl",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-4525-3178",
            "affil_place_ids": [
                "AffiliationAddress.Poland.Toru\u0144 Institute of Astronomy"
            ],
            "affil_place_keys": [
                "PolandTorunInstituteofAstronomy"
            ],
            "affil_nums": [
                175
            ],
            "affil_num_strs": [
                "176"
            ],
            "author_sortorder": "slowikowska, a.",
            "author_asciified": "A. Slowikowska",
            "author_unicode": "A. Slowikowska",
            "author_html": "A.&nbsp;Slowikowska",
            "author_latex": "A.~Slowikowska"
        },
        {
            "author_id": "xwiki:XWiki.helenesol@cta-consortiumorg",
            "lastname": "Sol",
            "firstname": "Helene",
            "email": "helene.sol@obspm.fr",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.France.Observatoire de Paris"
            ],
            "affil_place_keys": [
                "FranceObservatoiredeParis"
            ],
            "affil_nums": [
                13
            ],
            "affil_num_strs": [
                "14"
            ],
            "author_sortorder": "sol, h.",
            "author_asciified": "H. Sol",
            "author_unicode": "H. Sol",
            "author_html": "H.&nbsp;Sol",
            "author_latex": "H.~Sol"
        },
        {
            "author_id": "xwiki:XWiki.andreasspecovius@cta-consortiumorg",
            "lastname": "Specovius",
            "firstname": "Andreas",
            "email": "andreas.specovius@fau.de",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Germany.U Erlangen (ECAP)"
            ],
            "affil_place_keys": [
                "GermanyUErlangenECAP"
            ],
            "affil_nums": [
                91
            ],
            "affil_num_strs": [
                "92"
            ],
            "author_sortorder": "specovius, a.",
            "author_asciified": "A. Specovius",
            "author_unicode": "A. Specovius",
            "author_html": "A.&nbsp;Specovius",
            "author_latex": "A.~Specovius"
        },
        {
            "author_id": "xwiki:XWiki.samspencer@cta-consortiumorg",
            "lastname": "Spencer",
            "firstname": "Samuel Timothy",
            "email": "samuel.spencer@fau.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-5516-1205",
            "affil_place_ids": [
                "AffiliationAddress.Germany.U Erlangen (ECAP)",
                "AffiliationAddress.United Kingdom.U Oxford"
            ],
            "affil_place_keys": [
                "GermanyUErlangenECAP",
                "UnitedKingdomUOxford"
            ],
            "affil_nums": [
                91,
                83
            ],
            "affil_num_strs": [
                "92",
                "84"
            ],
            "author_sortorder": "spencer, s. t.",
            "author_asciified": "S. T. Spencer",
            "author_unicode": "S. T. Spencer",
            "author_html": "S.&nbsp;T.&nbsp;Spencer",
            "author_latex": "S.~T.~Spencer"
        },
        {
            "author_id": "xwiki:XWiki.danielespiga@cta-consortiumorg",
            "lastname": "Spiga",
            "firstname": "Daniele",
            "email": "daniele.spiga@inaf.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-1163-7843",
            "affil_place_ids": [
                "AffiliationAddress.Italy.O Brera"
            ],
            "affil_place_keys": [
                "ItalyOBrera"
            ],
            "affil_nums": [
                162
            ],
            "affil_num_strs": [
                "163"
            ],
            "author_sortorder": "spiga, d.",
            "author_asciified": "D. Spiga",
            "author_unicode": "D. Spiga",
            "author_html": "D.&nbsp;Spiga",
            "author_latex": "D.~Spiga"
        },
        {
            "author_id": "xwiki:XWiki.AntonioStamerra",
            "lastname": "Stamerra",
            "firstname": "Antonio",
            "email": "antonio.stamerra@inaf.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-9430-5264",
            "affil_place_ids": [
                "AffiliationAddress.Italy.O Roma",
                "AffiliationAddress.Italy.CTAO Bologna"
            ],
            "affil_place_keys": [
                "ItalyORoma",
                "ItalyCTAOBologna"
            ],
            "affil_nums": [
                16,
                176
            ],
            "affil_num_strs": [
                "17",
                "177"
            ],
            "author_sortorder": "stamerra, a.",
            "author_asciified": "A. Stamerra",
            "author_unicode": "A. Stamerra",
            "author_html": "A.&nbsp;Stamerra",
            "author_latex": "A.~Stamerra"
        },
        {
            "author_id": "xwiki:XWiki.samostanic@cta-consortiumorg",
            "lastname": "Stani\u010d",
            "firstname": "Samo",
            "email": "samo.stanic@ung.si",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-3344-8381",
            "affil_place_ids": [
                "AffiliationAddress.Slovenia.U Nova Gorica (CAC)"
            ],
            "affil_place_keys": [
                "SloveniaUNovaGoricaCAC"
            ],
            "affil_nums": [
                46
            ],
            "affil_num_strs": [
                "47"
            ],
            "author_sortorder": "stanic, s.",
            "author_asciified": "S. Stanic",
            "author_unicode": "S. Stani\u010d",
            "author_html": "S.&nbsp;Stani&#269;",
            "author_latex": "S.~Stani\\v{c}"
        },
        {
            "author_id": "xwiki:XWiki.tomaszstarecki@cta-consortiumorg",
            "lastname": "Starecki",
            "firstname": "Tomasz",
            "email": "tomasz.starecki@pw.edu.pl",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-4730-6803",
            "affil_place_ids": [
                "AffiliationAddress.Poland.WUT Electronics"
            ],
            "affil_place_keys": [
                "PolandWUTElectronics"
            ],
            "affil_nums": [
                177
            ],
            "affil_num_strs": [
                "178"
            ],
            "author_sortorder": "starecki, t.",
            "author_asciified": "T. Starecki",
            "author_unicode": "T. Starecki",
            "author_html": "T.&nbsp;Starecki",
            "author_latex": "T.~Starecki"
        },
        {
            "author_id": "xwiki:XWiki.RhaanaStarling",
            "lastname": "Starling",
            "firstname": "Rhaana",
            "email": "rlcs1@le.ac.uk",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-5803-2038",
            "affil_place_ids": [
                "AffiliationAddress.United Kingdom.U Leicester"
            ],
            "affil_place_keys": [
                "UnitedKingdomULeicester"
            ],
            "affil_nums": [
                132
            ],
            "affil_num_strs": [
                "133"
            ],
            "author_sortorder": "starling, r.",
            "author_asciified": "R. Starling",
            "author_unicode": "R. Starling",
            "author_html": "R.&nbsp;Starling",
            "author_latex": "R.~Starling"
        },
        {
            "author_id": "xwiki:XWiki.lukaszstawarz@cta-consortiumorg",
            "lastname": "Stawarz",
            "firstname": "\u0141ukasz",
            "email": "stawarz@oa.uj.edu.pl",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Poland.U Jagiellonian"
            ],
            "affil_place_keys": [
                "PolandUJagiellonian"
            ],
            "affil_nums": [
                123
            ],
            "affil_num_strs": [
                "124"
            ],
            "author_sortorder": "stawarz, .",
            "author_asciified": ". Stawarz",
            "author_unicode": "\u0141. Stawarz",
            "author_html": "&#321;.&nbsp;Stawarz",
            "author_latex": "{\\L}.~Stawarz"
        },
        {
            "author_id": "xwiki:XWiki.constantinsteppa@cta-consortiumorg",
            "lastname": "Steppa",
            "firstname": "Constantin",
            "email": "steppa@uni-potsdam.de",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Germany.U Potsdam"
            ],
            "affil_place_keys": [
                "GermanyUPotsdam"
            ],
            "affil_nums": [
                35
            ],
            "affil_num_strs": [
                "36"
            ],
            "author_sortorder": "steppa, c.",
            "author_asciified": "C. Steppa",
            "author_unicode": "C. Steppa",
            "author_html": "C.&nbsp;Steppa",
            "author_latex": "C.~Steppa"
        },
        {
            "author_id": "xwiki:XWiki.thierrystolarczyk@cta-consortiumorg",
            "lastname": "Stolarczyk",
            "firstname": "Thierry",
            "email": "thierry.stolarczyk@cea.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-0551-7581",
            "affil_place_ids": [
                "AffiliationAddress.France.CEA/IRFU/DAp"
            ],
            "affil_place_keys": [
                "FranceCEAIRFUDAp"
            ],
            "affil_nums": [
                2
            ],
            "affil_num_strs": [
                "3"
            ],
            "author_sortorder": "stolarczyk, t.",
            "author_asciified": "T. Stolarczyk",
            "author_unicode": "T. Stolarczyk",
            "author_html": "T.&nbsp;Stolarczyk",
            "author_latex": "T.~Stolarczyk"
        },
        {
            "author_id": "xwiki:XWiki.jelenastriskovic@cta-consortiumorg",
            "lastname": "Stri\u0161kovi\u0107",
            "firstname": "Jelena",
            "email": "jelena.striskovic@gmail.com",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Croatia.U Osijek"
            ],
            "affil_place_keys": [
                "CroatiaUOsijek"
            ],
            "affil_nums": [
                121
            ],
            "affil_num_strs": [
                "122"
            ],
            "author_sortorder": "striskovic, j.",
            "author_asciified": "J. Striskovic",
            "author_unicode": "J. Stri\u0161kovi\u0107",
            "author_html": "J.&nbsp;Stri&#353;kovi&#263;",
            "author_latex": "J.~Stri\\v{s}kovi\\'c"
        },
        {
            "author_id": "xwiki:XWiki.yusukesuda@cta-observatoryorg",
            "lastname": "Suda",
            "firstname": "Yusuke",
            "email": "ysuda@hiroshima-u.ac.jp",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-2692-5891",
            "affil_place_ids": [
                "AffiliationAddress.Japan.U Hiroshima"
            ],
            "affil_place_keys": [
                "JapanUHiroshima"
            ],
            "affil_nums": [
                105
            ],
            "affil_num_strs": [
                "106"
            ],
            "author_sortorder": "suda, y.",
            "author_asciified": "Y. Suda",
            "author_unicode": "Y. Suda",
            "author_html": "Y.&nbsp;Suda",
            "author_latex": "Y.~Suda"
        },
        {
            "author_id": "xwiki:XWiki.TiinaSuomijarvi",
            "lastname": "Suomij\u00e4rvi",
            "firstname": "Tiina",
            "email": "tiina.suomijarvi@ijclab.in2p3.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-1422-258X",
            "affil_place_ids": [
                "AffiliationAddress.France.IJCLab"
            ],
            "affil_place_keys": [
                "FranceIJCLab"
            ],
            "affil_nums": [
                51
            ],
            "affil_num_strs": [
                "52"
            ],
            "author_sortorder": "suomijarvi, t.",
            "author_asciified": "T. Suomijarvi",
            "author_unicode": "T. Suomij\u00e4rvi",
            "author_html": "T.&nbsp;Suomij&#228;rvi",
            "author_latex": "T.~Suomij\\\"arvi"
        },
        {
            "author_id": "xwiki:XWiki.hiroyasutajima@cta-consortiumorg",
            "lastname": "Tajima",
            "firstname": "Hiroyasu",
            "email": "tajima@nagoya-u.jp",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Japan.U Nagoya, ISEE"
            ],
            "affil_place_keys": [
                "JapanUNagoyaISEE"
            ],
            "affil_nums": [
                151
            ],
            "affil_num_strs": [
                "152"
            ],
            "author_sortorder": "tajima, h.",
            "author_asciified": "H. Tajima",
            "author_unicode": "H. Tajima",
            "author_html": "H.&nbsp;Tajima",
            "author_latex": "H.~Tajima"
        },
        {
            "author_id": "xwiki:XWiki.donggeuntak@cta-consortiumorg",
            "lastname": "Tak",
            "firstname": "Donggeun",
            "email": "takdg123@gmail.com",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-9852-2469",
            "affil_place_ids": [
                "AffiliationAddress.Germany.DESY"
            ],
            "affil_place_keys": [
                "GermanyDESY"
            ],
            "affil_nums": [
                31
            ],
            "affil_num_strs": [
                "32"
            ],
            "author_sortorder": "tak, d.",
            "author_asciified": "D. Tak",
            "author_unicode": "D. Tak",
            "author_html": "D.&nbsp;Tak",
            "author_latex": "D.~Tak"
        },
        {
            "author_id": "xwiki:XWiki.mitsunaritakahashi@cta-consortiumorg",
            "lastname": "Takahashi",
            "firstname": "Mitsunari",
            "email": "mitsunari@nagoya-u.jp",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Japan.U Nagoya, ISEE"
            ],
            "affil_place_keys": [
                "JapanUNagoyaISEE"
            ],
            "affil_nums": [
                151
            ],
            "affil_num_strs": [
                "152"
            ],
            "author_sortorder": "takahashi, m.",
            "author_asciified": "M. Takahashi",
            "author_unicode": "M. Takahashi",
            "author_html": "M.&nbsp;Takahashi",
            "author_latex": "M.~Takahashi"
        },
        {
            "author_id": "xwiki:XWiki.ryujitakeishi@cta-consortiumorg",
            "lastname": "Takeishi",
            "firstname": "Ryuji",
            "email": "take@icrr.u-tokyo.ac.jp",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-6335-5317",
            "affil_place_ids": [
                "AffiliationAddress.Japan.U Tokyo, ICRR"
            ],
            "affil_place_keys": [
                "JapanUTokyoICRR"
            ],
            "affil_nums": [
                1
            ],
            "affil_num_strs": [
                "2"
            ],
            "author_sortorder": "takeishi, r.",
            "author_asciified": "R. Takeishi",
            "author_unicode": "R. Takeishi",
            "author_html": "R.&nbsp;Takeishi",
            "author_latex": "R.~Takeishi"
        },
        {
            "author_id": "xwiki:XWiki.shutatanaka@cta-consortiumorg_1",
            "lastname": "Tanaka",
            "firstname": "Shuta J",
            "email": "shuta.tanaka@cta-consortium.org",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-8796-1992",
            "affil_place_ids": [
                "AffiliationAddress.Japan.U Aoyama-Gakuin"
            ],
            "affil_place_keys": [
                "JapanUAoyamaGakuin"
            ],
            "affil_nums": [
                178
            ],
            "affil_num_strs": [
                "179"
            ],
            "author_sortorder": "tanaka, s. j.",
            "author_asciified": "S. J. Tanaka",
            "author_unicode": "S. J. Tanaka",
            "author_html": "S.&nbsp;J.&nbsp;Tanaka",
            "author_latex": "S.~J.~Tanaka"
        },
        {
            "author_id": "xwiki:XWiki.thomastavernier@cta-consortiumorg",
            "lastname": "Tavernier",
            "firstname": "Thomas",
            "email": "tavernier@fzu.cz",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Czech Republic.FZU"
            ],
            "affil_place_keys": [
                "CzechRepublicFZU"
            ],
            "affil_nums": [
                53
            ],
            "affil_num_strs": [
                "54"
            ],
            "author_sortorder": "tavernier, t.",
            "author_asciified": "T. Tavernier",
            "author_unicode": "T. Tavernier",
            "author_html": "T.&nbsp;Tavernier",
            "author_latex": "T.~Tavernier"
        },
        {
            "author_id": "xwiki:XWiki.luistejedor@cta-consortiumorg",
            "lastname": "Tejedor",
            "firstname": "Luis Angel",
            "email": "luistejedor@fis.ucm.es",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-1525-9085",
            "affil_place_ids": [
                "AffiliationAddress.Spain.UCM, Altas Energ\u00edas"
            ],
            "affil_place_keys": [
                "SpainUCMAltasEnergias"
            ],
            "affil_nums": [
                12
            ],
            "affil_num_strs": [
                "13"
            ],
            "author_sortorder": "tejedor, l. a.",
            "author_asciified": "L. A. Tejedor",
            "author_unicode": "L. A. Tejedor",
            "author_html": "L.&nbsp;A.&nbsp;Tejedor",
            "author_latex": "L.~A.~Tejedor"
        },
        {
            "author_id": "xwiki:XWiki.kentaterauchi@cta-consortiumorg_1",
            "lastname": "Terauchi",
            "firstname": "Kenta",
            "email": "kenta.terauchi@cta-consortium.org",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Japan.U Kyoto, Physics and Astronomy"
            ],
            "affil_place_keys": [
                "JapanUKyotoPhysicsandAstronomy"
            ],
            "affil_nums": [
                179
            ],
            "affil_num_strs": [
                "180"
            ],
            "author_sortorder": "terauchi, k.",
            "author_asciified": "K. Terauchi",
            "author_unicode": "K. Terauchi",
            "author_html": "K.&nbsp;Terauchi",
            "author_latex": "K.~Terauchi"
        },
        {
            "author_id": "xwiki:XWiki.registerrier@cta-consortiumorg",
            "lastname": "Terrier",
            "firstname": "R\u00e9gis",
            "email": "rterrier@apc.in2p3.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-8219-4667",
            "affil_place_ids": [
                "AffiliationAddress.France.APC U Paris Cit\u00e9"
            ],
            "affil_place_keys": [
                "FranceAPCUParisCite"
            ],
            "affil_nums": [
                77
            ],
            "affil_num_strs": [
                "78"
            ],
            "author_sortorder": "terrier, r.",
            "author_asciified": "R. Terrier",
            "author_unicode": "R. Terrier",
            "author_html": "R.&nbsp;Terrier",
            "author_latex": "R.~Terrier"
        },
        {
            "author_id": "xwiki:XWiki.masahiroteshima@cta-consortiumorg",
            "lastname": "Teshima",
            "firstname": "Masahiro",
            "email": "masahiro.teshima@gmail.com",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Germany.MPP"
            ],
            "affil_place_keys": [
                "GermanyMPP"
            ],
            "affil_nums": [
                42
            ],
            "affil_num_strs": [
                "43"
            ],
            "author_sortorder": "teshima, m.",
            "author_asciified": "M. Teshima",
            "author_unicode": "M. Teshima",
            "author_html": "M.&nbsp;Teshima",
            "author_latex": "M.~Teshima"
        },
        {
            "author_id": "xwiki:XWiki.wenwutian@cta-consortiumorg",
            "lastname": "Tian",
            "firstname": "Wen We",
            "email": "tww@bao.ac.cn",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Japan.U Tokyo, ICRR"
            ],
            "affil_place_keys": [
                "JapanUTokyoICRR"
            ],
            "affil_nums": [
                1
            ],
            "affil_num_strs": [
                "2"
            ],
            "author_sortorder": "tian, w. w.",
            "author_asciified": "W. W. Tian",
            "author_unicode": "W. W. Tian",
            "author_html": "W.&nbsp;W.&nbsp;Tian",
            "author_latex": "W.~W.~Tian"
        },
        {
            "author_id": "xwiki:XWiki.luigitibaldo@cta-consortiumorg",
            "lastname": "Tibaldo",
            "firstname": "Luigi",
            "email": "luigi.tibaldo@irap.omp.eu",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-7523-570X",
            "affil_place_ids": [
                "AffiliationAddress.France.IRAP U Toulouse"
            ],
            "affil_place_keys": [
                "FranceIRAPUToulouse"
            ],
            "affil_nums": [
                118
            ],
            "affil_num_strs": [
                "119"
            ],
            "author_sortorder": "tibaldo, l.",
            "author_asciified": "L. Tibaldo",
            "author_unicode": "L. Tibaldo",
            "author_html": "L.&nbsp;Tibaldo",
            "author_latex": "L.~Tibaldo"
        },
        {
            "author_id": "xwiki:XWiki.omartibolla@cta-consortiumorg",
            "lastname": "Tibolla",
            "firstname": "Omar",
            "email": "omar.tibolla@gmail.com",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.United Kingdom.U Durham"
            ],
            "affil_place_keys": [
                "UnitedKingdomUDurham"
            ],
            "affil_nums": [
                60
            ],
            "affil_num_strs": [
                "61"
            ],
            "author_sortorder": "tibolla, o.",
            "author_asciified": "O. Tibolla",
            "author_unicode": "O. Tibolla",
            "author_html": "O.&nbsp;Tibolla",
            "author_latex": "O.~Tibolla"
        },
        {
            "author_id": "xwiki:XWiki.francesctorradeflot@cta-consortiumorg",
            "lastname": "Torradeflot",
            "firstname": "Francesc",
            "email": "torradeflot@pic.es",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-1160-1517",
            "affil_place_ids": [
                "AffiliationAddress.Spain.PIC",
                "AffiliationAddress.Spain.CIEMAT"
            ],
            "affil_place_keys": [
                "SpainPIC",
                "SpainCIEMAT"
            ],
            "affil_nums": [
                180,
                40
            ],
            "affil_num_strs": [
                "181",
                "41"
            ],
            "author_sortorder": "torradeflot, f.",
            "author_asciified": "F. Torradeflot",
            "author_unicode": "F. Torradeflot",
            "author_html": "F.&nbsp;Torradeflot",
            "author_latex": "F.~Torradeflot"
        },
        {
            "author_id": "xwiki:XWiki.diegotorres@cta-consortiumorg",
            "lastname": "Torres",
            "firstname": "Diego F.",
            "email": "dtorres@ice.csic.es",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Spain.ICE, CSIC"
            ],
            "affil_place_keys": [
                "SpainICECSIC"
            ],
            "affil_nums": [
                181
            ],
            "affil_num_strs": [
                "182"
            ],
            "author_sortorder": "torres, d. f.",
            "author_asciified": "D. F. Torres",
            "author_unicode": "D. F. Torres",
            "author_html": "D.&nbsp;F.&nbsp;Torres",
            "author_latex": "D.~F.~Torres"
        },
        {
            "author_id": "xwiki:XWiki.eleonoratorresi@cta-consortiumorg",
            "lastname": "Torresi",
            "firstname": "Eleonora",
            "email": "eleonora.torresi@inaf.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-5201-010X",
            "affil_place_ids": [
                "AffiliationAddress.Italy.OAS Bologna"
            ],
            "affil_place_keys": [
                "ItalyOASBologna"
            ],
            "affil_nums": [
                58
            ],
            "affil_num_strs": [
                "59"
            ],
            "author_sortorder": "torresi, e.",
            "author_asciified": "E. Torresi",
            "author_unicode": "E. Torresi",
            "author_html": "E.&nbsp;Torresi",
            "author_latex": "E.~Torresi"
        },
        {
            "author_id": "xwiki:XWiki.ginotosti@cta-observatoryorg",
            "lastname": "Tosti",
            "firstname": "Gino",
            "email": "gino2007@gmail.com",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-0839-4126",
            "affil_place_ids": [
                "AffiliationAddress.Italy.O Brera",
                "AffiliationAddress.Italy.U Perugia and INFN"
            ],
            "affil_place_keys": [
                "ItalyOBrera",
                "ItalyUPerugiaandINFN"
            ],
            "affil_nums": [
                162,
                43
            ],
            "affil_num_strs": [
                "163",
                "44"
            ],
            "author_sortorder": "tosti, g.",
            "author_asciified": "G. Tosti",
            "author_unicode": "G. Tosti",
            "author_html": "G.&nbsp;Tosti",
            "author_latex": "G.~Tosti"
        },
        {
            "author_id": "xwiki:XWiki.lucatosti@cta-consortiumorg",
            "lastname": "Tosti",
            "firstname": "Luca",
            "email": "luca.tosti@pg.infn.it",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Italy.U Perugia and INFN"
            ],
            "affil_place_keys": [
                "ItalyUPerugiaandINFN"
            ],
            "affil_nums": [
                43
            ],
            "affil_num_strs": [
                "44"
            ],
            "author_sortorder": "tosti, l.",
            "author_asciified": "L. Tosti",
            "author_unicode": "L. Tosti",
            "author_html": "L.&nbsp;Tosti",
            "author_latex": "L.~Tosti"
        },
        {
            "author_id": "xwiki:XWiki.nicktothill@cta-consortiumorg",
            "lastname": "Tothill",
            "firstname": "Nick",
            "email": "n.tothill@westernsydney.edu.au",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-9931-5162",
            "affil_place_ids": [
                "AffiliationAddress.Australia.U Western Sydney"
            ],
            "affil_place_keys": [
                "AustraliaUWesternSydney"
            ],
            "affil_nums": [
                103
            ],
            "affil_num_strs": [
                "104"
            ],
            "author_sortorder": "tothill, n.",
            "author_asciified": "N. Tothill",
            "author_unicode": "N. Tothill",
            "author_html": "N.&nbsp;Tothill",
            "author_latex": "N.~Tothill"
        },
        {
            "author_id": "xwiki:XWiki.francoistoussenel@cta-consortiumorg",
            "lastname": "Toussenel",
            "firstname": "Francois",
            "email": "toussnel@lpnhe.in2p3.fr",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.France.LPNHE U Sorbonne"
            ],
            "affil_place_keys": [
                "FranceLPNHEUSorbonne"
            ],
            "affil_nums": [
                54
            ],
            "affil_num_strs": [
                "55"
            ],
            "author_sortorder": "toussenel, f.",
            "author_asciified": "F. Toussenel",
            "author_unicode": "F. Toussenel",
            "author_html": "F.&nbsp;Toussenel",
            "author_latex": "F.~Toussenel"
        },
        {
            "author_id": "xwiki:XWiki.victoriatouzard@cta-consortiumorg",
            "lastname": "Touzard",
            "firstname": "Victoria",
            "email": "vtouzard@irap.omp.eu",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.France.IRAP U Toulouse"
            ],
            "affil_place_keys": [
                "FranceIRAPUToulouse"
            ],
            "affil_nums": [
                118
            ],
            "affil_num_strs": [
                "119"
            ],
            "author_sortorder": "touzard, v.",
            "author_asciified": "V. Touzard",
            "author_unicode": "V. Touzard",
            "author_html": "V.&nbsp;Touzard",
            "author_latex": "V.~Touzard"
        },
        {
            "author_id": "xwiki:XWiki.andreatramacere@cta-consortiumorg",
            "lastname": "Tramacere",
            "firstname": "Andrea",
            "email": "andrea.tramacere@unige.ch",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-8186-3793",
            "affil_place_ids": [
                "AffiliationAddress.Switzerland.U Geneva - ISDC"
            ],
            "affil_place_keys": [
                "SwitzerlandUGenevaISDC"
            ],
            "affil_nums": [
                28
            ],
            "affil_num_strs": [
                "29"
            ],
            "author_sortorder": "tramacere, a.",
            "author_asciified": "A. Tramacere",
            "author_unicode": "A. Tramacere",
            "author_html": "A.&nbsp;Tramacere",
            "author_latex": "A.~Tramacere"
        },
        {
            "author_id": "xwiki:XWiki.petrtravnicek@cta-consortiumorg",
            "lastname": "Travnicek",
            "firstname": "Petr",
            "email": "travnick@fzu.cz",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Czech Republic.FZU"
            ],
            "affil_place_keys": [
                "CzechRepublicFZU"
            ],
            "affil_nums": [
                53
            ],
            "affil_num_strs": [
                "54"
            ],
            "author_sortorder": "travnicek, p.",
            "author_asciified": "P. Travnicek",
            "author_unicode": "P. Travnicek",
            "author_html": "P.&nbsp;Travnicek",
            "author_latex": "P.~Travnicek"
        },
        {
            "author_id": "xwiki:XWiki.giovannitripodo@cta-consortiumorg",
            "lastname": "Tripodo",
            "firstname": "Giovanni",
            "email": "giovanni.tripodo@unipa.it",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Italy.U Palermo",
                "AffiliationAddress.Italy.INFN Catania"
            ],
            "affil_place_keys": [
                "ItalyUPalermo",
                "ItalyINFNCatania"
            ],
            "affil_nums": [
                140,
                109
            ],
            "affil_num_strs": [
                "141",
                "110"
            ],
            "author_sortorder": "tripodo, g.",
            "author_asciified": "G. Tripodo",
            "author_unicode": "G. Tripodo",
            "author_html": "G.&nbsp;Tripodo",
            "author_latex": "G.~Tripodo"
        },
        {
            "author_id": "xwiki:XWiki.stefanotruzzi@cta-consortiumorg",
            "lastname": "Truzzi",
            "firstname": "Stefano",
            "email": "stefano.truzzi85@gmail.com",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Italy.U Siena and INFN"
            ],
            "affil_place_keys": [
                "ItalyUSienaandINFN"
            ],
            "affil_nums": [
                156
            ],
            "affil_num_strs": [
                "157"
            ],
            "author_sortorder": "truzzi, s.",
            "author_asciified": "S. Truzzi",
            "author_unicode": "S. Truzzi",
            "author_html": "S.&nbsp;Truzzi",
            "author_latex": "S.~Truzzi"
        },
        {
            "author_id": "xwiki:XWiki.adellaintsiahina@cta-consortiumorg_1",
            "lastname": "Tsiahina",
            "firstname": "Adellain",
            "email": "adellain.tsiahina@cta-consortium.org",
            "corresponding": false,
            "orcid": "https://orcid.org/0009-0006-6205-8728",
            "affil_place_ids": [
                "AffiliationAddress.France.IRAP U Toulouse"
            ],
            "affil_place_keys": [
                "FranceIRAPUToulouse"
            ],
            "affil_nums": [
                118
            ],
            "affil_num_strs": [
                "119"
            ],
            "author_sortorder": "tsiahina, a.",
            "author_asciified": "A. Tsiahina",
            "author_unicode": "A. Tsiahina",
            "author_html": "A.&nbsp;Tsiahina",
            "author_latex": "A.~Tsiahina"
        },
        {
            "author_id": "xwiki:XWiki.antoniotutone@cta-consortiumorg",
            "lastname": "Tutone",
            "firstname": "Antonio",
            "email": "antonio.tutone@inaf.it",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Italy.IASF Palermo"
            ],
            "affil_place_keys": [
                "ItalyIASFPalermo"
            ],
            "affil_nums": [
                70
            ],
            "affil_num_strs": [
                "71"
            ],
            "author_sortorder": "tutone, a.",
            "author_asciified": "A. Tutone",
            "author_unicode": "A. Tutone",
            "author_html": "A.&nbsp;Tutone",
            "author_latex": "A.~Tutone"
        },
        {
            "author_id": "xwiki:XWiki.martinvacula@cta-consortiumorg",
            "lastname": "Vacula",
            "firstname": "Martin",
            "email": "martin.vacula@slo.upol.cz",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-4844-3962",
            "affil_place_ids": [
                "AffiliationAddress.Czech Republic.U Olomouc",
                "AffiliationAddress.Czech Republic.FZU"
            ],
            "affil_place_keys": [
                "CzechRepublicUOlomouc",
                "CzechRepublicFZU"
            ],
            "affil_nums": [
                120,
                53
            ],
            "affil_num_strs": [
                "121",
                "54"
            ],
            "author_sortorder": "vacula, m.",
            "author_asciified": "M. Vacula",
            "author_unicode": "M. Vacula",
            "author_html": "M.&nbsp;Vacula",
            "author_latex": "M.~Vacula"
        },
        {
            "author_id": "xwiki:XWiki.bertrandvallage@cta-consortiumorg",
            "lastname": "Vallage",
            "firstname": "Bertrand",
            "email": "bertrand.vallage@cea.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-1255-8506",
            "affil_place_ids": [
                "AffiliationAddress.France.CEA-IRFU/DPhP"
            ],
            "affil_place_keys": [
                "FranceCEAIRFUDPhP"
            ],
            "affil_nums": [
                56
            ],
            "affil_num_strs": [
                "57"
            ],
            "author_sortorder": "vallage, b.",
            "author_asciified": "B. Vallage",
            "author_unicode": "B. Vallage",
            "author_html": "B.&nbsp;Vallage",
            "author_latex": "B.~Vallage"
        },
        {
            "author_id": "xwiki:XWiki.pierovallania@cta-consortiumorg",
            "lastname": "Vallania",
            "firstname": "Piero",
            "email": "piero.vallania@to.infn.it",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Italy.INFN Torino",
                "AffiliationAddress.Italy.O Torino"
            ],
            "affil_place_keys": [
                "ItalyINFNTorino",
                "ItalyOTorino"
            ],
            "affil_nums": [
                79,
                182
            ],
            "affil_num_strs": [
                "80",
                "183"
            ],
            "author_sortorder": "vallania, p.",
            "author_asciified": "P. Vallania",
            "author_unicode": "P. Vallania",
            "author_html": "P.&nbsp;Vallania",
            "author_latex": "P.~Vallania"
        },
        {
            "author_id": "xwiki:XWiki.christophervaneldik@cta-consortiumorg",
            "lastname": "van Eldik",
            "firstname": "Christopher",
            "email": "christopher.van.eldik@physik.uni-erlangen.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-9669-645X",
            "affil_place_ids": [
                "AffiliationAddress.Germany.U Erlangen (ECAP)"
            ],
            "affil_place_keys": [
                "GermanyUErlangenECAP"
            ],
            "affil_nums": [
                91
            ],
            "affil_num_strs": [
                "92"
            ],
            "author_sortorder": "van eldik, c.",
            "author_asciified": "C. van Eldik",
            "author_unicode": "C. van Eldik",
            "author_html": "C.&nbsp;van&nbsp;Eldik",
            "author_latex": "C.~van~Eldik"
        },
        {
            "author_id": "xwiki:XWiki.julianescherpenberg@cta-consortiumorg",
            "lastname": "van Scherpenberg",
            "firstname": "Juliane",
            "email": "jvsch@mpp.mpg.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-6173-867X",
            "affil_place_ids": [
                "AffiliationAddress.Germany.MPP"
            ],
            "affil_place_keys": [
                "GermanyMPP"
            ],
            "affil_nums": [
                42
            ],
            "affil_num_strs": [
                "43"
            ],
            "author_sortorder": "van scherpenberg, j.",
            "author_asciified": "J. van Scherpenberg",
            "author_unicode": "J. van Scherpenberg",
            "author_html": "J.&nbsp;van&nbsp;Scherpenberg",
            "author_latex": "J.~van~Scherpenberg"
        },
        {
            "author_id": "xwiki:XWiki.justinvandenbroucke@cta-consortiumorg",
            "lastname": "Vandenbroucke",
            "firstname": "Justin",
            "email": "vandenbrouck@wisc.edu",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.USA.U Wisconsin"
            ],
            "affil_place_keys": [
                "USAUWisconsin"
            ],
            "affil_nums": [
                85
            ],
            "affil_num_strs": [
                "86"
            ],
            "author_sortorder": "vandenbroucke, j.",
            "author_asciified": "J. Vandenbroucke",
            "author_unicode": "J. Vandenbroucke",
            "author_html": "J.&nbsp;Vandenbroucke",
            "author_latex": "J.~Vandenbroucke"
        },
        {
            "author_id": "xwiki:XWiki.vladimirvassiliev@cta-consortiumorg",
            "lastname": "Vassiliev",
            "firstname": "Vladimir",
            "email": "vvv@astro.ucla.edu",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.USA.UCLA"
            ],
            "affil_place_keys": [
                "USAUCLA"
            ],
            "affil_nums": [
                154
            ],
            "affil_num_strs": [
                "155"
            ],
            "author_sortorder": "vassiliev, v.",
            "author_asciified": "V. Vassiliev",
            "author_unicode": "V. Vassiliev",
            "author_html": "V.&nbsp;Vassiliev",
            "author_latex": "V.~Vassiliev"
        },
        {
            "author_id": "xwiki:XWiki.monicavazquez@cta-consortiumorg",
            "lastname": "V\u00e1zquez Acosta",
            "firstname": "M\u00f3nica",
            "email": "monicava@iac.es",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-2409-9792",
            "affil_place_ids": [
                "AffiliationAddress.Spain.IAC"
            ],
            "affil_place_keys": [
                "SpainIAC"
            ],
            "affil_nums": [
                36
            ],
            "affil_num_strs": [
                "37"
            ],
            "author_sortorder": "vazquez acosta, m.",
            "author_asciified": "M. Vazquez Acosta",
            "author_unicode": "M. V\u00e1zquez Acosta",
            "author_html": "M.&nbsp;V&#225;zquez&nbsp;Acosta",
            "author_latex": "M.~V\\'azquez~Acosta"
        },
        {
            "author_id": "xwiki:XWiki.ManuelaVecchi",
            "lastname": "Vecchi",
            "firstname": "Manuela",
            "email": "m.vecchi@rug.nl",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Netherlands.U Groningen"
            ],
            "affil_place_keys": [
                "NetherlandsUGroningen"
            ],
            "affil_nums": [
                21
            ],
            "affil_num_strs": [
                "22"
            ],
            "author_sortorder": "vecchi, m.",
            "author_asciified": "M. Vecchi",
            "author_unicode": "M. Vecchi",
            "author_html": "M.&nbsp;Vecchi",
            "author_latex": "M.~Vecchi"
        },
        {
            "author_id": "xwiki:XWiki.sofiaventura@cta-consortiumorg",
            "lastname": "Ventura",
            "firstname": "Sofia",
            "email": "sofia.ventura@pi.infn.it",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Italy.U Siena and INFN"
            ],
            "affil_place_keys": [
                "ItalyUSienaandINFN"
            ],
            "affil_nums": [
                156
            ],
            "affil_num_strs": [
                "157"
            ],
            "author_sortorder": "ventura, s.",
            "author_asciified": "S. Ventura",
            "author_unicode": "S. Ventura",
            "author_html": "S.&nbsp;Ventura",
            "author_latex": "S.~Ventura"
        },
        {
            "author_id": "xwiki:XWiki.StefanoVercellone",
            "lastname": "Vercellone",
            "firstname": "Stefano",
            "email": "stefano.vercellone@inaf.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-1163-1396",
            "affil_place_ids": [
                "AffiliationAddress.Italy.O Brera"
            ],
            "affil_place_keys": [
                "ItalyOBrera"
            ],
            "affil_nums": [
                162
            ],
            "affil_num_strs": [
                "163"
            ],
            "author_sortorder": "vercellone, s.",
            "author_asciified": "S. Vercellone",
            "author_unicode": "S. Vercellone",
            "author_html": "S.&nbsp;Vercellone",
            "author_latex": "S.~Vercellone"
        },
        {
            "author_id": "xwiki:XWiki.gaiaverna@cta-consortiumorg",
            "lastname": "Verna",
            "firstname": "Gaia",
            "email": "gaia.verna@unisi.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-5916-9028",
            "affil_place_ids": [
                "AffiliationAddress.Italy.U Siena and INFN"
            ],
            "affil_place_keys": [
                "ItalyUSienaandINFN"
            ],
            "affil_nums": [
                156
            ],
            "affil_num_strs": [
                "157"
            ],
            "author_sortorder": "verna, g.",
            "author_asciified": "G. Verna",
            "author_unicode": "G. Verna",
            "author_html": "G.&nbsp;Verna",
            "author_latex": "G.~Verna"
        },
        {
            "author_id": "xwiki:XWiki.aionviana@cta-consortiumorg",
            "lastname": "Viana",
            "firstname": "Aion",
            "email": "aion.viana@ifsc.usp.br",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Brazil.IFSC U S\u00e3o Paulo"
            ],
            "affil_place_keys": [
                "BrazilIFSCUSaoPaulo"
            ],
            "affil_nums": [
                22
            ],
            "affil_num_strs": [
                "23"
            ],
            "author_sortorder": "viana, a.",
            "author_asciified": "A. Viana",
            "author_unicode": "A. Viana",
            "author_html": "A.&nbsp;Viana",
            "author_latex": "A.~Viana"
        },
        {
            "author_id": "xwiki:XWiki.nicolasviaux@cta-consortiumorg",
            "lastname": "Viaux",
            "firstname": "Nicol\u00e1s",
            "email": "nicolas.viaux@cta-consortium.org",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Chile.Dep\\. F\u00eds\\., U T\u00e9cnica Federico Santa Mar\u00eda"
            ],
            "affil_place_keys": [
                "ChileDepFisUTecnicaFedericoSantaMaria"
            ],
            "affil_nums": [
                183
            ],
            "affil_num_strs": [
                "184"
            ],
            "author_sortorder": "viaux, n.",
            "author_asciified": "N. Viaux",
            "author_unicode": "N. Viaux",
            "author_html": "N.&nbsp;Viaux",
            "author_latex": "N.~Viaux"
        },
        {
            "author_id": "xwiki:XWiki.alessandroarmandovigliano@cta-consortiumorg",
            "lastname": "Vigliano",
            "firstname": "Alessandro",
            "email": "vigliano.alessandroarmando@spes.uniud.it",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Italy.U Udine and INFN Trieste"
            ],
            "affil_place_keys": [
                "ItalyUUdineandINFNTrieste"
            ],
            "affil_nums": [
                62
            ],
            "affil_num_strs": [
                "63"
            ],
            "author_sortorder": "vigliano, a.",
            "author_asciified": "A. Vigliano",
            "author_unicode": "A. Vigliano",
            "author_html": "A.&nbsp;Vigliano",
            "author_latex": "A.~Vigliano"
        },
        {
            "author_id": "xwiki:XWiki.carlofrancescovigorito@cta-consortiumorg",
            "lastname": "Vigorito",
            "firstname": "Carlo Francesco",
            "email": "vigorito@to.infn.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-0069-9195",
            "affil_place_ids": [
                "AffiliationAddress.Italy.INFN Torino",
                "AffiliationAddress.Italy.U Torino"
            ],
            "affil_place_keys": [
                "ItalyINFNTorino",
                "ItalyUTorino"
            ],
            "affil_nums": [
                79,
                80
            ],
            "affil_num_strs": [
                "80",
                "81"
            ],
            "author_sortorder": "vigorito, c. f.",
            "author_asciified": "C. F. Vigorito",
            "author_unicode": "C. F. Vigorito",
            "author_html": "C.&nbsp;F.&nbsp;Vigorito",
            "author_latex": "C.~F.~Vigorito"
        },
        {
            "author_id": "xwiki:XWiki.vincenzovitale@cta-consortiumorg",
            "lastname": "Vitale",
            "firstname": "Vincenzo",
            "email": "vincenzo.vitale@roma2.infn.it",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Italy.INFN Roma Tor Vergata"
            ],
            "affil_place_keys": [
                "ItalyINFNRomaTorVergata"
            ],
            "affil_nums": [
                107
            ],
            "affil_num_strs": [
                "108"
            ],
            "author_sortorder": "vitale, v.",
            "author_asciified": "V. Vitale",
            "author_unicode": "V. Vitale",
            "author_html": "V.&nbsp;Vitale",
            "author_latex": "V.~Vitale"
        },
        {
            "author_id": "xwiki:XWiki.VeronikaVodeb",
            "lastname": "Vodeb",
            "firstname": "Veronika",
            "email": "veronika.vodeb@ung.si",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Slovenia.U Nova Gorica (CAC)"
            ],
            "affil_place_keys": [
                "SloveniaUNovaGoricaCAC"
            ],
            "affil_nums": [
                46
            ],
            "affil_num_strs": [
                "47"
            ],
            "author_sortorder": "vodeb, v.",
            "author_asciified": "V. Vodeb",
            "author_unicode": "V. Vodeb",
            "author_html": "V.&nbsp;Vodeb",
            "author_latex": "V.~Vodeb"
        },
        {
            "author_id": "xwiki:XWiki.vincentvoisin@cta-consortiumorg",
            "lastname": "Voisin",
            "firstname": "Vincent",
            "email": "vvoisin@lpnhe.in2p3.fr",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.France.LPNHE U Sorbonne"
            ],
            "affil_place_keys": [
                "FranceLPNHEUSorbonne"
            ],
            "affil_nums": [
                54
            ],
            "affil_num_strs": [
                "55"
            ],
            "author_sortorder": "voisin, v.",
            "author_asciified": "V. Voisin",
            "author_unicode": "V. Voisin",
            "author_html": "V.&nbsp;Voisin",
            "author_latex": "V.~Voisin"
        },
        {
            "author_id": "xwiki:XWiki.SergeyVorobyev",
            "lastname": "Vorobiov",
            "firstname": "Serguei",
            "email": "sergey.vorobyev@ung.si",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-8679-3424",
            "affil_place_ids": [
                "AffiliationAddress.Slovenia.U Nova Gorica (CAC)"
            ],
            "affil_place_keys": [
                "SloveniaUNovaGoricaCAC"
            ],
            "affil_nums": [
                46
            ],
            "affil_num_strs": [
                "47"
            ],
            "author_sortorder": "vorobiov, s.",
            "author_asciified": "S. Vorobiov",
            "author_unicode": "S. Vorobiov",
            "author_html": "S.&nbsp;Vorobiov",
            "author_latex": "S.~Vorobiov"
        },
        {
            "author_id": "xwiki:XWiki.georgiosvoutsinas@cta-consortiumorg",
            "lastname": "Voutsinas",
            "firstname": "Georgios",
            "email": "georgios.voutsinas@unige.ch",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Switzerland.U Geneva - DPNC"
            ],
            "affil_place_keys": [
                "SwitzerlandUGenevaDPNC"
            ],
            "affil_nums": [
                63
            ],
            "affil_num_strs": [
                "64"
            ],
            "author_sortorder": "voutsinas, g.",
            "author_asciified": "G. Voutsinas",
            "author_unicode": "G. Voutsinas",
            "author_html": "G.&nbsp;Voutsinas",
            "author_latex": "G.~Voutsinas"
        },
        {
            "author_id": "xwiki:XWiki.IevgenVovk",
            "lastname": "Vovk",
            "firstname": "Ievgen",
            "email": "vovk@icrr.u-tokyo.ac.jp",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Japan.U Tokyo, ICRR"
            ],
            "affil_place_keys": [
                "JapanUTokyoICRR"
            ],
            "affil_nums": [
                1
            ],
            "affil_num_strs": [
                "2"
            ],
            "author_sortorder": "vovk, i.",
            "author_asciified": "I. Vovk",
            "author_unicode": "I. Vovk",
            "author_html": "I.&nbsp;Vovk",
            "author_latex": "I.~Vovk"
        },
        {
            "author_id": "xwiki:XWiki.ThomasVuillaume",
            "lastname": "Vuillaume",
            "firstname": "Thomas",
            "email": "thomas.vuillaume@lapp.in2p3.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-5686-2078",
            "affil_place_ids": [
                "AffiliationAddress.France.LAPP U Savoie Mont Blanc"
            ],
            "affil_place_keys": [
                "FranceLAPPUSavoieMontBlanc"
            ],
            "affil_nums": [
                45
            ],
            "affil_num_strs": [
                "46"
            ],
            "author_sortorder": "vuillaume, t.",
            "author_asciified": "T. Vuillaume",
            "author_unicode": "T. Vuillaume",
            "author_html": "T.&nbsp;Vuillaume",
            "author_latex": "T.~Vuillaume"
        },
        {
            "author_id": "xwiki:XWiki.StefanWagner",
            "lastname": "Wagner",
            "firstname": "Stefan Joachim",
            "email": "swagner@lsw.uni-heidelberg.de",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Germany.LSW"
            ],
            "affil_place_keys": [
                "GermanyLSW"
            ],
            "affil_nums": [
                124
            ],
            "affil_num_strs": [
                "125"
            ],
            "author_sortorder": "wagner, s. j.",
            "author_asciified": "S. J. Wagner",
            "author_unicode": "S. J. Wagner",
            "author_html": "S.&nbsp;J.&nbsp;Wagner",
            "author_latex": "S.~J.~Wagner"
        },
        {
            "author_id": "xwiki:XWiki.rolandwalter@cta-observatoryorg",
            "lastname": "Walter",
            "firstname": "Roland",
            "email": "roland.walter@unige.ch",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Switzerland.U Geneva - ISDC"
            ],
            "affil_place_keys": [
                "SwitzerlandUGenevaISDC"
            ],
            "affil_nums": [
                28
            ],
            "affil_num_strs": [
                "29"
            ],
            "author_sortorder": "walter, r.",
            "author_asciified": "R. Walter",
            "author_unicode": "R. Walter",
            "author_html": "R.&nbsp;Walter",
            "author_latex": "R.~Walter"
        },
        {
            "author_id": "xwiki:XWiki.maneenatewechakama@cta-consortiumorg",
            "lastname": "Wechakama",
            "firstname": "Maneenate",
            "email": "maneenate.w@ku.th",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-8279-4550",
            "affil_place_ids": [
                "AffiliationAddress.Thailand.U Kasetsart",
                "AffiliationAddress.Thailand.NARIT"
            ],
            "affil_place_keys": [
                "ThailandUKasetsart",
                "ThailandNARIT"
            ],
            "affil_nums": [
                68,
                69
            ],
            "affil_num_strs": [
                "69",
                "70"
            ],
            "author_sortorder": "wechakama, m.",
            "author_asciified": "M. Wechakama",
            "author_unicode": "M. Wechakama",
            "author_html": "M.&nbsp;Wechakama",
            "author_latex": "M.~Wechakama"
        },
        {
            "author_id": "xwiki:XWiki.RichardWhite",
            "lastname": "White",
            "firstname": "Richard",
            "email": "richard.white@mpi-hd.mpg.de",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Germany.MPIK"
            ],
            "affil_place_keys": [
                "GermanyMPIK"
            ],
            "affil_nums": [
                41
            ],
            "affil_num_strs": [
                "42"
            ],
            "author_sortorder": "white, r.",
            "author_asciified": "R. White",
            "author_unicode": "R. White",
            "author_html": "R.&nbsp;White",
            "author_latex": "R.~White"
        },
        {
            "author_id": "xwiki:XWiki.alicjawierzcholska@cta-consortiumorg",
            "lastname": "Wierzcholska",
            "firstname": "Alicja",
            "email": "alicja.wierzcholska@ifj.edu.pl",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-4472-7204",
            "affil_place_ids": [
                "AffiliationAddress.Poland.IFJ"
            ],
            "affil_place_keys": [
                "PolandIFJ"
            ],
            "affil_nums": [
                143
            ],
            "affil_num_strs": [
                "144"
            ],
            "author_sortorder": "wierzcholska, a.",
            "author_asciified": "A. Wierzcholska",
            "author_unicode": "A. Wierzcholska",
            "author_html": "A.&nbsp;Wierzcholska",
            "author_latex": "A.~Wierzcholska"
        },
        {
            "author_id": "xwiki:XWiki.martinwill@cta-consortiumorg",
            "lastname": "Will",
            "firstname": "Martin",
            "email": "mwill@mpp.mpg.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-7504-2083",
            "affil_place_ids": [
                "AffiliationAddress.Germany.MPP"
            ],
            "affil_place_keys": [
                "GermanyMPP"
            ],
            "affil_nums": [
                42
            ],
            "affil_num_strs": [
                "43"
            ],
            "author_sortorder": "will, m.",
            "author_asciified": "M. Will",
            "author_unicode": "M. Will",
            "author_html": "M.&nbsp;Will",
            "author_latex": "M.~Will"
        },
        {
            "author_id": "xwiki:XWiki.DavidWilliams",
            "lastname": "Williams",
            "firstname": "David A.",
            "email": "daw@ucsc.edu",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-2740-9714",
            "affil_place_ids": [
                "AffiliationAddress.USA.SCIPP"
            ],
            "affil_place_keys": [
                "USASCIPP"
            ],
            "affil_nums": [
                95
            ],
            "affil_num_strs": [
                "96"
            ],
            "author_sortorder": "williams, d. a.",
            "author_asciified": "D. A. Williams",
            "author_unicode": "D. A. Williams",
            "author_html": "D.&nbsp;A.&nbsp;Williams",
            "author_latex": "D.~A.~Williams"
        },
        {
            "author_id": "xwiki:XWiki.frederikwohlleben@cta-consortiumorg",
            "lastname": "Wohlleben",
            "firstname": "Frederik",
            "email": "frederik.wohlleben@mpi-hd.mpg.de",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-6451-4188",
            "affil_place_ids": [
                "AffiliationAddress.Germany.MPIK"
            ],
            "affil_place_keys": [
                "GermanyMPIK"
            ],
            "affil_nums": [
                41
            ],
            "affil_num_strs": [
                "42"
            ],
            "author_sortorder": "wohlleben, f.",
            "author_asciified": "F. Wohlleben",
            "author_unicode": "F. Wohlleben",
            "author_html": "F.&nbsp;Wohlleben",
            "author_latex": "F.~Wohlleben"
        },
        {
            "author_id": "xwiki:XWiki.annawolter@cta-consortiumorg",
            "lastname": "Wolter",
            "firstname": "Anna",
            "email": "anna.wolter@inaf.it",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-5840-9835",
            "affil_place_ids": [
                "AffiliationAddress.Italy.O Brera"
            ],
            "affil_place_keys": [
                "ItalyOBrera"
            ],
            "affil_nums": [
                162
            ],
            "affil_num_strs": [
                "163"
            ],
            "author_sortorder": "wolter, a.",
            "author_asciified": "A. Wolter",
            "author_unicode": "A. Wolter",
            "author_html": "A.&nbsp;Wolter",
            "author_latex": "A.~Wolter"
        },
        {
            "author_id": "xwiki:XWiki.tokonatsuyamamoto@cta-consortiumorg",
            "lastname": "Yamamoto",
            "firstname": "Tokonatsu",
            "email": "tokonatu@konan-u.ac.jp",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Japan.U Konan"
            ],
            "affil_place_keys": [
                "JapanUKonan"
            ],
            "affil_nums": [
                144
            ],
            "affil_num_strs": [
                "145"
            ],
            "author_sortorder": "yamamoto, t.",
            "author_asciified": "T. Yamamoto",
            "author_unicode": "T. Yamamoto",
            "author_html": "T.&nbsp;Yamamoto",
            "author_latex": "T.~Yamamoto"
        },
        {
            "author_id": "xwiki:XWiki.ryoyamazaki@cta-consortiumorg",
            "lastname": "Yamazaki",
            "firstname": "Ryo",
            "email": "ryo@phys.aoyama.ac.jp",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-1251-7889",
            "affil_place_ids": [
                "AffiliationAddress.Japan.U Aoyama-Gakuin"
            ],
            "affil_place_keys": [
                "JapanUAoyamaGakuin"
            ],
            "affil_nums": [
                178
            ],
            "affil_num_strs": [
                "179"
            ],
            "author_sortorder": "yamazaki, r.",
            "author_asciified": "R. Yamazaki",
            "author_unicode": "R. Yamazaki",
            "author_html": "R.&nbsp;Yamazaki",
            "author_latex": "R.~Yamazaki"
        },
        {
            "author_id": "xwiki:XWiki.tatsuoyoshida@cta-consortiumorg",
            "lastname": "Yoshida",
            "firstname": "Tatsuo",
            "email": "tatsuo.yoshida.sci@vc.ibaraki.ac.jp",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Japan.U Ibaraki"
            ],
            "affil_place_keys": [
                "JapanUIbaraki"
            ],
            "affil_nums": [
                126
            ],
            "affil_num_strs": [
                "127"
            ],
            "author_sortorder": "yoshida, t.",
            "author_asciified": "T. Yoshida",
            "author_unicode": "T. Yoshida",
            "author_html": "T.&nbsp;Yoshida",
            "author_latex": "T.~Yoshida"
        },
        {
            "author_id": "xwiki:XWiki.TakanoriYoshikoshi",
            "lastname": "Yoshikoshi",
            "firstname": "Takanori",
            "email": "tyoshiko@icrr.u-tokyo.ac.jp",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-6045-9839",
            "affil_place_ids": [
                "AffiliationAddress.Japan.U Tokyo, ICRR"
            ],
            "affil_place_keys": [
                "JapanUTokyoICRR"
            ],
            "affil_nums": [
                1
            ],
            "affil_num_strs": [
                "2"
            ],
            "author_sortorder": "yoshikoshi, t.",
            "author_asciified": "T. Yoshikoshi",
            "author_unicode": "T. Yoshikoshi",
            "author_html": "T.&nbsp;Yoshikoshi",
            "author_latex": "T.~Yoshikoshi"
        },
        {
            "author_id": "xwiki:XWiki.MichaelZacharias",
            "lastname": "Zacharias",
            "firstname": "Michael",
            "email": "mzacharias.phys@gmail.com",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0001-5801-3945",
            "affil_place_ids": [
                "AffiliationAddress.Germany.LSW",
                "AffiliationAddress.South Africa.NWU"
            ],
            "affil_place_keys": [
                "GermanyLSW",
                "SouthAfricaNWU"
            ],
            "affil_nums": [
                124,
                25
            ],
            "affil_num_strs": [
                "125",
                "26"
            ],
            "author_sortorder": "zacharias, m.",
            "author_asciified": "M. Zacharias",
            "author_unicode": "M. Zacharias",
            "author_html": "M.&nbsp;Zacharias",
            "author_latex": "M.~Zacharias"
        },
        {
            "author_id": "xwiki:XWiki.gabrijelazaharijas@cta-consortiumorg",
            "lastname": "Zaharijas",
            "firstname": "Gabrijela",
            "email": "gabrijela.zaharijas@ung.si",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Slovenia.U Nova Gorica (CAC)"
            ],
            "affil_place_keys": [
                "SloveniaUNovaGoricaCAC"
            ],
            "affil_nums": [
                46
            ],
            "affil_num_strs": [
                "47"
            ],
            "author_sortorder": "zaharijas, g.",
            "author_asciified": "G. Zaharijas",
            "author_unicode": "G. Zaharijas",
            "author_html": "G.&nbsp;Zaharijas",
            "author_latex": "G.~Zaharijas"
        },
        {
            "author_id": "xwiki:XWiki.danilozavrtanik@cta-consortiumorg",
            "lastname": "Zavrtanik",
            "firstname": "Danilo",
            "email": "danilo.zavrtanik@ung.si",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Slovenia.U Nova Gorica (CAC)"
            ],
            "affil_place_keys": [
                "SloveniaUNovaGoricaCAC"
            ],
            "affil_nums": [
                46
            ],
            "affil_num_strs": [
                "47"
            ],
            "author_sortorder": "zavrtanik, d.",
            "author_asciified": "D. Zavrtanik",
            "author_unicode": "D. Zavrtanik",
            "author_html": "D.&nbsp;Zavrtanik",
            "author_latex": "D.~Zavrtanik"
        },
        {
            "author_id": "xwiki:XWiki.markozavrtanik@cta-consortiumorg",
            "lastname": "Zavrtanik",
            "firstname": "Marko",
            "email": "marko.zavrtanik@ijs.si",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Slovenia.U Nova Gorica (CAC)"
            ],
            "affil_place_keys": [
                "SloveniaUNovaGoricaCAC"
            ],
            "affil_nums": [
                46
            ],
            "affil_num_strs": [
                "47"
            ],
            "author_sortorder": "zavrtanik, m.",
            "author_asciified": "M. Zavrtanik",
            "author_unicode": "M. Zavrtanik",
            "author_html": "M.&nbsp;Zavrtanik",
            "author_latex": "M.~Zavrtanik"
        },
        {
            "author_id": "xwiki:XWiki.andrzejzdziarski@cta-consortiumorg",
            "lastname": "Zdziarski",
            "firstname": "Andrzej A.",
            "email": "aaz@camk.edu.pl",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Poland.Nicolaus Copernicus Astronomical Center"
            ],
            "affil_place_keys": [
                "PolandNicolausCopernicusAstronomicalCenter"
            ],
            "affil_nums": [
                130
            ],
            "affil_num_strs": [
                "131"
            ],
            "author_sortorder": "zdziarski, a. a.",
            "author_asciified": "A. A. Zdziarski",
            "author_unicode": "A. A. Zdziarski",
            "author_html": "A.&nbsp;A.&nbsp;Zdziarski",
            "author_latex": "A.~A.~Zdziarski"
        },
        {
            "author_id": "xwiki:XWiki.andreaszech@cta-consortiumorg",
            "lastname": "Zech",
            "firstname": "Andreas",
            "email": "andreas.zech@obspm.fr",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0002-4388-5625",
            "affil_place_ids": [
                "AffiliationAddress.France.Observatoire de Paris"
            ],
            "affil_place_keys": [
                "FranceObservatoiredeParis"
            ],
            "affil_nums": [
                13
            ],
            "affil_num_strs": [
                "14"
            ],
            "author_sortorder": "zech, a.",
            "author_asciified": "A. Zech",
            "author_unicode": "A. Zech",
            "author_html": "A.&nbsp;Zech",
            "author_latex": "A.~Zech"
        },
        {
            "author_id": "xwiki:XWiki.valeryzhdanov@cta-consortiumorg",
            "lastname": "Zhdanov",
            "firstname": "Valery I.",
            "email": "valeryzhdanov@gmail.com",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-3690-483X",
            "affil_place_ids": [
                "AffiliationAddress.Ukraine.Ast Obs of U Kyiv"
            ],
            "affil_place_keys": [
                "UkraineAstObsofUKyiv"
            ],
            "affil_nums": [
                99
            ],
            "affil_num_strs": [
                "100"
            ],
            "author_sortorder": "zhdanov, v. i.",
            "author_asciified": "V. I. Zhdanov",
            "author_unicode": "V. I. Zhdanov",
            "author_html": "V.&nbsp;I.&nbsp;Zhdanov",
            "author_latex": "V.~I.~Zhdanov"
        },
        {
            "author_id": "xwiki:XWiki.mihazivec@cta-consortiumorg",
            "lastname": "\u017divec",
            "firstname": "Miha",
            "email": "mi0023@ung.si",
            "corresponding": false,
            "orcid": "",
            "affil_place_ids": [
                "AffiliationAddress.Slovenia.U Nova Gorica (CAC)"
            ],
            "affil_place_keys": [
                "SloveniaUNovaGoricaCAC"
            ],
            "affil_nums": [
                46
            ],
            "affil_num_strs": [
                "47"
            ],
            "author_sortorder": "zivec, m.",
            "author_asciified": "M. Zivec",
            "author_unicode": "M. \u017divec",
            "author_html": "M.&nbsp;&#381;ivec",
            "author_latex": "M.~\\v{Z}ivec"
        },
        {
            "author_id": "xwiki:XWiki.jaumezuriaga@cta-consortiumorg",
            "lastname": "Zuriaga-Puig",
            "firstname": "Jaume",
            "email": "jaume.zuriaga@csic.es",
            "corresponding": false,
            "orcid": "https://orcid.org/0000-0003-0652-6700",
            "affil_place_ids": [
                "AffiliationAddress.Spain.IFT-UAM/CSIC"
            ],
            "affil_place_keys": [
                "SpainIFTUAMCSIC"
            ],
            "affil_nums": [
                9
            ],
            "affil_num_strs": [
                "10"
            ],
            "author_sortorder": "zuriaga-puig, j.",
            "author_asciified": "J. Zuriaga-Puig",
            "author_unicode": "J. Zuriaga-Puig",
            "author_html": "J.&nbsp;Zuriaga-Puig",
            "author_latex": "J.~Zuriaga-Puig"
        }
    ],
    "affiliations": [
        {
            "affil_num": 0,
            "affil_num_str": "1",
            "place_id": "AffiliationAddress.Japan.U Tokai",
            "place_key": "JapanUTokai",
            "short_name_unicode": "U Tokai",
            "short_name_latex": "U Tokai",
            "country": "Japan",
            "address_asciified": "Department of Physics, Tokai University, 4-1-1, Kita-Kaname, Hiratsuka, Kanagawa 259-1292, Japan",
            "address_unicode": "Department of Physics, Tokai University, 4-1-1, Kita-Kaname, Hiratsuka, Kanagawa 259-1292, Japan",
            "address_html": "Department of Physics, Tokai University, 4-1-1, Kita-Kaname, Hiratsuka, Kanagawa 259-1292, Japan",
            "address_latex": "Department of Physics, Tokai University, 4-1-1, Kita-Kaname, Hiratsuka, Kanagawa 259-1292, Japan"
        },
        {
            "affil_num": 1,
            "affil_num_str": "2",
            "place_id": "AffiliationAddress.Japan.U Tokyo, ICRR",
            "place_key": "JapanUTokyoICRR",
            "short_name_unicode": "U Tokyo, ICRR",
            "short_name_latex": "U Tokyo, ICRR",
            "country": "Japan",
            "address_asciified": "Institute for Cosmic Ray Research, University of Tokyo, 5-1-5, Kashiwa-no-ha, Kashiwa, Chiba 277-8582, Japan",
            "address_unicode": "Institute for Cosmic Ray Research, University of Tokyo, 5-1-5, Kashiwa-no-ha, Kashiwa, Chiba 277-8582, Japan",
            "address_html": "Institute for Cosmic Ray Research, University of Tokyo, 5-1-5, Kashiwa-no-ha, Kashiwa, Chiba 277-8582, Japan",
            "address_latex": "Institute for Cosmic Ray Research, University of Tokyo, 5-1-5, Kashiwa-no-ha, Kashiwa, Chiba 277-8582, Japan"
        },
        {
            "affil_num": 2,
            "affil_num_str": "3",
            "place_id": "AffiliationAddress.France.CEA/IRFU/DAp",
            "place_key": "FranceCEAIRFUDAp",
            "short_name_unicode": "CEA/IRFU/DAp",
            "short_name_latex": "CEA/IRFU/DAp",
            "country": "France",
            "address_asciified": "Universite Paris-Saclay, Universite Paris Cite, CEA, CNRS, AIM, F-91191 Gif-sur-Yvette Cedex, France",
            "address_unicode": "Universit\u00e9 Paris-Saclay, Universit\u00e9 Paris Cit\u00e9, CEA, CNRS, AIM, F-91191 Gif-sur-Yvette Cedex, France",
            "address_html": "Universit&#233; Paris-Saclay, Universit&#233; Paris Cit&#233;, CEA, CNRS, AIM, F-91191 Gif-sur-Yvette Cedex, France",
            "address_latex": "Universit\\'e Paris-Saclay, Universit\\'e Paris Cit\\'e, CEA, CNRS, AIM, F-91191 Gif-sur-Yvette Cedex, France"
        },
        {
            "affil_num": 3,
            "affil_num_str": "4",
            "place_id": "AffiliationAddress.Spain.FSLAC IRL (CNRSIAC)",
            "place_key": "SpainFSLACIRLCNRSIAC",
            "short_name_unicode": "FSLAC IRL (CNRS/IAC)",
            "short_name_latex": "FSLAC IRL (CNRS/IAC)",
            "country": "Spain",
            "address_asciified": "FSLAC IRL 2009, CNRS/IAC, La Laguna, Tenerife, Spain",
            "address_unicode": "FSLAC IRL 2009, CNRS/IAC, La Laguna, Tenerife, Spain",
            "address_html": "FSLAC IRL 2009, CNRS/IAC, La Laguna, Tenerife, Spain",
            "address_latex": "FSLAC IRL 2009, CNRS/IAC, La Laguna, Tenerife, Spain"
        },
        {
            "affil_num": 4,
            "affil_num_str": "5",
            "place_id": "AffiliationAddress.USA.U Alabama Tuscaloosa",
            "place_key": "USAUAlabamaTuscaloosa",
            "short_name_unicode": "U Alabama Tuscaloosa",
            "short_name_latex": "U Alabama Tuscaloosa",
            "country": "USA",
            "address_asciified": "University of Alabama, Tuscaloosa, Department of Physics and Astronomy, Gallalee Hall, Box 870324 Tuscaloosa, AL 35487-0324, USA",
            "address_unicode": "University of Alabama, Tuscaloosa, Department of Physics and Astronomy, Gallalee Hall, Box 870324 Tuscaloosa, AL 35487-0324, USA",
            "address_html": "University of Alabama, Tuscaloosa, Department of Physics and Astronomy, Gallalee Hall, Box 870324 Tuscaloosa, AL 35487-0324, USA",
            "address_latex": "University of Alabama, Tuscaloosa, Department of Physics and Astronomy, Gallalee Hall, Box 870324 Tuscaloosa, AL 35487-0324, USA"
        },
        {
            "affil_num": 5,
            "affil_num_str": "6",
            "place_id": "AffiliationAddress.France.O Cote d'Azur",
            "place_key": "FranceOCotedAzur",
            "short_name_unicode": "O Cote d'Azur",
            "short_name_latex": "O Cote d'Azur",
            "country": "France",
            "address_asciified": "Universite Cote d'Azur, Observatoire de la Cote d'Azur, CNRS, Laboratoire Lagrange, France",
            "address_unicode": "Universit\u00e9 C\u00f4te d'Azur, Observatoire de la C\u00f4te d'Azur, CNRS, Laboratoire Lagrange, France",
            "address_html": "Universit&#233; C&#244;te d'Azur, Observatoire de la C&#244;te d'Azur, CNRS, Laboratoire Lagrange, France",
            "address_latex": "Universit\\'e C\\^ote d'Azur, Observatoire de la C\\^ote d'Azur, CNRS, Laboratoire Lagrange, France"
        },
        {
            "affil_num": 6,
            "affil_num_str": "7",
            "place_id": "AffiliationAddress.France.LLR Ecole Polytechnique",
            "place_key": "FranceLLREcolePolytechnique",
            "short_name_unicode": "LLR Ecole Polytechnique",
            "short_name_latex": "LLR Ecole Polytechnique",
            "country": "France",
            "address_asciified": "Laboratoire Leprince-Ringuet, CNRS/IN2P3, Ecole polytechnique, Institut Polytechnique de Paris, 91120 Palaiseau, France",
            "address_unicode": "Laboratoire Leprince-Ringuet, CNRS/IN2P3, \u00c9cole polytechnique, Institut Polytechnique de Paris, 91120 Palaiseau, France",
            "address_html": "Laboratoire Leprince-Ringuet, CNRS/IN2P3, &#201;cole polytechnique, Institut Polytechnique de Paris, 91120 Palaiseau, France",
            "address_latex": "Laboratoire Leprince-Ringuet, CNRS/IN2P3, \\'Ecole polytechnique, Institut Polytechnique de Paris, 91120 Palaiseau, France"
        },
        {
            "affil_num": 7,
            "affil_num_str": "8",
            "place_id": "AffiliationAddress.Spain.ICC-UB",
            "place_key": "SpainICCUB",
            "short_name_unicode": "ICC-UB",
            "short_name_latex": "ICC-UB",
            "country": "Spain",
            "address_asciified": "Departament de Fisica Quantica i Astrofisica, Institut de Ciencies del Cosmos, Universitat de Barcelona, IEEC-UB, Marti i Franques, 1, 08028, Barcelona, Spain",
            "address_unicode": "Departament de F\u00edsica Qu\u00e0ntica i Astrof\u00edsica, Institut de Ci\u00e8ncies del Cosmos, Universitat de Barcelona, IEEC-UB, Mart\u00ed i Franqu\u00e8s, 1, 08028, Barcelona, Spain",
            "address_html": "Departament de F&#237;sica Qu&#224;ntica i Astrof&#237;sica, Institut de Ci&#232;ncies del Cosmos, Universitat de Barcelona, IEEC-UB, Mart&#237; i Franqu&#232;s, 1, 08028, Barcelona, Spain",
            "address_latex": "Departament de F{\\'\\i}sica Qu\\`antica i Astrof{\\'\\i}sica, Institut de Ci\\`encies del Cosmos, Universitat de Barcelona, IEEC-UB, Mart{\\'\\i} i Franqu\\`es, 1, 08028, Barcelona, Spain"
        },
        {
            "affil_num": 8,
            "affil_num_str": "9",
            "place_id": "AffiliationAddress.Spain.IAA-CSIC",
            "place_key": "SpainIAACSIC",
            "short_name_unicode": "IAA-CSIC",
            "short_name_latex": "IAA-CSIC",
            "country": "Spain",
            "address_asciified": "Instituto de Astrofisica de Andalucia-CSIC, Glorieta de la Astronomia s/n, 18008, Granada, Spain",
            "address_unicode": "Instituto de Astrof\u00edsica de Andaluc\u00eda-CSIC, Glorieta de la Astronom\u00eda s/n, 18008, Granada, Spain",
            "address_html": "Instituto de Astrof&#237;sica de Andaluc&#237;a-CSIC, Glorieta de la Astronom&#237;a s/n, 18008, Granada, Spain",
            "address_latex": "Instituto de Astrof{\\'\\i}sica de Andaluc{\\'\\i}a-CSIC, Glorieta de la Astronom{\\'\\i}a s/n, 18008, Granada, Spain"
        },
        {
            "affil_num": 9,
            "affil_num_str": "10",
            "place_id": "AffiliationAddress.Spain.IFT-UAM/CSIC",
            "place_key": "SpainIFTUAMCSIC",
            "short_name_unicode": "IFT-UAM/CSIC",
            "short_name_latex": "IFT-UAM/CSIC",
            "country": "Spain",
            "address_asciified": "Instituto de Fisica Teorica UAM/CSIC and Departamento de Fisica Teorica, Universidad Autonoma de Madrid, c/ Nicolas Cabrera 13-15, Campus de Cantoblanco UAM, 28049 Madrid, Spain",
            "address_unicode": "Instituto de F\u00edsica Te\u00f3rica UAM/CSIC and Departamento de F\u00edsica Te\u00f3rica, Universidad Aut\u00f3noma de Madrid, c/ Nicol\u00e1s Cabrera 13-15, Campus de Cantoblanco UAM, 28049 Madrid, Spain",
            "address_html": "Instituto de F&#237;sica Te&#243;rica UAM/CSIC and Departamento de F&#237;sica Te&#243;rica, Universidad Aut&#243;noma de Madrid, c/ Nicol&#225;s Cabrera 13-15, Campus de Cantoblanco UAM, 28049 Madrid, Spain",
            "address_latex": "Instituto de F{\\'\\i}sica Te\\'orica UAM/CSIC and Departamento de F{\\'\\i}sica Te\\'orica, Universidad Aut\\'onoma de Madrid, c/ Nicol\\'as Cabrera 13-15, Campus de Cantoblanco UAM, 28049 Madrid, Spain"
        },
        {
            "affil_num": 10,
            "affil_num_str": "11",
            "place_id": "AffiliationAddress.Chile.U Pontificia Cat\u00f3lica de Chile",
            "place_key": "ChileUPontificiaCatolicadeChile",
            "short_name_unicode": "U Pontificia Cat\u00f3lica de Chile",
            "short_name_latex": "U Pontificia Cat\\'olica de Chile",
            "country": "Chile",
            "address_asciified": "Pontificia Universidad Catolica de Chile, Av. Libertador Bernardo O'Higgins 340, Santiago, Chile",
            "address_unicode": "Pontificia Universidad Cat\u00f3lica de Chile, Av. Libertador Bernardo O'Higgins 340, Santiago, Chile",
            "address_html": "Pontificia Universidad Cat&#243;lica de Chile, Av. Libertador Bernardo O'Higgins 340, Santiago, Chile",
            "address_latex": "Pontificia Universidad Cat\\'olica de Chile, Av. Libertador Bernardo O'Higgins 340, Santiago, Chile"
        },
        {
            "affil_num": 11,
            "affil_num_str": "12",
            "place_id": "AffiliationAddress.Mexico.UNAM Mexico",
            "place_key": "MexicoUNAMMexico",
            "short_name_unicode": "UNAM Mexico",
            "short_name_latex": "UNAM Mexico",
            "country": "Mexico",
            "address_asciified": "Universidad Nacional Autonoma de Mexico, Delegacion Coyoacan, 04510 Ciudad de Mexico, Mexico",
            "address_unicode": "Universidad Nacional Aut\u00f3noma de M\u00e9xico, Delegaci\u00f3n Coyoac\u00e1n, 04510 Ciudad de M\u00e9xico, Mexico",
            "address_html": "Universidad Nacional Aut&#243;noma de M&#233;xico, Delegaci&#243;n Coyoac&#225;n, 04510 Ciudad de M&#233;xico, Mexico",
            "address_latex": "Universidad Nacional Aut\\'onoma de M\\'exico, Delegaci\\'on Coyoac\\'an, 04510 Ciudad de M\\'exico, Mexico"
        },
        {
            "affil_num": 12,
            "affil_num_str": "13",
            "place_id": "AffiliationAddress.Spain.UCM, Altas Energ\u00edas",
            "place_key": "SpainUCMAltasEnergias",
            "short_name_unicode": "UCM, Altas Energ\u00edas",
            "short_name_latex": "UCM, Altas Energ{\\'\\i}as",
            "country": "Spain",
            "address_asciified": "IPARCOS-UCM, Instituto de Fisica de Particulas y del Cosmos, and EMFTEL Department, Universidad Complutense de Madrid, E-28040 Madrid, Spain",
            "address_unicode": "IPARCOS-UCM, Instituto de F\u00edsica de Part\u00edculas y del Cosmos, and EMFTEL Department, Universidad Complutense de Madrid, E-28040 Madrid, Spain",
            "address_html": "IPARCOS-UCM, Instituto de F&#237;sica de Part&#237;culas y del Cosmos, and EMFTEL Department, Universidad Complutense de Madrid, E-28040 Madrid, Spain",
            "address_latex": "IPARCOS-UCM, Instituto de F{\\'\\i}sica de Part{\\'\\i}culas y del Cosmos, and EMFTEL Department, Universidad Complutense de Madrid, E-28040 Madrid, Spain"
        },
        {
            "affil_num": 13,
            "affil_num_str": "14",
            "place_id": "AffiliationAddress.France.Observatoire de Paris",
            "place_key": "FranceObservatoiredeParis",
            "short_name_unicode": "Observatoire de Paris",
            "short_name_latex": "Observatoire de Paris",
            "country": "France",
            "address_asciified": "LUTH, GEPI and LERMA, Observatoire de Paris, Universite PSL, Universite Paris Cite, CNRS, 5 place Jules Janssen, 92190, Meudon, France",
            "address_unicode": "LUTH, GEPI and LERMA, Observatoire de Paris, Universit\u00e9 PSL, Universit\u00e9 Paris Cit\u00e9, CNRS, 5 place Jules Janssen, 92190, Meudon, France",
            "address_html": "LUTH, GEPI and LERMA, Observatoire de Paris, Universit&#233; PSL, Universit&#233; Paris Cit&#233;, CNRS, 5 place Jules Janssen, 92190, Meudon, France",
            "address_latex": "LUTH, GEPI and LERMA, Observatoire de Paris, Universit\\'e PSL, Universit\\'e Paris Cit\\'e, CNRS, 5 place Jules Janssen, 92190, Meudon, France"
        },
        {
            "affil_num": 14,
            "affil_num_str": "15",
            "place_id": "AffiliationAddress.Italy.O Arcetri",
            "place_key": "ItalyOArcetri",
            "short_name_unicode": "O Arcetri",
            "short_name_latex": "O Arcetri",
            "country": "Italy",
            "address_asciified": "INAF - Osservatorio Astrofisico di Arcetri, Largo E. Fermi, 5 - 50125 Firenze, Italy",
            "address_unicode": "INAF - Osservatorio Astrofisico di Arcetri, Largo E. Fermi, 5 - 50125 Firenze, Italy",
            "address_html": "INAF - Osservatorio Astrofisico di Arcetri, Largo E. Fermi, 5 - 50125 Firenze, Italy",
            "address_latex": "INAF - Osservatorio Astrofisico di Arcetri, Largo E. Fermi, 5 - 50125 Firenze, Italy"
        },
        {
            "affil_num": 15,
            "affil_num_str": "16",
            "place_id": "AffiliationAddress.Turkey.Tubitak",
            "place_key": "TurkeyTubitak",
            "short_name_unicode": "Tubitak",
            "short_name_latex": "Tubitak",
            "country": "Turkey",
            "address_asciified": "TUBITAK Research Institute for Fundamental Sciences, 41470 Gebze, Kocaeli, Turkey",
            "address_unicode": "T\u00dcB\u0130TAK Research Institute for Fundamental Sciences, 41470 Gebze, Kocaeli, Turkey",
            "address_html": "T&#220;B&#304;TAK Research Institute for Fundamental Sciences, 41470 Gebze, Kocaeli, Turkey",
            "address_latex": "T\\\"UB\\.ITAK Research Institute for Fundamental Sciences, 41470 Gebze, Kocaeli, Turkey"
        },
        {
            "affil_num": 16,
            "affil_num_str": "17",
            "place_id": "AffiliationAddress.Italy.O Roma",
            "place_key": "ItalyORoma",
            "short_name_unicode": "O Roma",
            "short_name_latex": "O Roma",
            "country": "Italy",
            "address_asciified": "INAF - Osservatorio Astronomico di Roma, Via di Frascati 33, 00040, Monteporzio Catone, Italy",
            "address_unicode": "INAF - Osservatorio Astronomico di Roma, Via di Frascati 33, 00040, Monteporzio Catone, Italy",
            "address_html": "INAF - Osservatorio Astronomico di Roma, Via di Frascati 33, 00040, Monteporzio Catone, Italy",
            "address_latex": "INAF - Osservatorio Astronomico di Roma, Via di Frascati 33, 00040, Monteporzio Catone, Italy"
        },
        {
            "affil_num": 17,
            "affil_num_str": "18",
            "place_id": "AffiliationAddress.Italy.INFN Napoli",
            "place_key": "ItalyINFNNapoli",
            "short_name_unicode": "INFN Napoli",
            "short_name_latex": "INFN Napoli",
            "country": "Italy",
            "address_asciified": "INFN Sezione di Napoli, Via Cintia, ed. G, 80126 Napoli, Italy",
            "address_unicode": "INFN Sezione di Napoli, Via Cintia, ed. G, 80126 Napoli, Italy",
            "address_html": "INFN Sezione di Napoli, Via Cintia, ed. G, 80126 Napoli, Italy",
            "address_latex": "INFN Sezione di Napoli, Via Cintia, ed. G, 80126 Napoli, Italy"
        },
        {
            "affil_num": 18,
            "affil_num_str": "19",
            "place_id": "AffiliationAddress.Chile.U T\u00e9cnica Federico Santa Mar\u00eda",
            "place_key": "ChileUTecnicaFedericoSantaMaria",
            "short_name_unicode": "U T\u00e9cnica Federico Santa Mar\u00eda",
            "short_name_latex": "U T\\'ecnica Federico Santa Mar{\\'\\i}a",
            "country": "Chile",
            "address_asciified": "CCTVal, Universidad Tecnica Federico Santa Maria, Avenida Espana 1680, Valparaiso, Chile",
            "address_unicode": "CCTVal, Universidad T\u00e9cnica Federico Santa Mar\u00eda, Avenida Espa\u00f1a 1680, Valpara\u00edso, Chile",
            "address_html": "CCTVal, Universidad T&#233;cnica Federico Santa Mar&#237;a, Avenida Espa&#241;a 1680, Valpara&#237;so, Chile",
            "address_latex": "CCTVal, Universidad T\\'ecnica Federico Santa Mar{\\'\\i}a, Avenida Espa\\~na 1680, Valpara{\\'\\i}so, Chile"
        },
        {
            "affil_num": 19,
            "affil_num_str": "20",
            "place_id": "AffiliationAddress.Italy.INFN Padova",
            "place_key": "ItalyINFNPadova",
            "short_name_unicode": "INFN Padova",
            "short_name_latex": "INFN Padova",
            "country": "Italy",
            "address_asciified": "INFN Sezione di Padova, Via Marzolo 8, 35131 Padova, Italy",
            "address_unicode": "INFN Sezione di Padova, Via Marzolo 8, 35131 Padova, Italy",
            "address_html": "INFN Sezione di Padova, Via Marzolo 8, 35131 Padova, Italy",
            "address_latex": "INFN Sezione di Padova, Via Marzolo 8, 35131 Padova, Italy"
        },
        {
            "affil_num": 20,
            "affil_num_str": "21",
            "place_id": "AffiliationAddress.France.LUPM U Montpellier",
            "place_key": "FranceLUPMUMontpellier",
            "short_name_unicode": "LUPM U Montpellier",
            "short_name_latex": "LUPM U Montpellier",
            "country": "France",
            "address_asciified": "Laboratoire Univers et Particules de Montpellier, Universite de Montpellier, CNRS/IN2P3, CC 72, Place Eugene Bataillon, F-34095 Montpellier Cedex 5, France",
            "address_unicode": "Laboratoire Univers et Particules de Montpellier, Universit\u00e9 de Montpellier, CNRS/IN2P3, CC 72, Place Eug\u00e8ne Bataillon, F-34095 Montpellier Cedex 5, France",
            "address_html": "Laboratoire Univers et Particules de Montpellier, Universit&#233; de Montpellier, CNRS/IN2P3, CC 72, Place Eug&#232;ne Bataillon, F-34095 Montpellier Cedex 5, France",
            "address_latex": "Laboratoire Univers et Particules de Montpellier, Universit\\'e de Montpellier, CNRS/IN2P3, CC 72, Place Eug\\`ene Bataillon, F-34095 Montpellier Cedex 5, France"
        },
        {
            "affil_num": 21,
            "affil_num_str": "22",
            "place_id": "AffiliationAddress.Netherlands.U Groningen",
            "place_key": "NetherlandsUGroningen",
            "short_name_unicode": "U Groningen",
            "short_name_latex": "U Groningen",
            "country": "Netherlands",
            "address_asciified": "Kapteyn Astronomical Institute, University of Groningen, Landleven 12, 9747 AD, Groningen, The Netherlands",
            "address_unicode": "Kapteyn Astronomical Institute, University of Groningen, Landleven 12, 9747 AD, Groningen, The Netherlands",
            "address_html": "Kapteyn Astronomical Institute, University of Groningen, Landleven 12, 9747 AD, Groningen, The Netherlands",
            "address_latex": "Kapteyn Astronomical Institute, University of Groningen, Landleven 12, 9747 AD, Groningen, The Netherlands"
        },
        {
            "affil_num": 22,
            "affil_num_str": "23",
            "place_id": "AffiliationAddress.Brazil.IFSC U S\u00e3o Paulo",
            "place_key": "BrazilIFSCUSaoPaulo",
            "short_name_unicode": "IFSC U S\u00e3o Paulo",
            "short_name_latex": "IFSC U S\\~ao Paulo",
            "country": "Brazil",
            "address_asciified": "Instituto de Fisica de Sao Carlos, Universidade de Sao Paulo, Av. Trabalhador Sao-carlense, 400 - CEP 13566-590, Sao Carlos, SP, Brazil",
            "address_unicode": "Instituto de F\u00edsica de S\u00e3o Carlos, Universidade de S\u00e3o Paulo, Av. Trabalhador S\u00e3o-carlense, 400 - CEP 13566-590, S\u00e3o Carlos, SP, Brazil",
            "address_html": "Instituto de F&#237;sica de S&#227;o Carlos, Universidade de S&#227;o Paulo, Av. Trabalhador S&#227;o-carlense, 400 - CEP 13566-590, S&#227;o Carlos, SP, Brazil",
            "address_latex": "Instituto de F{\\'\\i}sica de S\\~ao Carlos, Universidade de S\\~ao Paulo, Av. Trabalhador S\\~ao-carlense, 400 - CEP 13566-590, S\\~ao Carlos, SP, Brazil"
        },
        {
            "affil_num": 23,
            "affil_num_str": "24",
            "place_id": "AffiliationAddress.Germany.U Dortmund (TU)",
            "place_key": "GermanyUDortmundTU",
            "short_name_unicode": "TU Dortmund",
            "short_name_latex": "TU Dortmund",
            "country": "Germany",
            "address_asciified": "Astroparticle Physics, Department of Physics, TU Dortmund University, Otto-Hahn-Str. 4a, 44227 Dortmund, Germany",
            "address_unicode": "Astroparticle Physics, Department of Physics, TU Dortmund University, Otto-Hahn-Str. 4a, 44227 Dortmund, Germany",
            "address_html": "Astroparticle Physics, Department of Physics, TU Dortmund University, Otto-Hahn-Str. 4a, 44227 Dortmund, Germany",
            "address_latex": "Astroparticle Physics, Department of Physics, TU Dortmund University, Otto-Hahn-Str. 4a, 44227 Dortmund, Germany"
        },
        {
            "affil_num": 24,
            "affil_num_str": "25",
            "place_id": "AffiliationAddress.Namibia.U Namibia",
            "place_key": "NamibiaUNamibia",
            "short_name_unicode": "U Namibia",
            "short_name_latex": "U Namibia",
            "country": "Namibia",
            "address_asciified": "Department of Physics, Chemistry & Material Science, University of Namibia, Private Bag 13301, Windhoek, Namibia",
            "address_unicode": "Department of Physics, Chemistry & Material Science, University of Namibia, Private Bag 13301, Windhoek, Namibia",
            "address_html": "Department of Physics, Chemistry & Material Science, University of Namibia, Private Bag 13301, Windhoek, Namibia",
            "address_latex": "Department of Physics, Chemistry \\& Material Science, University of Namibia, Private Bag 13301, Windhoek, Namibia"
        },
        {
            "affil_num": 25,
            "affil_num_str": "26",
            "place_id": "AffiliationAddress.South Africa.NWU",
            "place_key": "SouthAfricaNWU",
            "short_name_unicode": "NWU",
            "short_name_latex": "NWU",
            "country": "South Africa",
            "address_asciified": "Centre for Space Research, North-West University, Potchefstroom, 2520, South Africa",
            "address_unicode": "Centre for Space Research, North-West University, Potchefstroom, 2520, South Africa",
            "address_html": "Centre for Space Research, North-West University, Potchefstroom, 2520, South Africa",
            "address_latex": "Centre for Space Research, North-West University, Potchefstroom, 2520, South Africa"
        },
        {
            "affil_num": 26,
            "affil_num_str": "27",
            "place_id": "AffiliationAddress.Germany.U Hamburg",
            "place_key": "GermanyUHamburg",
            "short_name_unicode": "U Hamburg",
            "short_name_latex": "U Hamburg",
            "country": "Germany",
            "address_asciified": "Universitat Hamburg, Institut fur Experimentalphysik, Luruper Chaussee 149, 22761 Hamburg, Germany",
            "address_unicode": "Universit\u00e4t Hamburg, Institut f\u00fcr Experimentalphysik, Luruper Chaussee 149, 22761 Hamburg, Germany",
            "address_html": "Universit&#228;t Hamburg, Institut f&#252;r Experimentalphysik, Luruper Chaussee 149, 22761 Hamburg, Germany",
            "address_latex": "Universit\\\"at Hamburg, Institut f\\\"ur Experimentalphysik, Luruper Chaussee 149, 22761 Hamburg, Germany"
        },
        {
            "affil_num": 27,
            "affil_num_str": "28",
            "place_id": "AffiliationAddress.Australia.U Monash",
            "place_key": "AustraliaUMonash",
            "short_name_unicode": "U Monash",
            "short_name_latex": "U Monash",
            "country": "Australia",
            "address_asciified": "School of Physics and Astronomy, Monash University, Melbourne, Victoria 3800, Australia",
            "address_unicode": "School of Physics and Astronomy, Monash University, Melbourne, Victoria 3800, Australia",
            "address_html": "School of Physics and Astronomy, Monash University, Melbourne, Victoria 3800, Australia",
            "address_latex": "School of Physics and Astronomy, Monash University, Melbourne, Victoria 3800, Australia"
        },
        {
            "affil_num": 28,
            "affil_num_str": "29",
            "place_id": "AffiliationAddress.Switzerland.U Geneva - ISDC",
            "place_key": "SwitzerlandUGenevaISDC",
            "short_name_unicode": "U Geneva - ISDC",
            "short_name_latex": "U Geneva - ISDC",
            "country": "Switzerland",
            "address_asciified": "Department of Astronomy, University of Geneva, Chemin d'Ecogia 16, CH-1290 Versoix, Switzerland",
            "address_unicode": "Department of Astronomy, University of Geneva, Chemin d'Ecogia 16, CH-1290 Versoix, Switzerland",
            "address_html": "Department of Astronomy, University of Geneva, Chemin d'Ecogia 16, CH-1290 Versoix, Switzerland",
            "address_latex": "Department of Astronomy, University of Geneva, Chemin d'Ecogia 16, CH-1290 Versoix, Switzerland"
        },
        {
            "affil_num": 29,
            "affil_num_str": "30",
            "place_id": "AffiliationAddress.Spain.IFAE-BIST",
            "place_key": "SpainIFAEBIST",
            "short_name_unicode": "IFAE-BIST",
            "short_name_latex": "IFAE-BIST",
            "country": "Spain",
            "address_asciified": "Institut de Fisica d'Altes Energies (IFAE), The Barcelona Institute of Science and Technology, Campus UAB, 08193 Bellaterra (Barcelona), Spain",
            "address_unicode": "Institut de Fisica d'Altes Energies (IFAE), The Barcelona Institute of Science and Technology, Campus UAB, 08193 Bellaterra (Barcelona), Spain",
            "address_html": "Institut de Fisica d'Altes Energies (IFAE), The Barcelona Institute of Science and Technology, Campus UAB, 08193 Bellaterra (Barcelona), Spain",
            "address_latex": "Institut de Fisica d'Altes Energies (IFAE), The Barcelona Institute of Science and Technology, Campus UAB, 08193 Bellaterra (Barcelona), Spain"
        },
        {
            "affil_num": 30,
            "affil_num_str": "31",
            "place_id": "AffiliationAddress.Ecuador.U Azuay",
            "place_key": "EcuadorUAzuay",
            "short_name_unicode": "U Azuay",
            "short_name_latex": "U Azuay",
            "country": "Ecuador",
            "address_asciified": "Faculty of Science and Technology, Universidad del Azuay, Cuenca, Ecuador.",
            "address_unicode": "Faculty of Science and Technology, Universidad del Azuay, Cuenca, Ecuador.",
            "address_html": "Faculty of Science and Technology, Universidad del Azuay, Cuenca, Ecuador.",
            "address_latex": "Faculty of Science and Technology, Universidad del Azuay, Cuenca, Ecuador."
        },
        {
            "affil_num": 31,
            "affil_num_str": "32",
            "place_id": "AffiliationAddress.Germany.DESY",
            "place_key": "GermanyDESY",
            "short_name_unicode": "DESY",
            "short_name_latex": "DESY",
            "country": "Germany",
            "address_asciified": "Deutsches Elektronen-Synchrotron, Platanenallee 6, 15738 Zeuthen, Germany",
            "address_unicode": "Deutsches Elektronen-Synchrotron, Platanenallee 6, 15738 Zeuthen, Germany",
            "address_html": "Deutsches Elektronen-Synchrotron, Platanenallee 6, 15738 Zeuthen, Germany",
            "address_latex": "Deutsches Elektronen-Synchrotron, Platanenallee 6, 15738 Zeuthen, Germany"
        },
        {
            "affil_num": 32,
            "affil_num_str": "33",
            "place_id": "AffiliationAddress.Brazil.CBPF",
            "place_key": "BrazilCBPF",
            "short_name_unicode": "CBPF",
            "short_name_latex": "CBPF",
            "country": "Brazil",
            "address_asciified": "Centro Brasileiro de Pesquisas Fisicas, Rua Xavier Sigaud 150, RJ 22290-180, Rio de Janeiro, Brazil",
            "address_unicode": "Centro Brasileiro de Pesquisas F\u00edsicas, Rua Xavier Sigaud 150, RJ 22290-180, Rio de Janeiro, Brazil",
            "address_html": "Centro Brasileiro de Pesquisas F&#237;sicas, Rua Xavier Sigaud 150, RJ 22290-180, Rio de Janeiro, Brazil",
            "address_latex": "Centro Brasileiro de Pesquisas F{\\'\\i}sicas, Rua Xavier Sigaud 150, RJ 22290-180, Rio de Janeiro, Brazil"
        },
        {
            "affil_num": 33,
            "affil_num_str": "34",
            "place_id": "AffiliationAddress.Brazil.IAG U S\u00e3o Paulo",
            "place_key": "BrazilIAGUSaoPaulo",
            "short_name_unicode": "IAG U S\u00e3o Paulo",
            "short_name_latex": "IAG U S\\~ao Paulo",
            "country": "Brazil",
            "address_asciified": "Instituto de Astronomia, Geofisica e Ciencias Atmosfericas - Universidade de Sao Paulo, Cidade Universitaria, R. do Matao, 1226, CEP 05508-090, Sao Paulo, SP, Brazil",
            "address_unicode": "Instituto de Astronomia, Geof\u00edsica e Ci\u00eancias Atmosf\u00e9ricas - Universidade de S\u00e3o Paulo, Cidade Universit\u00e1ria, R. do Mat\u00e3o, 1226, CEP 05508-090, S\u00e3o Paulo, SP, Brazil",
            "address_html": "Instituto de Astronomia, Geof&#237;sica e Ci&#234;ncias Atmosf&#233;ricas - Universidade de S&#227;o Paulo, Cidade Universit&#225;ria, R. do Mat&#227;o, 1226, CEP 05508-090, S&#227;o Paulo, SP, Brazil",
            "address_latex": "Instituto de Astronomia, Geof{\\'\\i}sica e Ci\\^encias Atmosf\\'ericas - Universidade de S\\~ao Paulo, Cidade Universit\\'aria, R. do Mat\\~ao, 1226, CEP 05508-090, S\\~ao Paulo, SP, Brazil"
        },
        {
            "affil_num": 34,
            "affil_num_str": "35",
            "place_id": "AffiliationAddress.Italy.U Padova and INFN",
            "place_key": "ItalyUPadovaandINFN",
            "short_name_unicode": "U Padova and INFN",
            "short_name_latex": "U Padova and INFN",
            "country": "Italy",
            "address_asciified": "INFN Sezione di Padova and Universita degli Studi di Padova, Via Marzolo 8, 35131 Padova, Italy",
            "address_unicode": "INFN Sezione di Padova and Universit\u00e0 degli Studi di Padova, Via Marzolo 8, 35131 Padova, Italy",
            "address_html": "INFN Sezione di Padova and Universit&#224; degli Studi di Padova, Via Marzolo 8, 35131 Padova, Italy",
            "address_latex": "INFN Sezione di Padova and Universit\\`a degli Studi di Padova, Via Marzolo 8, 35131 Padova, Italy"
        },
        {
            "affil_num": 35,
            "affil_num_str": "36",
            "place_id": "AffiliationAddress.Germany.U Potsdam",
            "place_key": "GermanyUPotsdam",
            "short_name_unicode": "U Potsdam",
            "short_name_latex": "U Potsdam",
            "country": "Germany",
            "address_asciified": "Institut fur Physik & Astronomie, Universitat Potsdam, Karl-Liebknecht-Strasse 24/25, 14476 Potsdam, Germany",
            "address_unicode": "Institut f\u00fcr Physik & Astronomie, Universit\u00e4t Potsdam, Karl-Liebknecht-Strasse 24/25, 14476 Potsdam, Germany",
            "address_html": "Institut f&#252;r Physik & Astronomie, Universit&#228;t Potsdam, Karl-Liebknecht-Strasse 24/25, 14476 Potsdam, Germany",
            "address_latex": "Institut f\\\"ur Physik \\& Astronomie, Universit\\\"at Potsdam, Karl-Liebknecht-Strasse 24/25, 14476 Potsdam, Germany"
        },
        {
            "affil_num": 36,
            "affil_num_str": "37",
            "place_id": "AffiliationAddress.Spain.IAC",
            "place_key": "SpainIAC",
            "short_name_unicode": "IAC",
            "short_name_latex": "IAC",
            "country": "Spain",
            "address_asciified": "Instituto de Astrofisica de Canarias and Departamento de Astrofisica, Universidad de La Laguna, La Laguna, Tenerife, Spain",
            "address_unicode": "Instituto de Astrof\u00edsica de Canarias and Departamento de Astrof\u00edsica, Universidad de La Laguna, La Laguna, Tenerife, Spain",
            "address_html": "Instituto de Astrof&#237;sica de Canarias and Departamento de Astrof&#237;sica, Universidad de La Laguna, La Laguna, Tenerife, Spain",
            "address_latex": "Instituto de Astrof{\\'\\i}sica de Canarias and Departamento de Astrof{\\'\\i}sica, Universidad de La Laguna, La Laguna, Tenerife, Spain"
        },
        {
            "affil_num": 37,
            "affil_num_str": "38",
            "place_id": "AffiliationAddress.South Africa.U Witwatersrand",
            "place_key": "SouthAfricaUWitwatersrand",
            "short_name_unicode": "U Witwatersrand",
            "short_name_latex": "U Witwatersrand",
            "country": "South Africa",
            "address_asciified": "University of the Witwatersrand, 1 Jan Smuts Avenue, Braamfontein, 2000 Johannesburg, South Africa",
            "address_unicode": "University of the Witwatersrand, 1 Jan Smuts Avenue, Braamfontein, 2000 Johannesburg, South Africa",
            "address_html": "University of the Witwatersrand, 1 Jan Smuts Avenue, Braamfontein, 2000 Johannesburg, South Africa",
            "address_latex": "University of the Witwatersrand, 1 Jan Smuts Avenue, Braamfontein, 2000 Johannesburg, South Africa"
        },
        {
            "affil_num": 38,
            "affil_num_str": "39",
            "place_id": "AffiliationAddress.Germany.U Bochum",
            "place_key": "GermanyUBochum",
            "short_name_unicode": "U Bochum",
            "short_name_latex": "U Bochum",
            "country": "Germany",
            "address_asciified": "Institut fur Theoretische Physik, Lehrstuhl IV: Plasma-Astroteilchenphysik, Ruhr-Universitat Bochum, Universitatsstrae 150, 44801 Bochum, Germany",
            "address_unicode": "Institut f\u00fcr Theoretische Physik, Lehrstuhl IV: Plasma-Astroteilchenphysik, Ruhr-Universit\u00e4t Bochum, Universit\u00e4tsstra\u00dfe 150, 44801 Bochum, Germany",
            "address_html": "Institut f&#252;r Theoretische Physik, Lehrstuhl IV: Plasma-Astroteilchenphysik, Ruhr-Universit&#228;t Bochum, Universit&#228;tsstra&#223;e 150, 44801 Bochum, Germany",
            "address_latex": "Institut f\\\"ur Theoretische Physik, Lehrstuhl IV: Plasma-Astroteilchenphysik, Ruhr-Universit\\\"at Bochum, Universit\\\"atsstra{\\ss}e 150, 44801 Bochum, Germany"
        },
        {
            "affil_num": 39,
            "affil_num_str": "40",
            "place_id": "AffiliationAddress.USA.CfA | Harvard & Smithsonian",
            "place_key": "USACfAHarvardSmithsonian",
            "short_name_unicode": "CfA | Harvard & Smithsonian",
            "short_name_latex": "CfA | Harvard \\& Smithsonian",
            "country": "USA",
            "address_asciified": "Center for Astrophysics | Harvard & Smithsonian, 60 Garden St, Cambridge, MA 02138, USA",
            "address_unicode": "Center for Astrophysics | Harvard & Smithsonian, 60 Garden St, Cambridge, MA 02138, USA",
            "address_html": "Center for Astrophysics | Harvard & Smithsonian, 60 Garden St, Cambridge, MA 02138, USA",
            "address_latex": "Center for Astrophysics | Harvard \\& Smithsonian, 60 Garden St, Cambridge, MA 02138, USA"
        },
        {
            "affil_num": 40,
            "affil_num_str": "41",
            "place_id": "AffiliationAddress.Spain.CIEMAT",
            "place_key": "SpainCIEMAT",
            "short_name_unicode": "CIEMAT",
            "short_name_latex": "CIEMAT",
            "country": "Spain",
            "address_asciified": "CIEMAT, Avda. Complutense 40, 28040 Madrid, Spain",
            "address_unicode": "CIEMAT, Avda. Complutense 40, 28040 Madrid, Spain",
            "address_html": "CIEMAT, Avda. Complutense 40, 28040 Madrid, Spain",
            "address_latex": "CIEMAT, Avda. Complutense 40, 28040 Madrid, Spain"
        },
        {
            "affil_num": 41,
            "affil_num_str": "42",
            "place_id": "AffiliationAddress.Germany.MPIK",
            "place_key": "GermanyMPIK",
            "short_name_unicode": "MPIK",
            "short_name_latex": "MPIK",
            "country": "Germany",
            "address_asciified": "Max-Planck-Institut fur Kernphysik, Saupfercheckweg 1, 69117 Heidelberg, Germany",
            "address_unicode": "Max-Planck-Institut f\u00fcr Kernphysik, Saupfercheckweg 1, 69117 Heidelberg, Germany",
            "address_html": "Max-Planck-Institut f&#252;r Kernphysik, Saupfercheckweg 1, 69117 Heidelberg, Germany",
            "address_latex": "Max-Planck-Institut f\\\"ur Kernphysik, Saupfercheckweg 1, 69117 Heidelberg, Germany"
        },
        {
            "affil_num": 42,
            "affil_num_str": "43",
            "place_id": "AffiliationAddress.Germany.MPP",
            "place_key": "GermanyMPP",
            "short_name_unicode": "MPP",
            "short_name_latex": "MPP",
            "country": "Germany",
            "address_asciified": "Max-Planck-Institut fur Physik, Fohringer Ring 6, 80805 Munchen, Germany",
            "address_unicode": "Max-Planck-Institut f\u00fcr Physik, F\u00f6hringer Ring 6, 80805 M\u00fcnchen, Germany",
            "address_html": "Max-Planck-Institut f&#252;r Physik, F&#246;hringer Ring 6, 80805 M&#252;nchen, Germany",
            "address_latex": "Max-Planck-Institut f\\\"ur Physik, F\\\"ohringer Ring 6, 80805 M\\\"unchen, Germany"
        },
        {
            "affil_num": 43,
            "affil_num_str": "44",
            "place_id": "AffiliationAddress.Italy.U Perugia and INFN",
            "place_key": "ItalyUPerugiaandINFN",
            "short_name_unicode": "U Perugia and INFN",
            "short_name_latex": "U Perugia and INFN",
            "country": "Italy",
            "address_asciified": "INFN Sezione di Perugia and Universita degli Studi di Perugia, Via A. Pascoli, 06123 Perugia, Italy",
            "address_unicode": "INFN Sezione di Perugia and Universit\u00e0 degli Studi di Perugia, Via A. Pascoli, 06123 Perugia, Italy",
            "address_html": "INFN Sezione di Perugia and Universit&#224; degli Studi di Perugia, Via A. Pascoli, 06123 Perugia, Italy",
            "address_latex": "INFN Sezione di Perugia and Universit\\`a degli Studi di Perugia, Via A. Pascoli, 06123 Perugia, Italy"
        },
        {
            "affil_num": 44,
            "affil_num_str": "45",
            "place_id": "AffiliationAddress.Ukraine.IAPMM Lviv",
            "place_key": "UkraineIAPMMLviv",
            "short_name_unicode": "IAPMM Lviv",
            "short_name_latex": "IAPMM Lviv",
            "country": "Ukraine",
            "address_asciified": "Pidstryhach Institute for Applied Problems in Mechanics and Mathematics NASU, 3B Naukova Street, Lviv, 79060, Ukraine",
            "address_unicode": "Pidstryhach Institute for Applied Problems in Mechanics and Mathematics NASU, 3B Naukova Street, Lviv, 79060, Ukraine",
            "address_html": "Pidstryhach Institute for Applied Problems in Mechanics and Mathematics NASU, 3B Naukova Street, Lviv, 79060, Ukraine",
            "address_latex": "Pidstryhach Institute for Applied Problems in Mechanics and Mathematics NASU, 3B Naukova Street, Lviv, 79060, Ukraine"
        },
        {
            "affil_num": 45,
            "affil_num_str": "46",
            "place_id": "AffiliationAddress.France.LAPP U Savoie Mont Blanc",
            "place_key": "FranceLAPPUSavoieMontBlanc",
            "short_name_unicode": "LAPP U Savoie Mont Blanc",
            "short_name_latex": "LAPP U Savoie Mont Blanc",
            "country": "France",
            "address_asciified": "Univ. Savoie Mont Blanc, CNRS, Laboratoire d'Annecy de Physique des Particules - IN2P3, 74000 Annecy, France",
            "address_unicode": "Univ. Savoie Mont Blanc, CNRS, Laboratoire d'Annecy de Physique des Particules - IN2P3, 74000 Annecy, France",
            "address_html": "Univ. Savoie Mont Blanc, CNRS, Laboratoire d'Annecy de Physique des Particules - IN2P3, 74000 Annecy, France",
            "address_latex": "Univ. Savoie Mont Blanc, CNRS, Laboratoire d'Annecy de Physique des Particules - IN2P3, 74000 Annecy, France"
        },
        {
            "affil_num": 46,
            "affil_num_str": "47",
            "place_id": "AffiliationAddress.Slovenia.U Nova Gorica (CAC)",
            "place_key": "SloveniaUNovaGoricaCAC",
            "short_name_unicode": "U Nova Gorica (CAC)",
            "short_name_latex": "U Nova Gorica (CAC)",
            "country": "Slovenia",
            "address_asciified": "Center for Astrophysics and Cosmology (CAC), University of Nova Gorica, Nova Gorica, Slovenia",
            "address_unicode": "Center for Astrophysics and Cosmology (CAC), University of Nova Gorica, Nova Gorica, Slovenia",
            "address_html": "Center for Astrophysics and Cosmology (CAC), University of Nova Gorica, Nova Gorica, Slovenia",
            "address_latex": "Center for Astrophysics and Cosmology (CAC), University of Nova Gorica, Nova Gorica, Slovenia"
        },
        {
            "affil_num": 47,
            "affil_num_str": "48",
            "place_id": "AffiliationAddress.Germany.IAAT",
            "place_key": "GermanyIAAT",
            "short_name_unicode": "IAAT",
            "short_name_latex": "IAAT",
            "country": "Germany",
            "address_asciified": "Institut fur Astronomie und Astrophysik, Universitat Tubingen, Sand 1, 72076 Tubingen, Germany",
            "address_unicode": "Institut f\u00fcr Astronomie und Astrophysik, Universit\u00e4t T\u00fcbingen, Sand 1, 72076 T\u00fcbingen, Germany",
            "address_html": "Institut f&#252;r Astronomie und Astrophysik, Universit&#228;t T&#252;bingen, Sand 1, 72076 T&#252;bingen, Germany",
            "address_latex": "Institut f\\\"ur Astronomie und Astrophysik, Universit\\\"at T\\\"ubingen, Sand 1, 72076 T\\\"ubingen, Germany"
        },
        {
            "affil_num": 48,
            "affil_num_str": "49",
            "place_id": "AffiliationAddress.Switzerland.ETH Z\u00fcrich",
            "place_key": "SwitzerlandETHZurich",
            "short_name_unicode": "ETH Z\u00fcrich",
            "short_name_latex": "ETH Z\\\"urich",
            "country": "Switzerland",
            "address_asciified": "ETH Zurich, Institute for Particle Physics and Astrophysics, Otto-Stern-Weg 5, 8093 Zurich, Switzerland",
            "address_unicode": "ETH Z\u00fcrich, Institute for Particle Physics and Astrophysics, Otto-Stern-Weg 5, 8093 Z\u00fcrich, Switzerland",
            "address_html": "ETH Z&#252;rich, Institute for Particle Physics and Astrophysics, Otto-Stern-Weg 5, 8093 Z&#252;rich, Switzerland",
            "address_latex": "ETH Z\\\"urich, Institute for Particle Physics and Astrophysics, Otto-Stern-Weg 5, 8093 Z\\\"urich, Switzerland"
        },
        {
            "affil_num": 49,
            "affil_num_str": "50",
            "place_id": "AffiliationAddress.Italy.Politecnico Bari",
            "place_key": "ItalyPolitecnicoBari",
            "short_name_unicode": "Politecnico Bari",
            "short_name_latex": "Politecnico Bari",
            "country": "Italy",
            "address_asciified": "Politecnico di Bari, via Orabona 4, 70124 Bari, Italy",
            "address_unicode": "Politecnico di Bari, via Orabona 4, 70124 Bari, Italy",
            "address_html": "Politecnico di Bari, via Orabona 4, 70124 Bari, Italy",
            "address_latex": "Politecnico di Bari, via Orabona 4, 70124 Bari, Italy"
        },
        {
            "affil_num": 50,
            "affil_num_str": "51",
            "place_id": "AffiliationAddress.Italy.INFN Bari",
            "place_key": "ItalyINFNBari",
            "short_name_unicode": "INFN Bari",
            "short_name_latex": "INFN Bari",
            "country": "Italy",
            "address_asciified": "INFN Sezione di Bari, via Orabona 4, 70126 Bari, Italy",
            "address_unicode": "INFN Sezione di Bari, via Orabona 4, 70126 Bari, Italy",
            "address_html": "INFN Sezione di Bari, via Orabona 4, 70126 Bari, Italy",
            "address_latex": "INFN Sezione di Bari, via Orabona 4, 70126 Bari, Italy"
        },
        {
            "affil_num": 51,
            "affil_num_str": "52",
            "place_id": "AffiliationAddress.France.IJCLab",
            "place_key": "FranceIJCLab",
            "short_name_unicode": "IJCLab",
            "short_name_latex": "IJCLab",
            "country": "France",
            "address_asciified": "Universite Paris-Saclay, CNRS/IN2P3, IJCLab, 91405 Orsay, France",
            "address_unicode": "Universit\u00e9 Paris-Saclay, CNRS/IN2P3, IJCLab, 91405 Orsay, France",
            "address_html": "Universit&#233; Paris-Saclay, CNRS/IN2P3, IJCLab, 91405 Orsay, France",
            "address_latex": "Universit\\'e Paris-Saclay, CNRS/IN2P3, IJCLab, 91405 Orsay, France"
        },
        {
            "affil_num": 52,
            "affil_num_str": "53",
            "place_id": "AffiliationAddress.France.IUF - Institut universitaire de France",
            "place_key": "FranceIUFInstitutuniversitairedeFrance",
            "short_name_unicode": "IUF - Institut universitaire de France",
            "short_name_latex": "IUF - Institut universitaire de France",
            "country": "France",
            "address_asciified": "Institut universitaire de France (IUF)",
            "address_unicode": "Institut universitaire de France (IUF)",
            "address_html": "Institut universitaire de France (IUF)",
            "address_latex": "Institut universitaire de France (IUF)"
        },
        {
            "affil_num": 53,
            "affil_num_str": "54",
            "place_id": "AffiliationAddress.Czech Republic.FZU",
            "place_key": "CzechRepublicFZU",
            "short_name_unicode": "FZU",
            "short_name_latex": "FZU",
            "country": "Czech Republic",
            "address_asciified": "FZU - Institute of Physics of the Czech Academy of Sciences, Na Slovance 1999/2, 182 21 Praha 8, Czech Republic",
            "address_unicode": "FZU - Institute of Physics of the Czech Academy of Sciences, Na Slovance 1999/2, 182 21 Praha 8, Czech Republic",
            "address_html": "FZU - Institute of Physics of the Czech Academy of Sciences, Na Slovance 1999/2, 182 21 Praha 8, Czech Republic",
            "address_latex": "FZU - Institute of Physics of the Czech Academy of Sciences, Na Slovance 1999/2, 182 21 Praha 8, Czech Republic"
        },
        {
            "affil_num": 54,
            "affil_num_str": "55",
            "place_id": "AffiliationAddress.France.LPNHE U Sorbonne",
            "place_key": "FranceLPNHEUSorbonne",
            "short_name_unicode": "LPNHE U Sorbonne",
            "short_name_latex": "LPNHE U Sorbonne",
            "country": "France",
            "address_asciified": "Sorbonne Universite, CNRS/IN2P3, Laboratoire de Physique Nucleaire et de Hautes Energies, LPNHE, 4 place Jussieu, 75005 Paris, France",
            "address_unicode": "Sorbonne Universit\u00e9, CNRS/IN2P3, Laboratoire de Physique Nucl\u00e9aire et de Hautes Energies, LPNHE, 4 place Jussieu, 75005 Paris, France",
            "address_html": "Sorbonne Universit&#233;, CNRS/IN2P3, Laboratoire de Physique Nucl&#233;aire et de Hautes Energies, LPNHE, 4 place Jussieu, 75005 Paris, France",
            "address_latex": "Sorbonne Universit\\'e, CNRS/IN2P3, Laboratoire de Physique Nucl\\'eaire et de Hautes Energies, LPNHE, 4 place Jussieu, 75005 Paris, France"
        },
        {
            "affil_num": 55,
            "affil_num_str": "56",
            "place_id": "AffiliationAddress.Croatia.U Zagreb",
            "place_key": "CroatiaUZagreb",
            "short_name_unicode": "U Zagreb",
            "short_name_latex": "U Zagreb",
            "country": "Croatia",
            "address_asciified": "University of Zagreb, Faculty of electrical engineering and computing, Unska 3, 10000 Zagreb, Croatia",
            "address_unicode": "University of Zagreb, Faculty of electrical engineering and computing, Unska 3, 10000 Zagreb, Croatia",
            "address_html": "University of Zagreb, Faculty of electrical engineering and computing, Unska 3, 10000 Zagreb, Croatia",
            "address_latex": "University of Zagreb, Faculty of electrical engineering and computing, Unska 3, 10000 Zagreb, Croatia"
        },
        {
            "affil_num": 56,
            "affil_num_str": "57",
            "place_id": "AffiliationAddress.France.CEA-IRFU/DPhP",
            "place_key": "FranceCEAIRFUDPhP",
            "short_name_unicode": "CEA-IRFU/DPhP",
            "short_name_latex": "CEA-IRFU/DPhP",
            "country": "France",
            "address_asciified": "IRFU, CEA, Universite Paris-Saclay, Bat 141, 91191 Gif-sur-Yvette, France",
            "address_unicode": "IRFU, CEA, Universit\u00e9 Paris-Saclay, B\u00e2t 141, 91191 Gif-sur-Yvette, France",
            "address_html": "IRFU, CEA, Universit&#233; Paris-Saclay, B&#226;t 141, 91191 Gif-sur-Yvette, France",
            "address_latex": "IRFU, CEA, Universit\\'e Paris-Saclay, B\\^at 141, 91191 Gif-sur-Yvette, France"
        },
        {
            "affil_num": 57,
            "affil_num_str": "58",
            "place_id": "AffiliationAddress.Australia.U Adelaide",
            "place_key": "AustraliaUAdelaide",
            "short_name_unicode": "U Adelaide",
            "short_name_latex": "U Adelaide",
            "country": "Australia",
            "address_asciified": "School of Physics, Chemistry and Earth Sciences, University of Adelaide, Adelaide SA 5005, Australia",
            "address_unicode": "School of Physics, Chemistry and Earth Sciences, University of Adelaide, Adelaide SA 5005, Australia",
            "address_html": "School of Physics, Chemistry and Earth Sciences, University of Adelaide, Adelaide SA 5005, Australia",
            "address_latex": "School of Physics, Chemistry and Earth Sciences, University of Adelaide, Adelaide SA 5005, Australia"
        },
        {
            "affil_num": 58,
            "affil_num_str": "59",
            "place_id": "AffiliationAddress.Italy.OAS Bologna",
            "place_key": "ItalyOASBologna",
            "short_name_unicode": "OAS Bologna",
            "short_name_latex": "OAS Bologna",
            "country": "Italy",
            "address_asciified": "INAF - Osservatorio di Astrofisica e Scienza dello spazio di Bologna, Via Piero Gobetti 93/3, 40129  Bologna, Italy",
            "address_unicode": "INAF - Osservatorio di Astrofisica e Scienza dello spazio di Bologna, Via Piero Gobetti 93/3, 40129  Bologna, Italy",
            "address_html": "INAF - Osservatorio di Astrofisica e Scienza dello spazio di Bologna, Via Piero Gobetti 93/3, 40129  Bologna, Italy",
            "address_latex": "INAF - Osservatorio di Astrofisica e Scienza dello spazio di Bologna, Via Piero Gobetti 93/3, 40129  Bologna, Italy"
        },
        {
            "affil_num": 59,
            "affil_num_str": "60",
            "place_id": "AffiliationAddress.Ireland.DIAS",
            "place_key": "IrelandDIAS",
            "short_name_unicode": "DIAS",
            "short_name_latex": "DIAS",
            "country": "Ireland",
            "address_asciified": "Dublin Institute for Advanced Studies, 31 Fitzwilliam Place, Dublin 2, Ireland",
            "address_unicode": "Dublin Institute for Advanced Studies, 31 Fitzwilliam Place, Dublin 2, Ireland",
            "address_html": "Dublin Institute for Advanced Studies, 31 Fitzwilliam Place, Dublin 2, Ireland",
            "address_latex": "Dublin Institute for Advanced Studies, 31 Fitzwilliam Place, Dublin 2, Ireland"
        },
        {
            "affil_num": 60,
            "affil_num_str": "61",
            "place_id": "AffiliationAddress.United Kingdom.U Durham",
            "place_key": "UnitedKingdomUDurham",
            "short_name_unicode": "U Durham",
            "short_name_latex": "U Durham",
            "country": "United Kingdom",
            "address_asciified": "Centre for Advanced Instrumentation, Department of Physics, Durham University, South Road, Durham, DH1 3LE, United Kingdom",
            "address_unicode": "Centre for Advanced Instrumentation, Department of Physics, Durham University, South Road, Durham, DH1 3LE, United Kingdom",
            "address_html": "Centre for Advanced Instrumentation, Department of Physics, Durham University, South Road, Durham, DH1 3LE, United Kingdom",
            "address_latex": "Centre for Advanced Instrumentation, Department of Physics, Durham University, South Road, Durham, DH1 3LE, United Kingdom"
        },
        {
            "affil_num": 61,
            "affil_num_str": "62",
            "place_id": "AffiliationAddress.Italy.Radioastronomia INAF",
            "place_key": "ItalyRadioastronomiaINAF",
            "short_name_unicode": "Radioastronomia INAF",
            "short_name_latex": "Radioastronomia INAF",
            "country": "Italy",
            "address_asciified": "INAF - Istituto di Radioastronomia, Via Gobetti 101, 40129 Bologna, Italy",
            "address_unicode": "INAF - Istituto di Radioastronomia, Via Gobetti 101, 40129 Bologna, Italy",
            "address_html": "INAF - Istituto di Radioastronomia, Via Gobetti 101, 40129 Bologna, Italy",
            "address_latex": "INAF - Istituto di Radioastronomia, Via Gobetti 101, 40129 Bologna, Italy"
        },
        {
            "affil_num": 62,
            "affil_num_str": "63",
            "place_id": "AffiliationAddress.Italy.U Udine and INFN Trieste",
            "place_key": "ItalyUUdineandINFNTrieste",
            "short_name_unicode": "U Udine and INFN Trieste",
            "short_name_latex": "U Udine and INFN Trieste",
            "country": "Italy",
            "address_asciified": "INFN Sezione di Trieste and Universita degli Studi di Udine, Via delle Scienze 208, 33100 Udine, Italy",
            "address_unicode": "INFN Sezione di Trieste and Universit\u00e0 degli Studi di Udine, Via delle Scienze 208, 33100 Udine, Italy",
            "address_html": "INFN Sezione di Trieste and Universit&#224; degli Studi di Udine, Via delle Scienze 208, 33100 Udine, Italy",
            "address_latex": "INFN Sezione di Trieste and Universit\\`a degli Studi di Udine, Via delle Scienze 208, 33100 Udine, Italy"
        },
        {
            "affil_num": 63,
            "affil_num_str": "64",
            "place_id": "AffiliationAddress.Switzerland.U Geneva - DPNC",
            "place_key": "SwitzerlandUGenevaDPNC",
            "short_name_unicode": "U Geneva - DPNC",
            "short_name_latex": "U Geneva - DPNC",
            "country": "Switzerland",
            "address_asciified": "University of Geneva - Departement de physique nucleaire et corpusculaire, 24 rue du General-Dufour, 1211 Geneve 4, Switzerland",
            "address_unicode": "University of Geneva - D\u00e9partement de physique nucl\u00e9aire et corpusculaire, 24 rue du G\u00e9n\u00e9ral-Dufour, 1211 Gen\u00e8ve 4, Switzerland",
            "address_html": "University of Geneva - D&#233;partement de physique nucl&#233;aire et corpusculaire, 24 rue du G&#233;n&#233;ral-Dufour, 1211 Gen&#232;ve 4, Switzerland",
            "address_latex": "University of Geneva - D\\'epartement de physique nucl\\'eaire et corpusculaire, 24 rue du G\\'en\\'eral-Dufour, 1211 Gen\\`eve 4, Switzerland"
        },
        {
            "affil_num": 64,
            "affil_num_str": "65",
            "place_id": "AffiliationAddress.United Kingdom.Armagh Observatory and Planetarium",
            "place_key": "UnitedKingdomArmaghObservatoryandPlanetarium",
            "short_name_unicode": "Armagh Observatory and Planetarium",
            "short_name_latex": "Armagh Observatory and Planetarium",
            "country": "United Kingdom",
            "address_asciified": "Armagh Observatory and Planetarium, College Hill, Armagh BT61 9DG, United Kingdom",
            "address_unicode": "Armagh Observatory and Planetarium, College Hill, Armagh BT61 9DG, United Kingdom",
            "address_html": "Armagh Observatory and Planetarium, College Hill, Armagh BT61 9DG, United Kingdom",
            "address_latex": "Armagh Observatory and Planetarium, College Hill, Armagh BT61 9DG, United Kingdom"
        },
        {
            "affil_num": 65,
            "affil_num_str": "66",
            "place_id": "AffiliationAddress.Australia.U New South Wales",
            "place_key": "AustraliaUNewSouthWales",
            "short_name_unicode": "U New South Wales",
            "short_name_latex": "U New South Wales",
            "country": "Australia",
            "address_asciified": "School of Physics, University of New South Wales, Sydney NSW 2052, Australia",
            "address_unicode": "School of Physics, University of New South Wales, Sydney NSW 2052, Australia",
            "address_html": "School of Physics, University of New South Wales, Sydney NSW 2052, Australia",
            "address_latex": "School of Physics, University of New South Wales, Sydney NSW 2052, Australia"
        },
        {
            "affil_num": 66,
            "affil_num_str": "67",
            "place_id": "AffiliationAddress.Germany.CTAO Heidelberg",
            "place_key": "GermanyCTAOHeidelberg",
            "short_name_unicode": "CTAO Heidelberg",
            "short_name_latex": "CTAO Heidelberg",
            "country": "Germany",
            "address_asciified": "Cherenkov Telescope Array Observatory, Saupfercheckweg 1, 69117 Heidelberg, Germany",
            "address_unicode": "Cherenkov Telescope Array Observatory, Saupfercheckweg 1, 69117 Heidelberg, Germany",
            "address_html": "Cherenkov Telescope Array Observatory, Saupfercheckweg 1, 69117 Heidelberg, Germany",
            "address_latex": "Cherenkov Telescope Array Observatory, Saupfercheckweg 1, 69117 Heidelberg, Germany"
        },
        {
            "affil_num": 67,
            "affil_num_str": "68",
            "place_id": "AffiliationAddress.Spain.UAB and CERES-IEEC",
            "place_key": "SpainUABandCERESIEEC",
            "short_name_unicode": "UAB and CERES-IEEC",
            "short_name_latex": "UAB and CERES-IEEC",
            "country": "Spain",
            "address_asciified": "Unitat de Fisica de les Radiacions, Departament de Fisica, and CERES-IEEC, Universitat Autonoma de Barcelona, Edifici C3, Campus UAB, 08193 Bellaterra, Spain",
            "address_unicode": "Unitat de F\u00edsica de les Radiacions, Departament de F\u00edsica, and CERES-IEEC, Universitat Aut\u00f2noma de Barcelona, Edifici C3, Campus UAB, 08193 Bellaterra, Spain",
            "address_html": "Unitat de F&#237;sica de les Radiacions, Departament de F&#237;sica, and CERES-IEEC, Universitat Aut&#242;noma de Barcelona, Edifici C3, Campus UAB, 08193 Bellaterra, Spain",
            "address_latex": "Unitat de F{\\'\\i}sica de les Radiacions, Departament de F{\\'\\i}sica, and CERES-IEEC, Universitat Aut\\`onoma de Barcelona, Edifici C3, Campus UAB, 08193 Bellaterra, Spain"
        },
        {
            "affil_num": 68,
            "affil_num_str": "69",
            "place_id": "AffiliationAddress.Thailand.U Kasetsart",
            "place_key": "ThailandUKasetsart",
            "short_name_unicode": "U Kasetsart",
            "short_name_latex": "U Kasetsart",
            "country": "Thailand",
            "address_asciified": "Department of Physics, Faculty of Science, Kasetsart University, 50 Ngam Wong Wan Rd., Lat Yao, Chatuchak, Bangkok, 10900, Thailand",
            "address_unicode": "Department of Physics, Faculty of Science, Kasetsart University, 50 Ngam Wong Wan Rd., Lat Yao, Chatuchak, Bangkok, 10900, Thailand",
            "address_html": "Department of Physics, Faculty of Science, Kasetsart University, 50 Ngam Wong Wan Rd., Lat Yao, Chatuchak, Bangkok, 10900, Thailand",
            "address_latex": "Department of Physics, Faculty of Science, Kasetsart University, 50 Ngam Wong Wan Rd., Lat Yao, Chatuchak, Bangkok, 10900, Thailand"
        },
        {
            "affil_num": 69,
            "affil_num_str": "70",
            "place_id": "AffiliationAddress.Thailand.NARIT",
            "place_key": "ThailandNARIT",
            "short_name_unicode": "NARIT",
            "short_name_latex": "NARIT",
            "country": "Thailand",
            "address_asciified": "National Astronomical Research Institute of Thailand, 191 Huay Kaew Rd., Suthep, Muang, Chiang Mai, 50200, Thailand",
            "address_unicode": "National Astronomical Research Institute of Thailand, 191 Huay Kaew Rd., Suthep, Muang, Chiang Mai, 50200, Thailand",
            "address_html": "National Astronomical Research Institute of Thailand, 191 Huay Kaew Rd., Suthep, Muang, Chiang Mai, 50200, Thailand",
            "address_latex": "National Astronomical Research Institute of Thailand, 191 Huay Kaew Rd., Suthep, Muang, Chiang Mai, 50200, Thailand"
        },
        {
            "affil_num": 70,
            "affil_num_str": "71",
            "place_id": "AffiliationAddress.Italy.IASF Palermo",
            "place_key": "ItalyIASFPalermo",
            "short_name_unicode": "IASF Palermo",
            "short_name_latex": "IASF Palermo",
            "country": "Italy",
            "address_asciified": "INAF - Istituto di Astrofisica Spaziale e Fisica Cosmica di Palermo, Via U. La Malfa 153, 90146 Palermo, Italy",
            "address_unicode": "INAF - Istituto di Astrofisica Spaziale e Fisica Cosmica di Palermo, Via U. La Malfa 153, 90146 Palermo, Italy",
            "address_html": "INAF - Istituto di Astrofisica Spaziale e Fisica Cosmica di Palermo, Via U. La Malfa 153, 90146 Palermo, Italy",
            "address_latex": "INAF - Istituto di Astrofisica Spaziale e Fisica Cosmica di Palermo, Via U. La Malfa 153, 90146 Palermo, Italy"
        },
        {
            "affil_num": 71,
            "affil_num_str": "72",
            "place_id": "AffiliationAddress.Brazil.U Cruzeiro do Sul",
            "place_key": "BrazilUCruzeirodoSul",
            "short_name_unicode": "U Cruzeiro do Sul",
            "short_name_latex": "U Cruzeiro do Sul",
            "country": "Brazil",
            "address_asciified": "Universidade Cruzeiro do Sul, Nucleo de Astrofisica Teorica (NAT/UCS), Rua Galvao Bueno 8687, Bloco B, sala 16, Libertade 01506-000 - Sao Paulo, Brazil",
            "address_unicode": "Universidade Cruzeiro do Sul, N\u00facleo de Astrof\u00edsica Te\u00f3rica (NAT/UCS), Rua Galv\u00e3o Bueno 8687, Bloco B, sala 16, Libertade 01506-000 - S\u00e3o Paulo, Brazil",
            "address_html": "Universidade Cruzeiro do Sul, N&#250;cleo de Astrof&#237;sica Te&#243;rica (NAT/UCS), Rua Galv&#227;o Bueno 8687, Bloco B, sala 16, Libertade 01506-000 - S&#227;o Paulo, Brazil",
            "address_latex": "Universidade Cruzeiro do Sul, N\\'ucleo de Astrof{\\'\\i}sica Te\\'orica (NAT/UCS), Rua Galv\\~ao Bueno 8687, Bloco B, sala 16, Libertade 01506-000 - S\\~ao Paulo, Brazil"
        },
        {
            "affil_num": 72,
            "affil_num_str": "73",
            "place_id": "AffiliationAddress.Italy.IASF Milano",
            "place_key": "ItalyIASFMilano",
            "short_name_unicode": "IASF Milano",
            "short_name_latex": "IASF Milano",
            "country": "Italy",
            "address_asciified": "INAF - Istituto di Astrofisica Spaziale e Fisica Cosmica di Milano, Via A. Corti 12, 20133 Milano, Italy",
            "address_unicode": "INAF - Istituto di Astrofisica Spaziale e Fisica Cosmica di Milano, Via A. Corti 12, 20133 Milano, Italy",
            "address_html": "INAF - Istituto di Astrofisica Spaziale e Fisica Cosmica di Milano, Via A. Corti 12, 20133 Milano, Italy",
            "address_latex": "INAF - Istituto di Astrofisica Spaziale e Fisica Cosmica di Milano, Via A. Corti 12, 20133 Milano, Italy"
        },
        {
            "affil_num": 73,
            "affil_num_str": "74",
            "place_id": "AffiliationAddress.Italy.INFN Pisa",
            "place_key": "ItalyINFNPisa",
            "short_name_unicode": "INFN Pisa",
            "short_name_latex": "INFN Pisa",
            "country": "Italy",
            "address_asciified": "INFN Sezione di Pisa, Edificio C  Polo Fibonacci, Largo Bruno Pontecorvo 3, 56127 Pisa",
            "address_unicode": "INFN Sezione di Pisa, Edificio C \u2013 Polo Fibonacci, Largo Bruno Pontecorvo 3, 56127 Pisa",
            "address_html": "INFN Sezione di Pisa, Edificio C &#8211; Polo Fibonacci, Largo Bruno Pontecorvo 3, 56127 Pisa",
            "address_latex": "INFN Sezione di Pisa, Edificio C {\\textendash} Polo Fibonacci, Largo Bruno Pontecorvo 3, 56127 Pisa"
        },
        {
            "affil_num": 74,
            "affil_num_str": "75",
            "place_id": "AffiliationAddress.France.CPPM U Aix-Marseille",
            "place_key": "FranceCPPMUAixMarseille",
            "short_name_unicode": "CPPM U Aix-Marseille",
            "short_name_latex": "CPPM U Aix-Marseille",
            "country": "France",
            "address_asciified": "Aix Marseille Univ, CNRS/IN2P3, CPPM, Marseille, France",
            "address_unicode": "Aix Marseille Univ, CNRS/IN2P3, CPPM, Marseille, France",
            "address_html": "Aix Marseille Univ, CNRS/IN2P3, CPPM, Marseille, France",
            "address_latex": "Aix Marseille Univ, CNRS/IN2P3, CPPM, Marseille, France"
        },
        {
            "affil_num": 75,
            "affil_num_str": "76",
            "place_id": "AffiliationAddress.Italy.O Capodimonte",
            "place_key": "ItalyOCapodimonte",
            "short_name_unicode": "O Capodimonte",
            "short_name_latex": "O Capodimonte",
            "country": "Italy",
            "address_asciified": "INAF - Osservatorio Astronomico di Capodimonte, Via Salita Moiariello 16, 80131 Napoli, Italy",
            "address_unicode": "INAF - Osservatorio Astronomico di Capodimonte, Via Salita Moiariello 16, 80131 Napoli, Italy",
            "address_html": "INAF - Osservatorio Astronomico di Capodimonte, Via Salita Moiariello 16, 80131 Napoli, Italy",
            "address_latex": "INAF - Osservatorio Astronomico di Capodimonte, Via Salita Moiariello 16, 80131 Napoli, Italy"
        },
        {
            "affil_num": 76,
            "affil_num_str": "77",
            "place_id": "AffiliationAddress.Italy.U and INFN Bari",
            "place_key": "ItalyUandINFNBari",
            "short_name_unicode": "U and INFN Bari",
            "short_name_latex": "U and INFN Bari",
            "country": "Italy",
            "address_asciified": "INFN Sezione di Bari and Universita degli Studi di Bari, via Orabona 4, 70124 Bari, Italy",
            "address_unicode": "INFN Sezione di Bari and Universit\u00e0 degli Studi di Bari, via Orabona 4, 70124 Bari, Italy",
            "address_html": "INFN Sezione di Bari and Universit&#224; degli Studi di Bari, via Orabona 4, 70124 Bari, Italy",
            "address_latex": "INFN Sezione di Bari and Universit\\`a degli Studi di Bari, via Orabona 4, 70124 Bari, Italy"
        },
        {
            "affil_num": 77,
            "affil_num_str": "78",
            "place_id": "AffiliationAddress.France.APC U Paris Cit\u00e9",
            "place_key": "FranceAPCUParisCite",
            "short_name_unicode": "APC U Paris Cit\u00e9 (CNRS affiliated personnel)",
            "short_name_latex": "APC U Paris Cit\\'e (CNRS affiliated personnel)",
            "country": "France",
            "address_asciified": "Universite Paris Cite, CNRS, Astroparticule et Cosmologie, F-75013 Paris, France",
            "address_unicode": "Universit\u00e9 Paris Cit\u00e9, CNRS, Astroparticule et Cosmologie, F-75013 Paris, France",
            "address_html": "Universit&#233; Paris Cit&#233;, CNRS, Astroparticule et Cosmologie, F-75013 Paris, France",
            "address_latex": "Universit\\'e Paris Cit\\'e, CNRS, Astroparticule et Cosmologie, F-75013 Paris, France"
        },
        {
            "affil_num": 78,
            "affil_num_str": "79",
            "place_id": "AffiliationAddress.Ireland.DCU",
            "place_key": "IrelandDCU",
            "short_name_unicode": "DCU",
            "short_name_latex": "DCU",
            "country": "Ireland",
            "address_asciified": "Dublin City University, Glasnevin, Dublin 9, Ireland",
            "address_unicode": "Dublin City University, Glasnevin, Dublin 9, Ireland",
            "address_html": "Dublin City University, Glasnevin, Dublin 9, Ireland",
            "address_latex": "Dublin City University, Glasnevin, Dublin 9, Ireland"
        },
        {
            "affil_num": 79,
            "affil_num_str": "80",
            "place_id": "AffiliationAddress.Italy.INFN Torino",
            "place_key": "ItalyINFNTorino",
            "short_name_unicode": "INFN Torino",
            "short_name_latex": "INFN Torino",
            "country": "Italy",
            "address_asciified": "INFN Sezione di Torino, Via P. Giuria 1, 10125 Torino, Italy",
            "address_unicode": "INFN Sezione di Torino, Via P. Giuria 1, 10125 Torino, Italy",
            "address_html": "INFN Sezione di Torino, Via P. Giuria 1, 10125 Torino, Italy",
            "address_latex": "INFN Sezione di Torino, Via P. Giuria 1, 10125 Torino, Italy"
        },
        {
            "affil_num": 80,
            "affil_num_str": "81",
            "place_id": "AffiliationAddress.Italy.U Torino",
            "place_key": "ItalyUTorino",
            "short_name_unicode": "U Torino",
            "short_name_latex": "U Torino",
            "country": "Italy",
            "address_asciified": "Dipartimento di Fisica - Universita degli Studi di Torino, Via Pietro Giuria 1 - 10125 Torino, Italy",
            "address_unicode": "Dipartimento di Fisica - Universit\u00e0 degli Studi di Torino, Via Pietro Giuria 1 - 10125 Torino, Italy",
            "address_html": "Dipartimento di Fisica - Universit&#224; degli Studi di Torino, Via Pietro Giuria 1 - 10125 Torino, Italy",
            "address_latex": "Dipartimento di Fisica - Universit\\`a degli Studi di Torino, Via Pietro Giuria 1 - 10125 Torino, Italy"
        },
        {
            "affil_num": 81,
            "affil_num_str": "82",
            "place_id": "AffiliationAddress.Brazil.UFPR",
            "place_key": "BrazilUFPR",
            "short_name_unicode": "UFPR",
            "short_name_latex": "UFPR",
            "country": "Brazil",
            "address_asciified": "Universidade Federal Do Parana - Setor Palotina, Departamento de Engenharias e Exatas, Rua Pioneiro, 2153, Jardim Dallas, CEP: 85950-000 Palotina, Parana, Brazil",
            "address_unicode": "Universidade Federal Do Paran\u00e1 - Setor Palotina, Departamento de Engenharias e Exatas, Rua Pioneiro, 2153, Jardim Dallas, CEP: 85950-000 Palotina, Paran\u00e1, Brazil",
            "address_html": "Universidade Federal Do Paran&#225; - Setor Palotina, Departamento de Engenharias e Exatas, Rua Pioneiro, 2153, Jardim Dallas, CEP: 85950-000 Palotina, Paran&#225;, Brazil",
            "address_latex": "Universidade Federal Do Paran\\'a - Setor Palotina, Departamento de Engenharias e Exatas, Rua Pioneiro, 2153, Jardim Dallas, CEP: 85950-000 Palotina, Paran\\'a, Brazil"
        },
        {
            "affil_num": 82,
            "affil_num_str": "83",
            "place_id": "AffiliationAddress.Italy.O Catania",
            "place_key": "ItalyOCatania",
            "short_name_unicode": "O Catania",
            "short_name_latex": "O Catania",
            "country": "Italy",
            "address_asciified": "INAF - Osservatorio Astrofisico di Catania, Via S. Sofia, 78, 95123 Catania, Italy",
            "address_unicode": "INAF - Osservatorio Astrofisico di Catania, Via S. Sofia, 78, 95123 Catania, Italy",
            "address_html": "INAF - Osservatorio Astrofisico di Catania, Via S. Sofia, 78, 95123 Catania, Italy",
            "address_latex": "INAF - Osservatorio Astrofisico di Catania, Via S. Sofia, 78, 95123 Catania, Italy"
        },
        {
            "affil_num": 83,
            "affil_num_str": "84",
            "place_id": "AffiliationAddress.United Kingdom.U Oxford",
            "place_key": "UnitedKingdomUOxford",
            "short_name_unicode": "U Oxford",
            "short_name_latex": "U Oxford",
            "country": "United Kingdom",
            "address_asciified": "University of Oxford, Department of Physics, Clarendon Laboratory, Parks Road, Oxford, OX1 3PU, United Kingdom",
            "address_unicode": "University of Oxford, Department of Physics, Clarendon Laboratory, Parks Road, Oxford, OX1 3PU, United Kingdom",
            "address_html": "University of Oxford, Department of Physics, Clarendon Laboratory, Parks Road, Oxford, OX1 3PU, United Kingdom",
            "address_latex": "University of Oxford, Department of Physics, Clarendon Laboratory, Parks Road, Oxford, OX1 3PU, United Kingdom"
        },
        {
            "affil_num": 84,
            "affil_num_str": "85",
            "place_id": "AffiliationAddress.Chile.U de Valpara\u00edso",
            "place_key": "ChileUdeValparaiso",
            "short_name_unicode": "U de Valpara\u00edso",
            "short_name_latex": "U de Valpara{\\'\\i}so",
            "country": "Chile",
            "address_asciified": "Universidad de Valparaiso, Blanco 951, Valparaiso, Chile",
            "address_unicode": "Universidad de Valpara\u00edso, Blanco 951, Valparaiso, Chile",
            "address_html": "Universidad de Valpara&#237;so, Blanco 951, Valparaiso, Chile",
            "address_latex": "Universidad de Valpara{\\'\\i}so, Blanco 951, Valparaiso, Chile"
        },
        {
            "affil_num": 85,
            "affil_num_str": "86",
            "place_id": "AffiliationAddress.USA.U Wisconsin",
            "place_key": "USAUWisconsin",
            "short_name_unicode": "U Wisconsin",
            "short_name_latex": "U Wisconsin",
            "country": "USA",
            "address_asciified": "University of Wisconsin, Madison, 500 Lincoln Drive, Madison, WI, 53706, USA",
            "address_unicode": "University of Wisconsin, Madison, 500 Lincoln Drive, Madison, WI, 53706, USA",
            "address_html": "University of Wisconsin, Madison, 500 Lincoln Drive, Madison, WI, 53706, USA",
            "address_latex": "University of Wisconsin, Madison, 500 Lincoln Drive, Madison, WI, 53706, USA"
        },
        {
            "affil_num": 86,
            "affil_num_str": "87",
            "place_id": "AffiliationAddress.Norway.U Bergen",
            "place_key": "NorwayUBergen",
            "short_name_unicode": "U Bergen",
            "short_name_latex": "U Bergen",
            "country": "Norway",
            "address_asciified": "Department of Physics and Technology, University of Bergen, Museplass 1, 5007 Bergen, Norway",
            "address_unicode": "Department of Physics and Technology, University of Bergen, Museplass 1, 5007 Bergen, Norway",
            "address_html": "Department of Physics and Technology, University of Bergen, Museplass 1, 5007 Bergen, Norway",
            "address_latex": "Department of Physics and Technology, University of Bergen, Museplass 1, 5007 Bergen, Norway"
        },
        {
            "affil_num": 87,
            "affil_num_str": "88",
            "place_id": "AffiliationAddress.Italy.INAF",
            "place_key": "ItalyINAF",
            "short_name_unicode": "INAF",
            "short_name_latex": "INAF",
            "country": "Italy",
            "address_asciified": "INAF - Istituto Nazionale di Astrofisica, Viale del Parco Mellini 84, 00136 Rome, Italy",
            "address_unicode": "INAF - Istituto Nazionale di Astrofisica, Viale del Parco Mellini 84, 00136 Rome, Italy",
            "address_html": "INAF - Istituto Nazionale di Astrofisica, Viale del Parco Mellini 84, 00136 Rome, Italy",
            "address_latex": "INAF - Istituto Nazionale di Astrofisica, Viale del Parco Mellini 84, 00136 Rome, Italy"
        },
        {
            "affil_num": 88,
            "affil_num_str": "89",
            "place_id": "AffiliationAddress.France.CEA/IRFU/DEDIP",
            "place_key": "FranceCEAIRFUDEDIP",
            "short_name_unicode": "CEA/IRFU/DEDIP",
            "short_name_latex": "CEA/IRFU/DEDIP",
            "country": "France",
            "address_asciified": "IRFU/DEDIP, CEA, Universite Paris-Saclay, Bat 141, 91191 Gif-sur-Yvette, France",
            "address_unicode": "IRFU/DEDIP, CEA, Universit\u00e9 Paris-Saclay, Bat 141, 91191 Gif-sur-Yvette, France",
            "address_html": "IRFU/DEDIP, CEA, Universit&#233; Paris-Saclay, Bat 141, 91191 Gif-sur-Yvette, France",
            "address_latex": "IRFU/DEDIP, CEA, Universit\\'e Paris-Saclay, Bat 141, 91191 Gif-sur-Yvette, France"
        },
        {
            "affil_num": 89,
            "affil_num_str": "90",
            "place_id": "AffiliationAddress.Italy.U Napoli",
            "place_key": "ItalyUNapoli",
            "short_name_unicode": "U Napoli",
            "short_name_latex": "U Napoli",
            "country": "Italy",
            "address_asciified": "Universita degli Studi di Napoli Federico II - Dipartimento di Fisica E. Pancini, Complesso universitario di Monte Sant'Angelo, Via Cintia - 80126 Napoli, Italy",
            "address_unicode": "Universit\u00e1 degli Studi di Napoli \u201cFederico II\u201d - Dipartimento di Fisica \u201cE. Pancini\u201d, Complesso universitario di Monte Sant'Angelo, Via Cintia - 80126 Napoli, Italy",
            "address_html": "Universit&#225; degli Studi di Napoli &#8220;Federico II&#8221; - Dipartimento di Fisica &#8220;E. Pancini&#8221;, Complesso universitario di Monte Sant'Angelo, Via Cintia - 80126 Napoli, Italy",
            "address_latex": "Universit\\'a degli Studi di Napoli {\\textquotedblleft}Federico II{\\textquotedblright} - Dipartimento di Fisica {\\textquotedblleft}E. Pancini{\\textquotedblright}, Complesso universitario di Monte Sant'Angelo, Via Cintia - 80126 Napoli, Italy"
        },
        {
            "affil_num": 90,
            "affil_num_str": "91",
            "place_id": "AffiliationAddress.Germany.U W\u00fcrzburg",
            "place_key": "GermanyUWurzburg",
            "short_name_unicode": "U W\u00fcrzburg",
            "short_name_latex": "U W\\\"urzburg",
            "country": "Germany",
            "address_asciified": "Institute for Theoretical Physics and Astrophysics, Universitat Wurzburg, Campus Hubland Nord, Emil-Fischer-Str. 31, 97074 Wurzburg, Germany",
            "address_unicode": "Institute for Theoretical Physics and Astrophysics, Universit\u00e4t W\u00fcrzburg, Campus Hubland Nord, Emil-Fischer-Str. 31, 97074 W\u00fcrzburg, Germany",
            "address_html": "Institute for Theoretical Physics and Astrophysics, Universit&#228;t W&#252;rzburg, Campus Hubland Nord, Emil-Fischer-Str. 31, 97074 W&#252;rzburg, Germany",
            "address_latex": "Institute for Theoretical Physics and Astrophysics, Universit\\\"at W\\\"urzburg, Campus Hubland Nord, Emil-Fischer-Str. 31, 97074 W\\\"urzburg, Germany"
        },
        {
            "affil_num": 91,
            "affil_num_str": "92",
            "place_id": "AffiliationAddress.Germany.U Erlangen (ECAP)",
            "place_key": "GermanyUErlangenECAP",
            "short_name_unicode": "U Erlangen (ECAP)",
            "short_name_latex": "U Erlangen (ECAP)",
            "country": "Germany",
            "address_asciified": "Friedrich-Alexander-Universitat Erlangen-Nurnberg, Erlangen Centre for Astroparticle Physics, Nikolaus-Fiebiger-Str. 2, 91058 Erlangen, Germany",
            "address_unicode": "Friedrich-Alexander-Universit\u00e4t Erlangen-N\u00fcrnberg, Erlangen Centre for Astroparticle Physics, Nikolaus-Fiebiger-Str. 2, 91058 Erlangen, Germany",
            "address_html": "Friedrich-Alexander-Universit&#228;t Erlangen-N&#252;rnberg, Erlangen Centre for Astroparticle Physics, Nikolaus-Fiebiger-Str. 2, 91058 Erlangen, Germany",
            "address_latex": "Friedrich-Alexander-Universit\\\"at Erlangen-N\\\"urnberg, Erlangen Centre for Astroparticle Physics, Nikolaus-Fiebiger-Str. 2, 91058 Erlangen, Germany"
        },
        {
            "affil_num": 92,
            "affil_num_str": "93",
            "place_id": "AffiliationAddress.France.LP2I U Bordeaux",
            "place_key": "FranceLP2IUBordeaux",
            "short_name_unicode": "LP2I U Bordeaux",
            "short_name_latex": "LP2I U Bordeaux",
            "country": "France",
            "address_asciified": "Universite Bordeaux, CNRS, LP2I Bordeaux, UMR 5797, 19 Chemin du Solarium, F-33170 Gradignan, France",
            "address_unicode": "Universit\u00e9 Bordeaux, CNRS, LP2I Bordeaux, UMR 5797, 19 Chemin du Solarium, F-33170 Gradignan, France",
            "address_html": "Universit&#233; Bordeaux, CNRS, LP2I Bordeaux, UMR 5797, 19 Chemin du Solarium, F-33170 Gradignan, France",
            "address_latex": "Universit\\'e Bordeaux, CNRS, LP2I Bordeaux, UMR 5797, 19 Chemin du Solarium, F-33170 Gradignan, France"
        },
        {
            "affil_num": 93,
            "affil_num_str": "94",
            "place_id": "AffiliationAddress.USA.U Chicago DAA",
            "place_key": "USAUChicagoDAA",
            "short_name_unicode": "U Chicago DAA",
            "short_name_latex": "U Chicago DAA",
            "country": "USA",
            "address_asciified": "Department of Astronomy and Astrophysics, University of Chicago, 5640 S Ellis Ave, Chicago, Illinois, 60637, USA",
            "address_unicode": "Department of Astronomy and Astrophysics, University of Chicago, 5640 S Ellis Ave, Chicago, Illinois, 60637, USA",
            "address_html": "Department of Astronomy and Astrophysics, University of Chicago, 5640 S Ellis Ave, Chicago, Illinois, 60637, USA",
            "address_latex": "Department of Astronomy and Astrophysics, University of Chicago, 5640 S Ellis Ave, Chicago, Illinois, 60637, USA"
        },
        {
            "affil_num": 94,
            "affil_num_str": "95",
            "place_id": "AffiliationAddress.France.LAPTh",
            "place_key": "FranceLAPTh",
            "short_name_unicode": "LAPTh",
            "short_name_latex": "LAPTh",
            "country": "France",
            "address_asciified": "LAPTh, CNRS, USMB, F-74940 Annecy, France",
            "address_unicode": "LAPTh, CNRS, USMB, F-74940 Annecy, France",
            "address_html": "LAPTh, CNRS, USMB, F-74940 Annecy, France",
            "address_latex": "LAPTh, CNRS, USMB, F-74940 Annecy, France"
        },
        {
            "affil_num": 95,
            "affil_num_str": "96",
            "place_id": "AffiliationAddress.USA.SCIPP",
            "place_key": "USASCIPP",
            "short_name_unicode": "SCIPP",
            "short_name_latex": "SCIPP",
            "country": "USA",
            "address_asciified": "Santa Cruz Institute for Particle Physics and Department of Physics, University of California, Santa Cruz, 1156 High Street, Santa Cruz, CA 95064, USA",
            "address_unicode": "Santa Cruz Institute for Particle Physics and Department of Physics, University of California, Santa Cruz, 1156 High Street, Santa Cruz, CA 95064, USA",
            "address_html": "Santa Cruz Institute for Particle Physics and Department of Physics, University of California, Santa Cruz, 1156 High Street, Santa Cruz, CA 95064, USA",
            "address_latex": "Santa Cruz Institute for Particle Physics and Department of Physics, University of California, Santa Cruz, 1156 High Street, Santa Cruz, CA 95064, USA"
        },
        {
            "affil_num": 96,
            "affil_num_str": "97",
            "place_id": "AffiliationAddress.Italy.IUSS Pavia, INAF",
            "place_key": "ItalyIUSSPaviaINAF",
            "short_name_unicode": "IUSS Pavia, INAF",
            "short_name_latex": "IUSS Pavia, INAF",
            "country": "Italy",
            "address_asciified": "University School for Advanced Studies IUSS Pavia, Palazzo del Broletto, Piazza della Vittoria 15, 27100 Pavia, Italy",
            "address_unicode": "University School for Advanced Studies IUSS Pavia, Palazzo del Broletto, Piazza della Vittoria 15, 27100 Pavia, Italy",
            "address_html": "University School for Advanced Studies IUSS Pavia, Palazzo del Broletto, Piazza della Vittoria 15, 27100 Pavia, Italy",
            "address_latex": "University School for Advanced Studies IUSS Pavia, Palazzo del Broletto, Piazza della Vittoria 15, 27100 Pavia, Italy"
        },
        {
            "affil_num": 97,
            "affil_num_str": "98",
            "place_id": "AffiliationAddress.Italy.GSSI and INFN Aquila",
            "place_key": "ItalyGSSIandINFNAquila",
            "short_name_unicode": "GSSI and INFN Aquila",
            "short_name_latex": "GSSI and INFN Aquila",
            "country": "Italy",
            "address_asciified": "Gran Sasso Science Institute (GSSI), Viale Francesco Crispi 7, 67100 LAquila, Italy and INFN-Laboratori Nazionali del Gran Sasso (LNGS), via G. Acitelli 22, 67100 Assergi (AQ), Italy",
            "address_unicode": "Gran Sasso Science Institute (GSSI), Viale Francesco Crispi 7, 67100 L\u2019Aquila, Italy and INFN-Laboratori Nazionali del Gran Sasso (LNGS), via G. Acitelli 22, 67100 Assergi (AQ), Italy",
            "address_html": "Gran Sasso Science Institute (GSSI), Viale Francesco Crispi 7, 67100 L&#8217;Aquila, Italy and INFN-Laboratori Nazionali del Gran Sasso (LNGS), via G. Acitelli 22, 67100 Assergi (AQ), Italy",
            "address_latex": "Gran Sasso Science Institute (GSSI), Viale Francesco Crispi 7, 67100 L{\\textquoteright}Aquila, Italy and INFN-Laboratori Nazionali del Gran Sasso (LNGS), via G. Acitelli 22, 67100 Assergi (AQ), Italy"
        },
        {
            "affil_num": 98,
            "affil_num_str": "99",
            "place_id": "AffiliationAddress.Brazil.EACH U S\u00e3o Paulo",
            "place_key": "BrazilEACHUSaoPaulo",
            "short_name_unicode": "EACH U S\u00e3o Paulo",
            "short_name_latex": "EACH U S\\~ao Paulo",
            "country": "Brazil",
            "address_asciified": "Escola de Artes, Ciencias e Humanidades, Universidade de Sao Paulo, Rua Arlindo Bettio, CEP 03828-000, 1000 Sao Paulo, Brazil",
            "address_unicode": "Escola de Artes, Ci\u00eancias e Humanidades, Universidade de S\u00e3o Paulo, Rua Arlindo Bettio, CEP 03828-000, 1000 S\u00e3o Paulo, Brazil",
            "address_html": "Escola de Artes, Ci&#234;ncias e Humanidades, Universidade de S&#227;o Paulo, Rua Arlindo Bettio, CEP 03828-000, 1000 S&#227;o Paulo, Brazil",
            "address_latex": "Escola de Artes, Ci\\^encias e Humanidades, Universidade de S\\~ao Paulo, Rua Arlindo Bettio, CEP 03828-000, 1000 S\\~ao Paulo, Brazil"
        },
        {
            "affil_num": 99,
            "affil_num_str": "100",
            "place_id": "AffiliationAddress.Ukraine.Ast Obs of U Kyiv",
            "place_key": "UkraineAstObsofUKyiv",
            "short_name_unicode": "Ast Obs of U Kyiv",
            "short_name_latex": "Ast Obs of U Kyiv",
            "country": "Ukraine",
            "address_asciified": "Astronomical Observatory of Taras Shevchenko National University of Kyiv, 3 Observatorna Street, Kyiv, 04053, Ukraine",
            "address_unicode": "Astronomical Observatory of Taras Shevchenko National University of Kyiv, 3 Observatorna Street, Kyiv, 04053, Ukraine",
            "address_html": "Astronomical Observatory of Taras Shevchenko National University of Kyiv, 3 Observatorna Street, Kyiv, 04053, Ukraine",
            "address_latex": "Astronomical Observatory of Taras Shevchenko National University of Kyiv, 3 Observatorna Street, Kyiv, 04053, Ukraine"
        },
        {
            "affil_num": 100,
            "affil_num_str": "101",
            "place_id": "AffiliationAddress.Canada.U Manitoba",
            "place_key": "CanadaUManitoba",
            "short_name_unicode": "U Manitoba",
            "short_name_latex": "U Manitoba",
            "country": "Canada",
            "address_asciified": "The University of Manitoba, Dept of Physics and Astronomy, Winnipeg, Manitoba R3T 2N2, Canada",
            "address_unicode": "The University of Manitoba, Dept of Physics and Astronomy, Winnipeg, Manitoba R3T 2N2, Canada",
            "address_html": "The University of Manitoba, Dept of Physics and Astronomy, Winnipeg, Manitoba R3T 2N2, Canada",
            "address_latex": "The University of Manitoba, Dept of Physics and Astronomy, Winnipeg, Manitoba R3T 2N2, Canada"
        },
        {
            "affil_num": 101,
            "affil_num_str": "102",
            "place_id": "AffiliationAddress.Japan.RIKEN",
            "place_key": "JapanRIKEN",
            "short_name_unicode": "RIKEN",
            "short_name_latex": "RIKEN",
            "country": "Japan",
            "address_asciified": "RIKEN, Institute of Physical and Chemical Research, 2-1 Hirosawa, Wako, Saitama, 351-0198, Japan",
            "address_unicode": "RIKEN, Institute of Physical and Chemical Research, 2-1 Hirosawa, Wako, Saitama, 351-0198, Japan",
            "address_html": "RIKEN, Institute of Physical and Chemical Research, 2-1 Hirosawa, Wako, Saitama, 351-0198, Japan",
            "address_latex": "RIKEN, Institute of Physical and Chemical Research, 2-1 Hirosawa, Wako, Saitama, 351-0198, Japan"
        },
        {
            "affil_num": 102,
            "affil_num_str": "103",
            "place_id": "AffiliationAddress.Italy.INFN Roma La Sapienza",
            "place_key": "ItalyINFNRomaLaSapienza",
            "short_name_unicode": "INFN Roma La Sapienza",
            "short_name_latex": "INFN Roma La Sapienza",
            "country": "Italy",
            "address_asciified": "INFN Sezione di Roma La Sapienza, P.le Aldo Moro, 2 - 00185 Roma, Italy",
            "address_unicode": "INFN Sezione di Roma La Sapienza, P.le Aldo Moro, 2 - 00185 Roma, Italy",
            "address_html": "INFN Sezione di Roma La Sapienza, P.le Aldo Moro, 2 - 00185 Roma, Italy",
            "address_latex": "INFN Sezione di Roma La Sapienza, P.le Aldo Moro, 2 - 00185 Roma, Italy"
        },
        {
            "affil_num": 103,
            "affil_num_str": "104",
            "place_id": "AffiliationAddress.Australia.U Western Sydney",
            "place_key": "AustraliaUWesternSydney",
            "short_name_unicode": "U Western Sydney",
            "short_name_latex": "U Western Sydney",
            "country": "Australia",
            "address_asciified": "Western Sydney University, Locked Bag 1797, Penrith, NSW 2751, Australia",
            "address_unicode": "Western Sydney University, Locked Bag 1797, Penrith, NSW 2751, Australia",
            "address_html": "Western Sydney University, Locked Bag 1797, Penrith, NSW 2751, Australia",
            "address_latex": "Western Sydney University, Locked Bag 1797, Penrith, NSW 2751, Australia"
        },
        {
            "affil_num": 104,
            "affil_num_str": "105",
            "place_id": "AffiliationAddress.Italy.IAPS",
            "place_key": "ItalyIAPS",
            "short_name_unicode": "IAPS",
            "short_name_latex": "IAPS",
            "country": "Italy",
            "address_asciified": "INAF - Istituto di Astrofisica e Planetologia Spaziali (IAPS), Via del Fosso del Cavaliere 100, 00133 Roma, Italy",
            "address_unicode": "INAF - Istituto di Astrofisica e Planetologia Spaziali (IAPS), Via del Fosso del Cavaliere 100, 00133 Roma, Italy",
            "address_html": "INAF - Istituto di Astrofisica e Planetologia Spaziali (IAPS), Via del Fosso del Cavaliere 100, 00133 Roma, Italy",
            "address_latex": "INAF - Istituto di Astrofisica e Planetologia Spaziali (IAPS), Via del Fosso del Cavaliere 100, 00133 Roma, Italy"
        },
        {
            "affil_num": 105,
            "affil_num_str": "106",
            "place_id": "AffiliationAddress.Japan.U Hiroshima",
            "place_key": "JapanUHiroshima",
            "short_name_unicode": "U Hiroshima",
            "short_name_latex": "U Hiroshima",
            "country": "Japan",
            "address_asciified": "Physics Program, Graduate School of Advanced Science and Engineering, Hiroshima University, 739-8526 Hiroshima, Japan",
            "address_unicode": "Physics Program, Graduate School of Advanced Science and Engineering, Hiroshima University, 739-8526 Hiroshima, Japan",
            "address_html": "Physics Program, Graduate School of Advanced Science and Engineering, Hiroshima University, 739-8526 Hiroshima, Japan",
            "address_latex": "Physics Program, Graduate School of Advanced Science and Engineering, Hiroshima University, 739-8526 Hiroshima, Japan"
        },
        {
            "affil_num": 106,
            "affil_num_str": "107",
            "place_id": "AffiliationAddress.Japan.U Nagoya",
            "place_key": "JapanUNagoya",
            "short_name_unicode": "U Nagoya",
            "short_name_latex": "U Nagoya",
            "country": "Japan",
            "address_asciified": "Department of Physics, Nagoya University, Chikusa-ku, Nagoya, 464-8602, Japan",
            "address_unicode": "Department of Physics, Nagoya University, Chikusa-ku, Nagoya, 464-8602, Japan",
            "address_html": "Department of Physics, Nagoya University, Chikusa-ku, Nagoya, 464-8602, Japan",
            "address_latex": "Department of Physics, Nagoya University, Chikusa-ku, Nagoya, 464-8602, Japan"
        },
        {
            "affil_num": 107,
            "affil_num_str": "108",
            "place_id": "AffiliationAddress.Italy.INFN Roma Tor Vergata",
            "place_key": "ItalyINFNRomaTorVergata",
            "short_name_unicode": "INFN Roma Tor Vergata",
            "short_name_latex": "INFN Roma Tor Vergata",
            "country": "Italy",
            "address_asciified": "INFN Sezione di Roma Tor Vergata, Via della Ricerca Scientifica 1, 00133 Rome, Italy",
            "address_unicode": "INFN Sezione di Roma Tor Vergata, Via della Ricerca Scientifica 1, 00133 Rome, Italy",
            "address_html": "INFN Sezione di Roma Tor Vergata, Via della Ricerca Scientifica 1, 00133 Rome, Italy",
            "address_latex": "INFN Sezione di Roma Tor Vergata, Via della Ricerca Scientifica 1, 00133 Rome, Italy"
        },
        {
            "affil_num": 108,
            "affil_num_str": "109",
            "place_id": "AffiliationAddress.Armenia.NSL Alikhanyan",
            "place_key": "ArmeniaNSLAlikhanyan",
            "short_name_unicode": "NSL Alikhanyan",
            "short_name_latex": "NSL Alikhanyan",
            "country": "Armenia",
            "address_asciified": "Alikhanyan National Science Laboratory, Yerevan Physics Institute, 2 Alikhanyan Brothers St., 0036, Yerevan, Armenia",
            "address_unicode": "Alikhanyan National Science Laboratory, Yerevan Physics Institute, 2 Alikhanyan Brothers St., 0036, Yerevan, Armenia",
            "address_html": "Alikhanyan National Science Laboratory, Yerevan Physics Institute, 2 Alikhanyan Brothers St., 0036, Yerevan, Armenia",
            "address_latex": "Alikhanyan National Science Laboratory, Yerevan Physics Institute, 2 Alikhanyan Brothers St., 0036, Yerevan, Armenia"
        },
        {
            "affil_num": 109,
            "affil_num_str": "110",
            "place_id": "AffiliationAddress.Italy.INFN Catania",
            "place_key": "ItalyINFNCatania",
            "short_name_unicode": "INFN Catania",
            "short_name_latex": "INFN Catania",
            "country": "Italy",
            "address_asciified": "INFN Sezione di Catania, Via S. Sofia 64, 95123 Catania, Italy",
            "address_unicode": "INFN Sezione di Catania, Via S. Sofia 64, 95123 Catania, Italy",
            "address_html": "INFN Sezione di Catania, Via S. Sofia 64, 95123 Catania, Italy",
            "address_latex": "INFN Sezione di Catania, Via S. Sofia 64, 95123 Catania, Italy"
        },
        {
            "affil_num": 110,
            "affil_num_str": "111",
            "place_id": "AffiliationAddress.France.APC U Paris Cit\u00e9 (CEA affiliated personnel)",
            "place_key": "FranceAPCUParisCiteCEAaffiliatedpersonnel",
            "short_name_unicode": "APC U Paris Cit\u00e9 (CEA affiliated personnel)",
            "short_name_latex": "APC U Paris Cit\\'e (CEA affiliated personnel)",
            "country": "France",
            "address_asciified": "Universite Paris Cite, CNRS, CEA, Astroparticule et Cosmologie, F-75013 Paris, France",
            "address_unicode": "Universit\u00e9 Paris Cit\u00e9, CNRS, CEA, Astroparticule et Cosmologie, F-75013 Paris, France",
            "address_html": "Universit&#233; Paris Cit&#233;, CNRS, CEA, Astroparticule et Cosmologie, F-75013 Paris, France",
            "address_latex": "Universit\\'e Paris Cit\\'e, CNRS, CEA, Astroparticule et Cosmologie, F-75013 Paris, France"
        },
        {
            "affil_num": 111,
            "affil_num_str": "112",
            "place_id": "AffiliationAddress.Chile.U Andr\u00e9s Bello",
            "place_key": "ChileUAndresBello",
            "short_name_unicode": "U Andr\u00e9s Bello",
            "short_name_latex": "U Andr\\'es Bello",
            "country": "Chile",
            "address_asciified": "Universidad Andres Bello, Republica 252, Santiago, Chile",
            "address_unicode": "Universidad Andres Bello, Rep\u00fablica 252, Santiago, Chile",
            "address_html": "Universidad Andres Bello, Rep&#250;blica 252, Santiago, Chile",
            "address_latex": "Universidad Andres Bello, Rep\\'ublica 252, Santiago, Chile"
        },
        {
            "affil_num": 112,
            "affil_num_str": "113",
            "place_id": "AffiliationAddress.Brazil.UFES",
            "place_key": "BrazilUFES",
            "short_name_unicode": "UFES",
            "short_name_latex": "UFES",
            "country": "Brazil",
            "address_asciified": "Nucleo de Astrofisica e Cosmologia (Cosmo-ufes) & Departamento de Fisica, Universidade Federal do Espirito Santo (UFES), Av. Fernando Ferrari, 514. 29065-910. Vitoria-ES, Brazil",
            "address_unicode": "N\u00facleo de Astrof\u00edsica e Cosmologia (Cosmo-ufes) & Departamento de F\u00edsica, Universidade Federal do Esp\u00edrito Santo (UFES), Av. Fernando Ferrari, 514. 29065-910. Vit\u00f3ria-ES, Brazil",
            "address_html": "N&#250;cleo de Astrof&#237;sica e Cosmologia (Cosmo-ufes) & Departamento de F&#237;sica, Universidade Federal do Esp&#237;rito Santo (UFES), Av. Fernando Ferrari, 514. 29065-910. Vit&#243;ria-ES, Brazil",
            "address_latex": "N\\'ucleo de Astrof{\\'\\i}sica e Cosmologia (Cosmo-ufes) \\& Departamento de F{\\'\\i}sica, Universidade Federal do Esp{\\'\\i}rito Santo (UFES), Av. Fernando Ferrari, 514. 29065-910. Vit\\'oria-ES, Brazil"
        },
        {
            "affil_num": 113,
            "affil_num_str": "114",
            "place_id": "AffiliationAddress.Israel.Open University of Israel",
            "place_key": "IsraelOpenUniversityofIsrael",
            "short_name_unicode": "Open University of Israel",
            "short_name_latex": "Open University of Israel",
            "country": "Israel",
            "address_asciified": "Astrophysics Research Center of the Open University (ARCO), The Open University of Israel, P.O. Box 808, Raanana 4353701, Israel",
            "address_unicode": "Astrophysics Research Center of the Open University (ARCO), The Open University of Israel, P.O. Box 808, Ra\u2019anana 4353701, Israel",
            "address_html": "Astrophysics Research Center of the Open University (ARCO), The Open University of Israel, P.O. Box 808, Ra&#8217;anana 4353701, Israel",
            "address_latex": "Astrophysics Research Center of the Open University (ARCO), The Open University of Israel, P.O. Box 808, Ra{\\textquoteright}anana 4353701, Israel"
        },
        {
            "affil_num": 114,
            "affil_num_str": "115",
            "place_id": "AffiliationAddress.USA.GWU Washington DC",
            "place_key": "USAGWUWashingtonDC",
            "short_name_unicode": "GWU Washington DC",
            "short_name_latex": "GWU Washington DC",
            "country": "USA",
            "address_asciified": "Department of Physics, The George Washington University, Washington, DC 20052, USA",
            "address_unicode": "Department of Physics, The George Washington University, Washington, DC 20052, USA",
            "address_html": "Department of Physics, The George Washington University, Washington, DC 20052, USA",
            "address_latex": "Department of Physics, The George Washington University, Washington, DC 20052, USA"
        },
        {
            "affil_num": 115,
            "affil_num_str": "116",
            "place_id": "AffiliationAddress.France.CEAIRFUDAp (U Paris Cit\u00e9 affiliated personnel)",
            "place_key": "FranceCEAIRFUDApUParisCiteaffiliatedpersonnel",
            "short_name_unicode": "CEA/IRFU/DAp (U Paris Cit\u00e9 affiliated personnel)",
            "short_name_latex": "CEA/IRFU/DAp (U Paris Cit\\'e affiliated personnel)",
            "country": "France",
            "address_asciified": "Universite Paris Cite, Universite Paris-Saclay, CEA, CNRS, AIM, F-91191 Gif-sur-Yvette, France",
            "address_unicode": "Universit\u00e9 Paris Cit\u00e9, Universit\u00e9 Paris-Saclay, CEA, CNRS, AIM, F-91191 Gif-sur-Yvette, France",
            "address_html": "Universit&#233; Paris Cit&#233;, Universit&#233; Paris-Saclay, CEA, CNRS, AIM, F-91191 Gif-sur-Yvette, France",
            "address_latex": "Universit\\'e Paris Cit\\'e, Universit\\'e Paris-Saclay, CEA, CNRS, AIM, F-91191 Gif-sur-Yvette, France"
        },
        {
            "affil_num": 116,
            "affil_num_str": "117",
            "place_id": "AffiliationAddress.United Kingdom.King's College",
            "place_key": "UnitedKingdomKingsCollege",
            "short_name_unicode": "King's College",
            "short_name_latex": "King's College",
            "country": "United Kingdom",
            "address_asciified": "King's College London, Strand, London, WC2R 2LS, United Kingdom",
            "address_unicode": "King's College London, Strand, London, WC2R 2LS, United Kingdom",
            "address_html": "King's College London, Strand, London, WC2R 2LS, United Kingdom",
            "address_latex": "King's College London, Strand, London, WC2R 2LS, United Kingdom"
        },
        {
            "affil_num": 117,
            "affil_num_str": "118",
            "place_id": "AffiliationAddress.Japan.U Yamanashi-Gakuin",
            "place_key": "JapanUYamanashiGakuin",
            "short_name_unicode": "Yamanashi-Gakuin University",
            "short_name_latex": "Yamanashi-Gakuin University",
            "country": "Japan",
            "address_asciified": "Learning and Education Development Center, Yamanashi-Gakuin University, Kofu, Yamanashi 400-8575, Japan",
            "address_unicode": "Learning and Education Development Center, Yamanashi-Gakuin University, Kofu, Yamanashi 400-8575, Japan",
            "address_html": "Learning and Education Development Center, Yamanashi-Gakuin University, Kofu, Yamanashi 400-8575, Japan",
            "address_latex": "Learning and Education Development Center, Yamanashi-Gakuin University, Kofu, Yamanashi 400-8575, Japan"
        },
        {
            "affil_num": 118,
            "affil_num_str": "119",
            "place_id": "AffiliationAddress.France.IRAP U Toulouse",
            "place_key": "FranceIRAPUToulouse",
            "short_name_unicode": "IRAP U Toulouse",
            "short_name_latex": "IRAP U Toulouse",
            "country": "France",
            "address_asciified": "IRAP, Universite de Toulouse, CNRS, CNES, UPS, 9 avenue Colonel Roche, 31028 Toulouse, Cedex 4, France",
            "address_unicode": "IRAP, Universit\u00e9 de Toulouse, CNRS, CNES, UPS, 9 avenue Colonel Roche, 31028 Toulouse, Cedex 4, France",
            "address_html": "IRAP, Universit&#233; de Toulouse, CNRS, CNES, UPS, 9 avenue Colonel Roche, 31028 Toulouse, Cedex 4, France",
            "address_latex": "IRAP, Universit\\'e de Toulouse, CNRS, CNES, UPS, 9 avenue Colonel Roche, 31028 Toulouse, Cedex 4, France"
        },
        {
            "affil_num": 119,
            "affil_num_str": "120",
            "place_id": "AffiliationAddress.USA.U Delaware",
            "place_key": "USAUDelaware",
            "short_name_unicode": "U Delaware",
            "short_name_latex": "U Delaware",
            "country": "USA",
            "address_asciified": "Department of Physics and Astronomy and the Bartol Research Institute, University of Delaware, Newark, DE 19716, USA",
            "address_unicode": "Department of Physics and Astronomy and the Bartol Research Institute, University of Delaware, Newark, DE 19716, USA",
            "address_html": "Department of Physics and Astronomy and the Bartol Research Institute, University of Delaware, Newark, DE 19716, USA",
            "address_latex": "Department of Physics and Astronomy and the Bartol Research Institute, University of Delaware, Newark, DE 19716, USA"
        },
        {
            "affil_num": 120,
            "affil_num_str": "121",
            "place_id": "AffiliationAddress.Czech Republic.U Olomouc",
            "place_key": "CzechRepublicUOlomouc",
            "short_name_unicode": "U Olomouc",
            "short_name_latex": "U Olomouc",
            "country": "Czech Republic",
            "address_asciified": "Palacky University Olomouc, Faculty of Science, Joint Laboratory of Optics of Palacky University and Institute of Physics of the Czech Academy of Sciences, 17. listopadu 1192/12, 779 00 Olomouc, Czech Republic",
            "address_unicode": "Palacky\u0301 University Olomouc, Faculty of Science, Joint Laboratory of Optics of Palacky\u0301 University and Institute of Physics of the Czech Academy of Sciences, 17. listopadu 1192/12, 779 00 Olomouc, Czech Republic",
            "address_html": "Palacky&#769; University Olomouc, Faculty of Science, Joint Laboratory of Optics of Palacky&#769; University and Institute of Physics of the Czech Academy of Sciences, 17. listopadu 1192/12, 779 00 Olomouc, Czech Republic",
            "address_latex": "Palack\\'y University Olomouc, Faculty of Science, Joint Laboratory of Optics of Palack\\'y University and Institute of Physics of the Czech Academy of Sciences, 17. listopadu 1192/12, 779 00 Olomouc, Czech Republic"
        },
        {
            "affil_num": 121,
            "affil_num_str": "122",
            "place_id": "AffiliationAddress.Croatia.U Osijek",
            "place_key": "CroatiaUOsijek",
            "short_name_unicode": "U Osijek",
            "short_name_latex": "U Osijek",
            "country": "Croatia",
            "address_asciified": "Josip Juraj Strossmayer University of Osijek, Trg Ljudevita Gaja 6, 31000 Osijek, Croatia",
            "address_unicode": "Josip Juraj Strossmayer University of Osijek, Trg Ljudevita Gaja 6, 31000 Osijek, Croatia",
            "address_html": "Josip Juraj Strossmayer University of Osijek, Trg Ljudevita Gaja 6, 31000 Osijek, Croatia",
            "address_latex": "Josip Juraj Strossmayer University of Osijek, Trg Ljudevita Gaja 6, 31000 Osijek, Croatia"
        },
        {
            "affil_num": 122,
            "affil_num_str": "123",
            "place_id": "AffiliationAddress.Italy.U and INFN Aquila",
            "place_key": "ItalyUandINFNAquila",
            "short_name_unicode": "U and INFN Aquila",
            "short_name_latex": "U and INFN Aquila",
            "country": "Italy",
            "address_asciified": "Dipartimento di Scienze Fisiche e Chimiche, Universita degli Studi dell'Aquila and GSGC-LNGS-INFN, Via Vetoio 1, L'Aquila, 67100, Italy",
            "address_unicode": "Dipartimento di Scienze Fisiche e Chimiche, Universit\u00e0 degli Studi dell'Aquila and GSGC-LNGS-INFN, Via Vetoio 1, L'Aquila, 67100, Italy",
            "address_html": "Dipartimento di Scienze Fisiche e Chimiche, Universit&#224; degli Studi dell'Aquila and GSGC-LNGS-INFN, Via Vetoio 1, L'Aquila, 67100, Italy",
            "address_latex": "Dipartimento di Scienze Fisiche e Chimiche, Universit\\`a degli Studi dell'Aquila and GSGC-LNGS-INFN, Via Vetoio 1, L'Aquila, 67100, Italy"
        },
        {
            "affil_num": 123,
            "affil_num_str": "124",
            "place_id": "AffiliationAddress.Poland.U Jagiellonian",
            "place_key": "PolandUJagiellonian",
            "short_name_unicode": "U Jagiellonian",
            "short_name_latex": "U Jagiellonian",
            "country": "Poland",
            "address_asciified": "Astronomical Observatory, Jagiellonian University, ul. Orla 171, 30-244 Cracow, Poland",
            "address_unicode": "Astronomical Observatory, Jagiellonian University, ul. Orla 171, 30-244 Cracow, Poland",
            "address_html": "Astronomical Observatory, Jagiellonian University, ul. Orla 171, 30-244 Cracow, Poland",
            "address_latex": "Astronomical Observatory, Jagiellonian University, ul. Orla 171, 30-244 Cracow, Poland"
        },
        {
            "affil_num": 124,
            "affil_num_str": "125",
            "place_id": "AffiliationAddress.Germany.LSW",
            "place_key": "GermanyLSW",
            "short_name_unicode": "LSW",
            "short_name_latex": "LSW",
            "country": "Germany",
            "address_asciified": "Landessternwarte, Zentrum fur Astronomie  der Universitat Heidelberg, Konigstuhl 12, 69117 Heidelberg, Germany",
            "address_unicode": "Landessternwarte, Zentrum f\u00fcr Astronomie  der Universit\u00e4t Heidelberg, K\u00f6nigstuhl 12, 69117 Heidelberg, Germany",
            "address_html": "Landessternwarte, Zentrum f&#252;r Astronomie  der Universit&#228;t Heidelberg, K&#246;nigstuhl 12, 69117 Heidelberg, Germany",
            "address_latex": "Landessternwarte, Zentrum f\\\"ur Astronomie  der Universit\\\"at Heidelberg, K\\\"onigstuhl 12, 69117 Heidelberg, Germany"
        },
        {
            "affil_num": 125,
            "affil_num_str": "126",
            "place_id": "AffiliationAddress.Czech Republic.ASU",
            "place_key": "CzechRepublicASU",
            "short_name_unicode": "ASU",
            "short_name_latex": "ASU",
            "country": "Czech Republic",
            "address_asciified": "Astronomical Institute of the Czech Academy of Sciences, Bocni II 1401 - 14100 Prague, Czech Republic",
            "address_unicode": "Astronomical Institute of the Czech Academy of Sciences, Bocni II 1401 - 14100 Prague, Czech Republic",
            "address_html": "Astronomical Institute of the Czech Academy of Sciences, Bocni II 1401 - 14100 Prague, Czech Republic",
            "address_latex": "Astronomical Institute of the Czech Academy of Sciences, Bocni II 1401 - 14100 Prague, Czech Republic"
        },
        {
            "affil_num": 126,
            "affil_num_str": "127",
            "place_id": "AffiliationAddress.Japan.U Ibaraki",
            "place_key": "JapanUIbaraki",
            "short_name_unicode": "U Ibaraki",
            "short_name_latex": "U Ibaraki",
            "country": "Japan",
            "address_asciified": "Faculty of Science, Ibaraki University, Mito, Ibaraki, 310-8512, Japan",
            "address_unicode": "Faculty of Science, Ibaraki University, Mito, Ibaraki, 310-8512, Japan",
            "address_html": "Faculty of Science, Ibaraki University, Mito, Ibaraki, 310-8512, Japan",
            "address_latex": "Faculty of Science, Ibaraki University, Mito, Ibaraki, 310-8512, Japan"
        },
        {
            "affil_num": 127,
            "affil_num_str": "128",
            "place_id": "AffiliationAddress.Japan.U Waseda",
            "place_key": "JapanUWaseda",
            "short_name_unicode": "U Waseda",
            "short_name_latex": "U Waseda",
            "country": "Japan",
            "address_asciified": "Faculty of Science and Engineering, Waseda University, Shinjuku, Tokyo 169-8555, Japan",
            "address_unicode": "Faculty of Science and Engineering, Waseda University, Shinjuku, Tokyo 169-8555, Japan",
            "address_html": "Faculty of Science and Engineering, Waseda University, Shinjuku, Tokyo 169-8555, Japan",
            "address_latex": "Faculty of Science and Engineering, Waseda University, Shinjuku, Tokyo 169-8555, Japan"
        },
        {
            "affil_num": 128,
            "affil_num_str": "129",
            "place_id": "AffiliationAddress.Austria.U Innsbruck",
            "place_key": "AustriaUInnsbruck",
            "short_name_unicode": "U Innsbruck",
            "short_name_latex": "U Innsbruck",
            "country": "Austria",
            "address_asciified": "Universitat Innsbruck, Institut fur Astro- und Teilchenphysik, Technikerstr. 25/8, 6020 Innsbruck, Austria",
            "address_unicode": "Universit\u00e4t Innsbruck, Institut f\u00fcr Astro- und Teilchenphysik, Technikerstr. 25/8, 6020 Innsbruck, Austria",
            "address_html": "Universit&#228;t Innsbruck, Institut f&#252;r Astro- und Teilchenphysik, Technikerstr. 25/8, 6020 Innsbruck, Austria",
            "address_latex": "Universit\\\"at Innsbruck, Institut f\\\"ur Astro- und Teilchenphysik, Technikerstr. 25/8, 6020 Innsbruck, Austria"
        },
        {
            "affil_num": 129,
            "affil_num_str": "130",
            "place_id": "AffiliationAddress.Norway.U Oslo",
            "place_key": "NorwayUOslo",
            "short_name_unicode": "U Oslo",
            "short_name_latex": "U Oslo",
            "country": "Norway",
            "address_asciified": "University of Oslo, Department of Physics, Sem Saelandsvei 24 - PO Box 1048 Blindern, N-0316 Oslo, Norway",
            "address_unicode": "University of Oslo, Department of Physics, Sem Saelandsvei 24 - PO Box 1048 Blindern, N-0316 Oslo, Norway",
            "address_html": "University of Oslo, Department of Physics, Sem Saelandsvei 24 - PO Box 1048 Blindern, N-0316 Oslo, Norway",
            "address_latex": "University of Oslo, Department of Physics, Sem Saelandsvei 24 - PO Box 1048 Blindern, N-0316 Oslo, Norway"
        },
        {
            "affil_num": 130,
            "affil_num_str": "131",
            "place_id": "AffiliationAddress.Poland.Nicolaus Copernicus Astronomical Center",
            "place_key": "PolandNicolausCopernicusAstronomicalCenter",
            "short_name_unicode": "Nicolaus Copernicus Astronomical Center",
            "short_name_latex": "Nicolaus Copernicus Astronomical Center",
            "country": "Poland",
            "address_asciified": "Nicolaus Copernicus Astronomical Center, Polish Academy of Sciences, ul. Bartycka 18, 00-716 Warsaw, Poland",
            "address_unicode": "Nicolaus Copernicus Astronomical Center, Polish Academy of Sciences, ul. Bartycka 18, 00-716 Warsaw, Poland",
            "address_html": "Nicolaus Copernicus Astronomical Center, Polish Academy of Sciences, ul. Bartycka 18, 00-716 Warsaw, Poland",
            "address_latex": "Nicolaus Copernicus Astronomical Center, Polish Academy of Sciences, ul. Bartycka 18, 00-716 Warsaw, Poland"
        },
        {
            "affil_num": 131,
            "affil_num_str": "132",
            "place_id": "AffiliationAddress.Japan.KEK",
            "place_key": "JapanKEK",
            "short_name_unicode": "KEK",
            "short_name_latex": "KEK",
            "country": "Japan",
            "address_asciified": "Institute of Particle and Nuclear Studies,  KEK (High Energy Accelerator Research Organization), 1-1 Oho, Tsukuba, 305-0801, Japan",
            "address_unicode": "Institute of Particle and Nuclear Studies,  KEK (High Energy Accelerator Research Organization), 1-1 Oho, Tsukuba, 305-0801, Japan",
            "address_html": "Institute of Particle and Nuclear Studies,  KEK (High Energy Accelerator Research Organization), 1-1 Oho, Tsukuba, 305-0801, Japan",
            "address_latex": "Institute of Particle and Nuclear Studies,  KEK (High Energy Accelerator Research Organization), 1-1 Oho, Tsukuba, 305-0801, Japan"
        },
        {
            "affil_num": 132,
            "affil_num_str": "133",
            "place_id": "AffiliationAddress.United Kingdom.U Leicester",
            "place_key": "UnitedKingdomULeicester",
            "short_name_unicode": "U Leicester",
            "short_name_latex": "U Leicester",
            "country": "United Kingdom",
            "address_asciified": "School of Physics and Astronomy, University of Leicester, Leicester, LE1 7RH, United Kingdom",
            "address_unicode": "School of Physics and Astronomy, University of Leicester, Leicester, LE1 7RH, United Kingdom",
            "address_html": "School of Physics and Astronomy, University of Leicester, Leicester, LE1 7RH, United Kingdom",
            "address_latex": "School of Physics and Astronomy, University of Leicester, Leicester, LE1 7RH, United Kingdom"
        },
        {
            "affil_num": 133,
            "affil_num_str": "134",
            "place_id": "AffiliationAddress.Italy.U Catania",
            "place_key": "ItalyUCatania",
            "short_name_unicode": "U Catania",
            "short_name_latex": "U Catania",
            "country": "Italy",
            "address_asciified": "Universita degli studi di Catania, Dipartimento di Fisica e Astronomia Ettore Majorana, Via S. Sofia 64, 95123 Catania, Italy",
            "address_unicode": "Universita\u0300 degli studi di Catania, Dipartimento di Fisica e Astronomia \u201cEttore Majorana\u201d, Via S. Sofia 64, 95123 Catania, Italy",
            "address_html": "Universita&#768; degli studi di Catania, Dipartimento di Fisica e Astronomia &#8220;Ettore Majorana&#8221;, Via S. Sofia 64, 95123 Catania, Italy",
            "address_latex": "Universit\\`a degli studi di Catania, Dipartimento di Fisica e Astronomia {\\textquotedblleft}Ettore Majorana{\\textquotedblright}, Via S. Sofia 64, 95123 Catania, Italy"
        },
        {
            "affil_num": 134,
            "affil_num_str": "135",
            "place_id": "AffiliationAddress.Finland.U Turku",
            "place_key": "FinlandUTurku",
            "short_name_unicode": "U Turku",
            "short_name_latex": "U Turku",
            "country": "Finland",
            "address_asciified": "Finnish Centre for Astronomy with ESO, University of Turku, Finland, FI-20014 University of Turku, Finland",
            "address_unicode": "Finnish Centre for Astronomy with ESO, University of Turku, Finland, FI-20014 University of Turku, Finland",
            "address_html": "Finnish Centre for Astronomy with ESO, University of Turku, Finland, FI-20014 University of Turku, Finland",
            "address_latex": "Finnish Centre for Astronomy with ESO, University of Turku, Finland, FI-20014 University of Turku, Finland"
        },
        {
            "affil_num": 135,
            "affil_num_str": "136",
            "place_id": "AffiliationAddress.Italy.U and INFN Trieste",
            "place_key": "ItalyUandINFNTrieste",
            "short_name_unicode": "U and INFN Trieste",
            "short_name_latex": "U and INFN Trieste",
            "country": "Italy",
            "address_asciified": "INFN Sezione di Trieste and Universita degli Studi di Trieste, Via Valerio 2 I, 34127 Trieste, Italy",
            "address_unicode": "INFN Sezione di Trieste and Universit\u00e0 degli Studi di Trieste, Via Valerio 2 I, 34127 Trieste, Italy",
            "address_html": "INFN Sezione di Trieste and Universit&#224; degli Studi di Trieste, Via Valerio 2 I, 34127 Trieste, Italy",
            "address_latex": "INFN Sezione di Trieste and Universit\\`a degli Studi di Trieste, Via Valerio 2 I, 34127 Trieste, Italy"
        },
        {
            "affil_num": 136,
            "affil_num_str": "137",
            "place_id": "AffiliationAddress.Spain.U Ja\u00e9n",
            "place_key": "SpainUJaen",
            "short_name_unicode": "U Ja\u00e9n",
            "short_name_latex": "U Ja\\'en",
            "country": "Spain",
            "address_asciified": "Escuela Politecnica Superior de Jaen, Universidad de Jaen, Campus Las Lagunillas s/n, Edif. A3, 23071 Jaen, Spain",
            "address_unicode": "Escuela Polit\u00e9cnica Superior de Ja\u00e9n, Universidad de Ja\u00e9n, Campus Las Lagunillas s/n, Edif. A3, 23071 Ja\u00e9n, Spain",
            "address_html": "Escuela Polit&#233;cnica Superior de Ja&#233;n, Universidad de Ja&#233;n, Campus Las Lagunillas s/n, Edif. A3, 23071 Ja&#233;n, Spain",
            "address_latex": "Escuela Polit\\'ecnica Superior de Ja\\'en, Universidad de Ja\\'en, Campus Las Lagunillas s/n, Edif. A3, 23071 Ja\\'en, Spain"
        },
        {
            "affil_num": 137,
            "affil_num_str": "138",
            "place_id": "AffiliationAddress.Netherlands.U Amsterdam",
            "place_key": "NetherlandsUAmsterdam",
            "short_name_unicode": "U Amsterdam",
            "short_name_latex": "U Amsterdam",
            "country": "Netherlands",
            "address_asciified": "Anton Pannekoek Institute/GRAPPA, University of Amsterdam, Science Park 904 1098 XH Amsterdam, The Netherlands",
            "address_unicode": "Anton Pannekoek Institute/GRAPPA, University of Amsterdam, Science Park 904 1098 XH Amsterdam, The Netherlands",
            "address_html": "Anton Pannekoek Institute/GRAPPA, University of Amsterdam, Science Park 904 1098 XH Amsterdam, The Netherlands",
            "address_latex": "Anton Pannekoek Institute/GRAPPA, University of Amsterdam, Science Park 904 1098 XH Amsterdam, The Netherlands"
        },
        {
            "affil_num": 138,
            "affil_num_str": "139",
            "place_id": "AffiliationAddress.India.Saha Institute",
            "place_key": "IndiaSahaInstitute",
            "short_name_unicode": "Saha Institute",
            "short_name_latex": "Saha Institute",
            "country": "India",
            "address_asciified": "Saha Institute of Nuclear Physics, A CI of Homi Bhabha National Institute, Kolkata 700064, West Bengal, India",
            "address_unicode": "Saha Institute of Nuclear Physics, A CI of Homi Bhabha National Institute, Kolkata 700064, West Bengal, India",
            "address_html": "Saha Institute of Nuclear Physics, A CI of Homi Bhabha National Institute, Kolkata 700064, West Bengal, India",
            "address_latex": "Saha Institute of Nuclear Physics, A CI of Homi Bhabha National Institute, Kolkata 700064, West Bengal, India"
        },
        {
            "affil_num": 139,
            "affil_num_str": "140",
            "place_id": "AffiliationAddress.Croatia.U Rijeka",
            "place_key": "CroatiaURijeka",
            "short_name_unicode": "U Rijeka",
            "short_name_latex": "U Rijeka",
            "country": "Croatia",
            "address_asciified": "University of Rijeka, Faculty of Physics, Radmile Matejcic 2, 51000 Rijeka, Croatia",
            "address_unicode": "University of Rijeka, Faculty of Physics, Radmile Matejcic 2, 51000 Rijeka, Croatia",
            "address_html": "University of Rijeka, Faculty of Physics, Radmile Matejcic 2, 51000 Rijeka, Croatia",
            "address_latex": "University of Rijeka, Faculty of Physics, Radmile Matejcic 2, 51000 Rijeka, Croatia"
        },
        {
            "affil_num": 140,
            "affil_num_str": "141",
            "place_id": "AffiliationAddress.Italy.U Palermo",
            "place_key": "ItalyUPalermo",
            "short_name_unicode": "U Palermo",
            "short_name_latex": "U Palermo",
            "country": "Italy",
            "address_asciified": "Dipartimento di Fisica e Chimica E. Segre, Universita degli Studi di Palermo, Via Archirafi 36, 90123, Palermo, Italy",
            "address_unicode": "Dipartimento di Fisica e Chimica \u201cE. Segr\u00e8\u201d, Universit\u00e0 degli Studi di Palermo, Via Archirafi 36, 90123, Palermo, Italy",
            "address_html": "Dipartimento di Fisica e Chimica &#8220;E. Segr&#232;&#8221;, Universit&#224; degli Studi di Palermo, Via Archirafi 36, 90123, Palermo, Italy",
            "address_latex": "Dipartimento di Fisica e Chimica {\\textquotedblleft}E. Segr\\`e{\\textquotedblright}, Universit\\`a degli Studi di Palermo, Via Archirafi 36, 90123, Palermo, Italy"
        },
        {
            "affil_num": 141,
            "affil_num_str": "142",
            "place_id": "AffiliationAddress.Spain.UCM, Electronica",
            "place_key": "SpainUCMElectronica",
            "short_name_unicode": "UCM, Electronica",
            "short_name_latex": "UCM, Electronica",
            "country": "Spain",
            "address_asciified": "Grupo de Electronica, Universidad Complutense de Madrid, Av. Complutense s/n, 28040 Madrid, Spain",
            "address_unicode": "Grupo de Electronica, Universidad Complutense de Madrid, Av. Complutense s/n, 28040 Madrid, Spain",
            "address_html": "Grupo de Electronica, Universidad Complutense de Madrid, Av. Complutense s/n, 28040 Madrid, Spain",
            "address_latex": "Grupo de Electronica, Universidad Complutense de Madrid, Av. Complutense s/n, 28040 Madrid, Spain"
        },
        {
            "affil_num": 142,
            "affil_num_str": "143",
            "place_id": "AffiliationAddress.Brazil.UTFPR",
            "place_key": "BrazilUTFPR",
            "short_name_unicode": "UTFPR",
            "short_name_latex": "UTFPR",
            "country": "Brazil",
            "address_asciified": "Universidade Tecnologica Federal do Parana, Av. Sete de Setembro, 3165 - Reboucas CEP 80230-901 - Curitiba - PR - Brasil",
            "address_unicode": "Universidade Tecnol\u00f3gica Federal do Paran\u00e1, Av. Sete de Setembro, 3165 - Rebou\u00e7as CEP 80230-901 - Curitiba - PR - Brasil",
            "address_html": "Universidade Tecnol&#243;gica Federal do Paran&#225;, Av. Sete de Setembro, 3165 - Rebou&#231;as CEP 80230-901 - Curitiba - PR - Brasil",
            "address_latex": "Universidade Tecnol\\'ogica Federal do Paran\\'a, Av. Sete de Setembro, 3165 - Rebou\\c{c}as CEP 80230-901 - Curitiba - PR - Brasil"
        },
        {
            "affil_num": 143,
            "affil_num_str": "144",
            "place_id": "AffiliationAddress.Poland.IFJ",
            "place_key": "PolandIFJ",
            "short_name_unicode": "IFJ",
            "short_name_latex": "IFJ",
            "country": "Poland",
            "address_asciified": "The Henryk Niewodniczanski Institute of Nuclear Physics, Polish Academy of Sciences, ul. Radzikowskiego 152, 31-342 Cracow, Poland",
            "address_unicode": "The Henryk Niewodnicza\u0144ski Institute of Nuclear Physics, Polish Academy of Sciences, ul. Radzikowskiego 152, 31-342 Cracow, Poland",
            "address_html": "The Henryk Niewodnicza&#324;ski Institute of Nuclear Physics, Polish Academy of Sciences, ul. Radzikowskiego 152, 31-342 Cracow, Poland",
            "address_latex": "The Henryk Niewodnicza\\'nski Institute of Nuclear Physics, Polish Academy of Sciences, ul. Radzikowskiego 152, 31-342 Cracow, Poland"
        },
        {
            "affil_num": 144,
            "affil_num_str": "145",
            "place_id": "AffiliationAddress.Japan.U Konan",
            "place_key": "JapanUKonan",
            "short_name_unicode": "U Konan",
            "short_name_latex": "U Konan",
            "country": "Japan",
            "address_asciified": "Department of Physics, Konan University, Kobe, Hyogo, 658-8501, Japan",
            "address_unicode": "Department of Physics, Konan University, Kobe, Hyogo, 658-8501, Japan",
            "address_html": "Department of Physics, Konan University, Kobe, Hyogo, 658-8501, Japan",
            "address_latex": "Department of Physics, Konan University, Kobe, Hyogo, 658-8501, Japan"
        },
        {
            "affil_num": 145,
            "affil_num_str": "146",
            "place_id": "AffiliationAddress.Japan.HASC",
            "place_key": "JapanHASC",
            "short_name_unicode": "HASC",
            "short_name_latex": "HASC",
            "country": "Japan",
            "address_asciified": "Hiroshima Astrophysical Science Center, Hiroshima University, Higashi-Hiroshima, Hiroshima 739-8526, Japan",
            "address_unicode": "Hiroshima Astrophysical Science Center, Hiroshima University, Higashi-Hiroshima, Hiroshima 739-8526, Japan",
            "address_html": "Hiroshima Astrophysical Science Center, Hiroshima University, Higashi-Hiroshima, Hiroshima 739-8526, Japan",
            "address_latex": "Hiroshima Astrophysical Science Center, Hiroshima University, Higashi-Hiroshima, Hiroshima 739-8526, Japan"
        },
        {
            "affil_num": 146,
            "affil_num_str": "147",
            "place_id": "AffiliationAddress.Japan.U Kitasato",
            "place_key": "JapanUKitasato",
            "short_name_unicode": "U Kitasato",
            "short_name_latex": "U Kitasato",
            "country": "Japan",
            "address_asciified": "School of Allied Health Sciences, Kitasato University, Sagamihara, Kanagawa 228-8555, Japan",
            "address_unicode": "School of Allied Health Sciences, Kitasato University, Sagamihara, Kanagawa 228-8555, Japan",
            "address_html": "School of Allied Health Sciences, Kitasato University, Sagamihara, Kanagawa 228-8555, Japan",
            "address_latex": "School of Allied Health Sciences, Kitasato University, Sagamihara, Kanagawa 228-8555, Japan"
        },
        {
            "affil_num": 147,
            "affil_num_str": "148",
            "place_id": "AffiliationAddress.Japan.U Yamagata",
            "place_key": "JapanUYamagata",
            "short_name_unicode": "U Yamagata",
            "short_name_latex": "U Yamagata",
            "country": "Japan",
            "address_asciified": "Department of Physics, Yamagata University, Yamagata, Yamagata 990-8560, Japan",
            "address_unicode": "Department of Physics, Yamagata University, Yamagata, Yamagata 990-8560, Japan",
            "address_html": "Department of Physics, Yamagata University, Yamagata, Yamagata 990-8560, Japan",
            "address_latex": "Department of Physics, Yamagata University, Yamagata, Yamagata 990-8560, Japan"
        },
        {
            "affil_num": 148,
            "affil_num_str": "149",
            "place_id": "AffiliationAddress.USA.Stanford",
            "place_key": "USAStanford",
            "short_name_unicode": "Stanford U KIPAC",
            "short_name_latex": "Stanford U KIPAC",
            "country": "USA",
            "address_asciified": "Kavli Institute for Particle Astrophysics and Cosmology, Stanford University, Stanford, CA 94305, USA",
            "address_unicode": "Kavli Institute for Particle Astrophysics and Cosmology, Stanford University, Stanford, CA 94305, USA",
            "address_html": "Kavli Institute for Particle Astrophysics and Cosmology, Stanford University, Stanford, CA 94305, USA",
            "address_latex": "Kavli Institute for Particle Astrophysics and Cosmology, Stanford University, Stanford, CA 94305, USA"
        },
        {
            "affil_num": 149,
            "affil_num_str": "150",
            "place_id": "AffiliationAddress.Poland.U Bia\u0142ystok",
            "place_key": "PolandUBiaystok",
            "short_name_unicode": "U Bia\u0142ystok",
            "short_name_latex": "U Bia{\\l}ystok",
            "country": "Poland",
            "address_asciified": "University of Biaystok, Faculty of Physics, ul. K. Ciokowskiego 1L, 15-245 Biaystok, Poland",
            "address_unicode": "University of Bia\u0142ystok, Faculty of Physics, ul. K. Cio\u0142kowskiego 1L, 15-245 Bia\u0142ystok, Poland",
            "address_html": "University of Bia&#322;ystok, Faculty of Physics, ul. K. Cio&#322;kowskiego 1L, 15-245 Bia&#322;ystok, Poland",
            "address_latex": "University of Bia{\\l}ystok, Faculty of Physics, ul. K. Cio{\\l}kowskiego 1L, 15-245 Bia{\\l}ystok, Poland"
        },
        {
            "affil_num": 150,
            "affil_num_str": "151",
            "place_id": "AffiliationAddress.Czech Republic.U Prague",
            "place_key": "CzechRepublicUPrague",
            "short_name_unicode": "U Prague",
            "short_name_latex": "U Prague",
            "country": "Czech Republic",
            "address_asciified": "Charles University, Institute of Particle & Nuclear Physics, V Holesovickach 2, 180 00 Prague 8, Czech Republic",
            "address_unicode": "Charles University, Institute of Particle & Nuclear Physics, V Hole\u0161ovi\u010dk\u00e1ch 2, 180 00 Prague 8, Czech Republic",
            "address_html": "Charles University, Institute of Particle & Nuclear Physics, V Hole&#353;ovi&#269;k&#225;ch 2, 180 00 Prague 8, Czech Republic",
            "address_latex": "Charles University, Institute of Particle \\& Nuclear Physics, V Hole\\v{s}ovi\\v{c}k\\'ach 2, 180 00 Prague 8, Czech Republic"
        },
        {
            "affil_num": 151,
            "affil_num_str": "152",
            "place_id": "AffiliationAddress.Japan.U Nagoya, ISEE",
            "place_key": "JapanUNagoyaISEE",
            "short_name_unicode": "U Nagoya, ISEE",
            "short_name_latex": "U Nagoya, ISEE",
            "country": "Japan",
            "address_asciified": "Institute for SpaceEarth Environmental Research, Nagoya University, Furo-cho, Chikusa-ku, Nagoya 464-8601, Japan",
            "address_unicode": "Institute for Space\u2014Earth Environmental Research, Nagoya University, Furo-cho, Chikusa-ku, Nagoya 464-8601, Japan",
            "address_html": "Institute for Space&#8212;Earth Environmental Research, Nagoya University, Furo-cho, Chikusa-ku, Nagoya 464-8601, Japan",
            "address_latex": "Institute for Space{\\textemdash}Earth Environmental Research, Nagoya University, Furo-cho, Chikusa-ku, Nagoya 464-8601, Japan"
        },
        {
            "affil_num": 152,
            "affil_num_str": "153",
            "place_id": "AffiliationAddress.Japan.U Nagoya, KMI",
            "place_key": "JapanUNagoyaKMI",
            "short_name_unicode": "U Nagoya, KMI",
            "short_name_latex": "U Nagoya, KMI",
            "country": "Japan",
            "address_asciified": "KobayashiMaskawa Institute for the Origin of Particles and the Universe, Nagoya University, Furo-cho, Chikusa-ku, Nagoya 464-8602, Japan",
            "address_unicode": "Kobayashi\u2014Maskawa Institute for the Origin of Particles and the Universe, Nagoya University, Furo-cho, Chikusa-ku, Nagoya 464-8602, Japan",
            "address_html": "Kobayashi&#8212;Maskawa Institute for the Origin of Particles and the Universe, Nagoya University, Furo-cho, Chikusa-ku, Nagoya 464-8602, Japan",
            "address_latex": "Kobayashi{\\textemdash}Maskawa Institute for the Origin of Particles and the Universe, Nagoya University, Furo-cho, Chikusa-ku, Nagoya 464-8602, Japan"
        },
        {
            "affil_num": 153,
            "affil_num_str": "154",
            "place_id": "AffiliationAddress.Italy.O Palermo",
            "place_key": "ItalyOPalermo",
            "short_name_unicode": "O Palermo",
            "short_name_latex": "O Palermo",
            "country": "Italy",
            "address_asciified": "INAF - Osservatorio Astronomico di Palermo G.S. Vaiana, Piazza del Parlamento 1, 90134 Palermo, Italy",
            "address_unicode": "INAF - Osservatorio Astronomico di Palermo \u201cG.S. Vaiana\u201d, Piazza del Parlamento 1, 90134 Palermo, Italy",
            "address_html": "INAF - Osservatorio Astronomico di Palermo &#8220;G.S. Vaiana&#8221;, Piazza del Parlamento 1, 90134 Palermo, Italy",
            "address_latex": "INAF - Osservatorio Astronomico di Palermo {\\textquotedblleft}G.S. Vaiana{\\textquotedblright}, Piazza del Parlamento 1, 90134 Palermo, Italy"
        },
        {
            "affil_num": 154,
            "affil_num_str": "155",
            "place_id": "AffiliationAddress.USA.UCLA",
            "place_key": "USAUCLA",
            "short_name_unicode": "UCLA",
            "short_name_latex": "UCLA",
            "country": "USA",
            "address_asciified": "Department of Physics and Astronomy, University of California, Los Angeles, CA 90095, USA",
            "address_unicode": "Department of Physics and Astronomy, University of California, Los Angeles, CA 90095, USA",
            "address_html": "Department of Physics and Astronomy, University of California, Los Angeles, CA 90095, USA",
            "address_latex": "Department of Physics and Astronomy, University of California, Los Angeles, CA 90095, USA"
        },
        {
            "affil_num": 155,
            "affil_num_str": "156",
            "place_id": "AffiliationAddress.Japan.U Tokushima",
            "place_key": "JapanUTokushima",
            "short_name_unicode": "U Tokushima",
            "short_name_latex": "U Tokushima",
            "country": "Japan",
            "address_asciified": "Graduate School of Technology, Industrial and Social Sciences, Tokushima University, Tokushima 770-8506, Japan",
            "address_unicode": "Graduate School of Technology, Industrial and Social Sciences, Tokushima University, Tokushima 770-8506, Japan",
            "address_html": "Graduate School of Technology, Industrial and Social Sciences, Tokushima University, Tokushima 770-8506, Japan",
            "address_latex": "Graduate School of Technology, Industrial and Social Sciences, Tokushima University, Tokushima 770-8506, Japan"
        },
        {
            "affil_num": 156,
            "affil_num_str": "157",
            "place_id": "AffiliationAddress.Italy.U Siena and INFN",
            "place_key": "ItalyUSienaandINFN",
            "short_name_unicode": "U Siena and INFN",
            "short_name_latex": "U Siena and INFN",
            "country": "Italy",
            "address_asciified": "INFN and Universita degli Studi di Siena, Dipartimento di Scienze Fisiche, della Terra e dell'Ambiente (DSFTA), Sezione di Fisica, Via Roma 56, 53100 Siena, Italy",
            "address_unicode": "INFN and Universit\u00e0 degli Studi di Siena, Dipartimento di Scienze Fisiche, della Terra e dell'Ambiente (DSFTA), Sezione di Fisica, Via Roma 56, 53100 Siena, Italy",
            "address_html": "INFN and Universit&#224; degli Studi di Siena, Dipartimento di Scienze Fisiche, della Terra e dell'Ambiente (DSFTA), Sezione di Fisica, Via Roma 56, 53100 Siena, Italy",
            "address_latex": "INFN and Universit\\`a degli Studi di Siena, Dipartimento di Scienze Fisiche, della Terra e dell'Ambiente (DSFTA), Sezione di Fisica, Via Roma 56, 53100 Siena, Italy"
        },
        {
            "affil_num": 157,
            "affil_num_str": "158",
            "place_id": "AffiliationAddress.Italy.U Pisa",
            "place_key": "ItalyUPisa",
            "short_name_unicode": "U Pisa",
            "short_name_latex": "U Pisa",
            "country": "Italy",
            "address_asciified": "University of Pisa, Largo B. Pontecorvo 3, 56127 Pisa, Italy",
            "address_unicode": "University of Pisa, Largo B. Pontecorvo 3, 56127 Pisa, Italy ",
            "address_html": "University of Pisa, Largo B. Pontecorvo 3, 56127 Pisa, Italy ",
            "address_latex": "University of Pisa, Largo B. Pontecorvo 3, 56127 Pisa, Italy "
        },
        {
            "affil_num": 158,
            "affil_num_str": "159",
            "place_id": "AffiliationAddress.Croatia.IRB",
            "place_key": "CroatiaIRB",
            "short_name_unicode": "IRB",
            "short_name_latex": "IRB",
            "country": "Croatia",
            "address_asciified": "Rudjer Boskovic Institute, Bijenicka 54, 10 000 Zagreb, Croatia",
            "address_unicode": "Rudjer Boskovic Institute, Bijenicka 54, 10 000 Zagreb, Croatia",
            "address_html": "Rudjer Boskovic Institute, Bijenicka 54, 10 000 Zagreb, Croatia",
            "address_latex": "Rudjer Boskovic Institute, Bijenicka 54, 10 000 Zagreb, Croatia"
        },
        {
            "affil_num": 159,
            "affil_num_str": "160",
            "place_id": "AffiliationAddress.Italy.O Padova",
            "place_key": "ItalyOPadova",
            "short_name_unicode": "O Padova",
            "short_name_latex": "O Padova",
            "country": "Italy",
            "address_asciified": "INAF - Osservatorio Astronomico di Padova, Vicolo dell'Osservatorio 5, 35122 Padova, Italy",
            "address_unicode": "INAF - Osservatorio Astronomico di Padova, Vicolo dell'Osservatorio 5, 35122 Padova, Italy",
            "address_html": "INAF - Osservatorio Astronomico di Padova, Vicolo dell'Osservatorio 5, 35122 Padova, Italy",
            "address_latex": "INAF - Osservatorio Astronomico di Padova, Vicolo dell'Osservatorio 5, 35122 Padova, Italy"
        },
        {
            "affil_num": 160,
            "affil_num_str": "161",
            "place_id": "AffiliationAddress.Italy.O and INFN Trieste",
            "place_key": "ItalyOandINFNTrieste",
            "short_name_unicode": "O and INFN Trieste",
            "short_name_latex": "O and INFN Trieste",
            "country": "Italy",
            "address_asciified": "INAF - Osservatorio Astronomico di Padova and INFN Sezione di Trieste, gr. coll. Udine, Via delle Scienze 208 I-33100 Udine, Italy",
            "address_unicode": "INAF - Osservatorio Astronomico di Padova and INFN Sezione di Trieste, gr. coll. Udine, Via delle Scienze 208 I-33100 Udine, Italy",
            "address_html": "INAF - Osservatorio Astronomico di Padova and INFN Sezione di Trieste, gr. coll. Udine, Via delle Scienze 208 I-33100 Udine, Italy",
            "address_latex": "INAF - Osservatorio Astronomico di Padova and INFN Sezione di Trieste, gr. coll. Udine, Via delle Scienze 208 I-33100 Udine, Italy"
        },
        {
            "affil_num": 161,
            "affil_num_str": "162",
            "place_id": "AffiliationAddress.France.IPAG U Grenoble Alpes",
            "place_key": "FranceIPAGUGrenobleAlpes",
            "short_name_unicode": "IPAG U Grenoble Alpes",
            "short_name_latex": "IPAG U Grenoble Alpes",
            "country": "France",
            "address_asciified": "Univ. Grenoble Alpes, CNRS, IPAG, 414 rue de la Piscine, Domaine Universitaire, 38041 Grenoble Cedex 9, France",
            "address_unicode": "Univ. Grenoble Alpes, CNRS, IPAG, 414 rue de la Piscine, Domaine Universitaire, 38041 Grenoble Cedex 9, France",
            "address_html": "Univ. Grenoble Alpes, CNRS, IPAG, 414 rue de la Piscine, Domaine Universitaire, 38041 Grenoble Cedex 9, France",
            "address_latex": "Univ. Grenoble Alpes, CNRS, IPAG, 414 rue de la Piscine, Domaine Universitaire, 38041 Grenoble Cedex 9, France"
        },
        {
            "affil_num": 162,
            "affil_num_str": "163",
            "place_id": "AffiliationAddress.Italy.O Brera",
            "place_key": "ItalyOBrera",
            "short_name_unicode": "O Brera",
            "short_name_latex": "O Brera",
            "country": "Italy",
            "address_asciified": "INAF - Osservatorio Astronomico di Brera, Via Brera 28, 20121 Milano, Italy",
            "address_unicode": "INAF - Osservatorio Astronomico di Brera, Via Brera 28, 20121 Milano, Italy",
            "address_html": "INAF - Osservatorio Astronomico di Brera, Via Brera 28, 20121 Milano, Italy",
            "address_latex": "INAF - Osservatorio Astronomico di Brera, Via Brera 28, 20121 Milano, Italy"
        },
        {
            "affil_num": 163,
            "affil_num_str": "164",
            "place_id": "AffiliationAddress.Brazil.U Rio Grande do Norte IIP",
            "place_key": "BrazilURioGrandedoNorteIIP",
            "short_name_unicode": "U Rio Grande do Norte IIP",
            "short_name_latex": "U Rio Grande do Norte IIP",
            "country": "Brazil",
            "address_asciified": "International Institute of Physics, Universidade Federal do Rio Grande do Norte, 59078-970, Natal, RN, Brasil",
            "address_unicode": "International Institute of Physics, Universidade Federal do Rio Grande do Norte, 59078-970, Natal, RN, Brasil",
            "address_html": "International Institute of Physics, Universidade Federal do Rio Grande do Norte, 59078-970, Natal, RN, Brasil",
            "address_latex": "International Institute of Physics, Universidade Federal do Rio Grande do Norte, 59078-970, Natal, RN, Brasil"
        },
        {
            "affil_num": 164,
            "affil_num_str": "165",
            "place_id": "AffiliationAddress.Brazil.U Rio Grande do Norte Phys",
            "place_key": "BrazilURioGrandedoNortePhys",
            "short_name_unicode": "U Rio Grande do Norte Phys",
            "short_name_latex": "U Rio Grande do Norte Phys",
            "country": "Brazil",
            "address_asciified": "Departamento de Fisica, Universidade Federal do Rio Grande do Norte, 59078-970, Natal, RN, Brasil",
            "address_unicode": "Departamento de F\u00edsica, Universidade Federal do Rio Grande do Norte, 59078-970, Natal, RN, Brasil",
            "address_html": "Departamento de F&#237;sica, Universidade Federal do Rio Grande do Norte, 59078-970, Natal, RN, Brasil",
            "address_latex": "Departamento de F{\\'\\i}sica, Universidade Federal do Rio Grande do Norte, 59078-970, Natal, RN, Brasil"
        },
        {
            "affil_num": 165,
            "affil_num_str": "166",
            "place_id": "AffiliationAddress.South Africa.U Johannesburg",
            "place_key": "SouthAfricaUJohannesburg",
            "short_name_unicode": "U Johannesburg",
            "short_name_latex": "U Johannesburg",
            "country": "South Africa",
            "address_asciified": "Centre for Astro-Particle Physics (CAPP) and Department of Physics, University of Johannesburg, PO Box 524, Auckland Park 2006, South Africa",
            "address_unicode": "Centre for Astro-Particle Physics (CAPP) and Department of Physics, University of Johannesburg, PO Box 524, Auckland Park 2006, South Africa",
            "address_html": "Centre for Astro-Particle Physics (CAPP) and Department of Physics, University of Johannesburg, PO Box 524, Auckland Park 2006, South Africa",
            "address_latex": "Centre for Astro-Particle Physics (CAPP) and Department of Physics, University of Johannesburg, PO Box 524, Auckland Park 2006, South Africa"
        },
        {
            "affil_num": 166,
            "affil_num_str": "167",
            "place_id": "AffiliationAddress.Chile.UMCE",
            "place_key": "ChileUMCE",
            "short_name_unicode": "UMCE",
            "short_name_latex": "UMCE",
            "country": "Chile",
            "address_asciified": "Departamento de Fisica, Facultad de Ciencias Basicas, Universidad Metropolitana de Ciencias de la Educacion, Avenida Jose Pedro Alessandri 774, Nunoa, Santiago, Chile",
            "address_unicode": "Departamento de F\u00edsica, Facultad de Ciencias B\u00e1sicas, Universidad Metropolitana de Ciencias de la Educaci\u00f3n, Avenida Jos\u00e9 Pedro Alessandri 774, \u00d1u\u00f1oa, Santiago, Chile",
            "address_html": "Departamento de F&#237;sica, Facultad de Ciencias B&#225;sicas, Universidad Metropolitana de Ciencias de la Educaci&#243;n, Avenida Jos&#233; Pedro Alessandri 774, &#209;u&#241;oa, Santiago, Chile",
            "address_latex": "Departamento de F{\\'\\i}sica, Facultad de Ciencias B\\'asicas, Universidad Metropolitana de Ciencias de la Educaci\\'on, Avenida Jos\\'e Pedro Alessandri 774, \\~Nu\\~noa, Santiago, Chile"
        },
        {
            "affil_num": 167,
            "affil_num_str": "168",
            "place_id": "AffiliationAddress.USA.Barnard College / Columbia University",
            "place_key": "USABarnardCollegeColumbiaUniversity",
            "short_name_unicode": "Barnard College / Columbia University",
            "short_name_latex": "Barnard College / Columbia University",
            "country": "USA",
            "address_asciified": "Department of Physics, Columbia University, 538 West 120th Street, New York, NY 10027, USA",
            "address_unicode": "Department of Physics, Columbia University, 538 West 120th Street, New York, NY 10027, USA",
            "address_html": "Department of Physics, Columbia University, 538 West 120th Street, New York, NY 10027, USA",
            "address_latex": "Department of Physics, Columbia University, 538 West 120th Street, New York, NY 10027, USA"
        },
        {
            "affil_num": 168,
            "affil_num_str": "169",
            "place_id": "AffiliationAddress.Chile.U de Concepci\u00f3n",
            "place_key": "ChileUdeConcepcion",
            "short_name_unicode": "U de Concepci\u00f3n",
            "short_name_latex": "U de Concepci\\'on",
            "country": "Chile",
            "address_asciified": "Departamento de Astronomia, Universidad de Concepcion, Barrio Universitario S/N, Concepcion, Chile",
            "address_unicode": "Departamento de Astronom\u00eda, Universidad de Concepci\u00f3n, Barrio Universitario S/N, Concepci\u00f3n, Chile",
            "address_html": "Departamento de Astronom&#237;a, Universidad de Concepci&#243;n, Barrio Universitario S/N, Concepci&#243;n, Chile",
            "address_latex": "Departamento de Astronom{\\'\\i}a, Universidad de Concepci\\'on, Barrio Universitario S/N, Concepci\\'on, Chile"
        },
        {
            "affil_num": 169,
            "affil_num_str": "170",
            "place_id": "AffiliationAddress.Croatia.FESB",
            "place_key": "CroatiaFESB",
            "short_name_unicode": "FESB",
            "short_name_latex": "FESB",
            "country": "Croatia",
            "address_asciified": "University of Split  - FESB, R. Boskovica 32, 21 000 Split, Croatia",
            "address_unicode": "University of Split  - FESB, R. Boskovica 32, 21 000 Split, Croatia",
            "address_html": "University of Split  - FESB, R. Boskovica 32, 21 000 Split, Croatia",
            "address_latex": "University of Split  - FESB, R. Boskovica 32, 21 000 Split, Croatia"
        },
        {
            "affil_num": 170,
            "affil_num_str": "171",
            "place_id": "AffiliationAddress.Switzerland.EPFL Astro Obs",
            "place_key": "SwitzerlandEPFLAstroObs",
            "short_name_unicode": "EPFL Astro Obs",
            "short_name_latex": "EPFL Astro Obs",
            "country": "Switzerland",
            "address_asciified": "EPFL Laboratoire dastrophysique, Observatoire de Sauverny, CH-1290 Versoix, Switzerland",
            "address_unicode": "EPFL Laboratoire d\u2019astrophysique, Observatoire de Sauverny, CH-1290 Versoix, Switzerland",
            "address_html": "EPFL Laboratoire d&#8217;astrophysique, Observatoire de Sauverny, CH-1290 Versoix, Switzerland",
            "address_latex": "EPFL Laboratoire d{\\textquoteright}astrophysique, Observatoire de Sauverny, CH-1290 Versoix, Switzerland"
        },
        {
            "affil_num": 171,
            "affil_num_str": "172",
            "place_id": "AffiliationAddress.Germany.U Berlin",
            "place_key": "GermanyUBerlin",
            "short_name_unicode": "U Berlin",
            "short_name_latex": "U Berlin",
            "country": "Germany",
            "address_asciified": "Department of Physics, Humboldt University Berlin, Newtonstr. 15, 12489 Berlin, Germany",
            "address_unicode": "Department of Physics, Humboldt University Berlin, Newtonstr. 15, 12489 Berlin, Germany",
            "address_html": "Department of Physics, Humboldt University Berlin, Newtonstr. 15, 12489 Berlin, Germany",
            "address_latex": "Department of Physics, Humboldt University Berlin, Newtonstr. 15, 12489 Berlin, Germany"
        },
        {
            "affil_num": 172,
            "affil_num_str": "173",
            "place_id": "AffiliationAddress.Ukraine.Obs NAS Ukraine",
            "place_key": "UkraineObsNASUkraine",
            "short_name_unicode": "Obs NAS Ukraine",
            "short_name_latex": "Obs NAS Ukraine",
            "country": "Ukraine",
            "address_asciified": "Main Astronomical Observatory of the National Academy of Sciences of Ukraine, Zabolotnoho str., 27, 03143, Kyiv, Ukraine",
            "address_unicode": "Main Astronomical Observatory of the National Academy of Sciences of Ukraine, Zabolotnoho str., 27, 03143, Kyiv, Ukraine",
            "address_html": "Main Astronomical Observatory of the National Academy of Sciences of Ukraine, Zabolotnoho str., 27, 03143, Kyiv, Ukraine",
            "address_latex": "Main Astronomical Observatory of the National Academy of Sciences of Ukraine, Zabolotnoho str., 27, 03143, Kyiv, Ukraine"
        },
        {
            "affil_num": 173,
            "affil_num_str": "174",
            "place_id": "AffiliationAddress.Poland.AGH Cracow STC",
            "place_key": "PolandAGHCracowSTC",
            "short_name_unicode": "AGH Cracow STC",
            "short_name_latex": "AGH Cracow STC",
            "country": "Poland",
            "address_asciified": "Space Technology Centre, AGH University of Science and Technology, Aleja Mickiewicza, 30, 30-059, Krakow, Poland",
            "address_unicode": "Space Technology Centre, AGH University of Science and Technology, Aleja Mickiewicza, 30, 30-059, Krak\u00f3w, Poland",
            "address_html": "Space Technology Centre, AGH University of Science and Technology, Aleja Mickiewicza, 30, 30-059, Krak&#243;w, Poland",
            "address_latex": "Space Technology Centre, AGH University of Science and Technology, Aleja Mickiewicza, 30, 30-059, Krak\\'ow, Poland"
        },
        {
            "affil_num": 174,
            "affil_num_str": "175",
            "place_id": "AffiliationAddress.Poland.CYFRONET AGH",
            "place_key": "PolandCYFRONETAGH",
            "short_name_unicode": "CYFRONET AGH",
            "short_name_latex": "CYFRONET AGH",
            "country": "Poland",
            "address_asciified": "Academic Computer Centre CYFRONET AGH, ul. Nawojki 11, 30-950, Krakow, Poland",
            "address_unicode": "Academic Computer Centre CYFRONET AGH, ul. Nawojki 11, 30-950, Krak\u00f3w, Poland",
            "address_html": "Academic Computer Centre CYFRONET AGH, ul. Nawojki 11, 30-950, Krak&#243;w, Poland",
            "address_latex": "Academic Computer Centre CYFRONET AGH, ul. Nawojki 11, 30-950, Krak\\'ow, Poland"
        },
        {
            "affil_num": 175,
            "affil_num_str": "176",
            "place_id": "AffiliationAddress.Poland.Toru\u0144 Institute of Astronomy",
            "place_key": "PolandTorunInstituteofAstronomy",
            "short_name_unicode": "Toru\u0144 Institute of Astronomy",
            "short_name_latex": "Toru\\'n Institute of Astronomy",
            "country": "Poland",
            "address_asciified": "Institute of Astronomy, Faculty of Physics, Astronomy and Informatics, Nicolaus Copernicus University in Torun, ul. Grudziadzka 5, 87-100 Torun, Poland",
            "address_unicode": "Institute of Astronomy, Faculty of Physics, Astronomy and Informatics, Nicolaus Copernicus University in Toru\u0144, ul. Grudzi\u0105dzka 5, 87-100 Toru\u0144, Poland",
            "address_html": "Institute of Astronomy, Faculty of Physics, Astronomy and Informatics, Nicolaus Copernicus University in Toru&#324;, ul. Grudzi&#261;dzka 5, 87-100 Toru&#324;, Poland",
            "address_latex": "Institute of Astronomy, Faculty of Physics, Astronomy and Informatics, Nicolaus Copernicus University in Toru\\'n, ul. Grudzi\\k{a}dzka 5, 87-100 Toru\\'n, Poland"
        },
        {
            "affil_num": 176,
            "affil_num_str": "177",
            "place_id": "AffiliationAddress.Italy.CTAO Bologna",
            "place_key": "ItalyCTAOBologna",
            "short_name_unicode": "CTAO Bologna",
            "short_name_latex": "CTAO Bologna",
            "country": "Italy",
            "address_asciified": "Cherenkov Telescope Array Observatory gGmbH, Via Gobetti, Bologna, Italy",
            "address_unicode": "Cherenkov Telescope Array Observatory gGmbH, Via Gobetti, Bologna, Italy",
            "address_html": "Cherenkov Telescope Array Observatory gGmbH, Via Gobetti, Bologna, Italy",
            "address_latex": "Cherenkov Telescope Array Observatory gGmbH, Via Gobetti, Bologna, Italy"
        },
        {
            "affil_num": 177,
            "affil_num_str": "178",
            "place_id": "AffiliationAddress.Poland.WUT Electronics",
            "place_key": "PolandWUTElectronics",
            "short_name_unicode": "WUT Electronics",
            "short_name_latex": "WUT Electronics",
            "country": "Poland",
            "address_asciified": "Warsaw University of Technology, Faculty of Electronics and Information Technology, Institute of Electronic Systems, Nowowiejska 15/19, 00-665 Warsaw, Poland",
            "address_unicode": "Warsaw University of Technology, Faculty of Electronics and Information Technology, Institute of Electronic Systems, Nowowiejska 15/19, 00-665 Warsaw, Poland",
            "address_html": "Warsaw University of Technology, Faculty of Electronics and Information Technology, Institute of Electronic Systems, Nowowiejska 15/19, 00-665 Warsaw, Poland",
            "address_latex": "Warsaw University of Technology, Faculty of Electronics and Information Technology, Institute of Electronic Systems, Nowowiejska 15/19, 00-665 Warsaw, Poland"
        },
        {
            "affil_num": 178,
            "affil_num_str": "179",
            "place_id": "AffiliationAddress.Japan.U Aoyama-Gakuin",
            "place_key": "JapanUAoyamaGakuin",
            "short_name_unicode": "U Aoyama-Gakuin",
            "short_name_latex": "U Aoyama-Gakuin",
            "country": "Japan",
            "address_asciified": "Department of Physical Sciences, Aoyama Gakuin University, Fuchinobe, Sagamihara, Kanagawa, 252-5258, Japan",
            "address_unicode": "Department of Physical Sciences, Aoyama Gakuin University, Fuchinobe, Sagamihara, Kanagawa, 252-5258, Japan",
            "address_html": "Department of Physical Sciences, Aoyama Gakuin University, Fuchinobe, Sagamihara, Kanagawa, 252-5258, Japan",
            "address_latex": "Department of Physical Sciences, Aoyama Gakuin University, Fuchinobe, Sagamihara, Kanagawa, 252-5258, Japan"
        },
        {
            "affil_num": 179,
            "affil_num_str": "180",
            "place_id": "AffiliationAddress.Japan.U Kyoto, Physics and Astronomy",
            "place_key": "JapanUKyotoPhysicsandAstronomy",
            "short_name_unicode": "U Kyoto, Physics and Astronomy",
            "short_name_latex": "U Kyoto, Physics and Astronomy",
            "country": "Japan",
            "address_asciified": "Division of Physics and Astronomy, Graduate School of Science, Kyoto University, Sakyo-ku, Kyoto, 606-8502, Japan",
            "address_unicode": "Division of Physics and Astronomy, Graduate School of Science, Kyoto University, Sakyo-ku, Kyoto, 606-8502, Japan",
            "address_html": "Division of Physics and Astronomy, Graduate School of Science, Kyoto University, Sakyo-ku, Kyoto, 606-8502, Japan",
            "address_latex": "Division of Physics and Astronomy, Graduate School of Science, Kyoto University, Sakyo-ku, Kyoto, 606-8502, Japan"
        },
        {
            "affil_num": 180,
            "affil_num_str": "181",
            "place_id": "AffiliationAddress.Spain.PIC",
            "place_key": "SpainPIC",
            "short_name_unicode": "PIC",
            "short_name_latex": "PIC",
            "country": "Spain",
            "address_asciified": "Port d'Informacio Cientifica, Edifici D, Carrer de l'Albareda, 08193 Bellaterrra (Cerdanyola del Valles), Spain",
            "address_unicode": "Port d'Informaci\u00f3 Cient\u00edfica, Edifici D, Carrer de l'Albareda, 08193 Bellaterrra (Cerdanyola del Vall\u00e8s), Spain",
            "address_html": "Port d'Informaci&#243; Cient&#237;fica, Edifici D, Carrer de l'Albareda, 08193 Bellaterrra (Cerdanyola del Vall&#232;s), Spain",
            "address_latex": "Port d'Informaci\\'o Cient{\\'\\i}fica, Edifici D, Carrer de l'Albareda, 08193 Bellaterrra (Cerdanyola del Vall\\`es), Spain"
        },
        {
            "affil_num": 181,
            "affil_num_str": "182",
            "place_id": "AffiliationAddress.Spain.ICE, CSIC",
            "place_key": "SpainICECSIC",
            "short_name_unicode": "ICE, CSIC",
            "short_name_latex": "ICE, CSIC",
            "country": "Spain",
            "address_asciified": "Institute of Space Sciences (ICE, CSIC), and Institut d'Estudis Espacials de Catalunya (IEEC), and Institucio Catalana de Recerca I Estudis Avancats (ICREA), Campus UAB, Carrer de Can Magrans, s/n 08193 Cerdanyola del Valles, Spain",
            "address_unicode": "Institute of Space Sciences (ICE, CSIC), and Institut d'Estudis Espacials de Catalunya (IEEC), and Instituci\u00f3 Catalana de Recerca I Estudis Avan\u00e7ats (ICREA), Campus UAB, Carrer de Can Magrans, s/n 08193 Cerdanyola del Vall\u00e9s, Spain",
            "address_html": "Institute of Space Sciences (ICE, CSIC), and Institut d'Estudis Espacials de Catalunya (IEEC), and Instituci&#243; Catalana de Recerca I Estudis Avan&#231;ats (ICREA), Campus UAB, Carrer de Can Magrans, s/n 08193 Cerdanyola del Vall&#233;s, Spain",
            "address_latex": "Institute of Space Sciences (ICE, CSIC), and Institut d'Estudis Espacials de Catalunya (IEEC), and Instituci\\'o Catalana de Recerca I Estudis Avan\\c{c}ats (ICREA), Campus UAB, Carrer de Can Magrans, s/n 08193 Cerdanyola del Vall\\'es, Spain"
        },
        {
            "affil_num": 182,
            "affil_num_str": "183",
            "place_id": "AffiliationAddress.Italy.O Torino",
            "place_key": "ItalyOTorino",
            "short_name_unicode": "O Torino",
            "short_name_latex": "O Torino",
            "country": "Italy",
            "address_asciified": "INAF - Osservatorio Astrofisico di Torino, Strada Osservatorio 20, 10025  Pino Torinese (TO), Italy",
            "address_unicode": "INAF - Osservatorio Astrofisico di Torino, Strada Osservatorio 20, 10025  Pino Torinese (TO), Italy",
            "address_html": "INAF - Osservatorio Astrofisico di Torino, Strada Osservatorio 20, 10025  Pino Torinese (TO), Italy",
            "address_latex": "INAF - Osservatorio Astrofisico di Torino, Strada Osservatorio 20, 10025  Pino Torinese (TO), Italy"
        },
        {
            "affil_num": 183,
            "affil_num_str": "184",
            "place_id": "AffiliationAddress.Chile.Dep\\. F\u00eds\\., U T\u00e9cnica Federico Santa Mar\u00eda",
            "place_key": "ChileDepFisUTecnicaFedericoSantaMaria",
            "short_name_unicode": "Dep. F\u00eds., U T\u00e9cnica Federico Santa Mar\u00eda",
            "short_name_latex": "Dep. F{\\'\\i}s., U T\\'ecnica Federico Santa Mar{\\'\\i}a",
            "country": "Chile",
            "address_asciified": "Departamento de Fisica, Universidad Tecnica Federico Santa Maria, Avenida Espana, 1680 Valparaiso, Chile",
            "address_unicode": "Departamento de F\u00edsica, Universidad T\u00e9cnica Federico Santa Mar\u00eda, Avenida Espa\u00f1a, 1680 Valpara\u00edso, Chile",
            "address_html": "Departamento de F&#237;sica, Universidad T&#233;cnica Federico Santa Mar&#237;a, Avenida Espa&#241;a, 1680 Valpara&#237;so, Chile",
            "address_latex": "Departamento de F{\\'\\i}sica, Universidad T\\'ecnica Federico Santa Mar{\\'\\i}a, Avenida Espa\\~na, 1680 Valpara{\\'\\i}so, Chile"
        }
    ]
}
